Towards Optimal Constellation Design for Digital Over-the-Air Computation

Over-the-air computation (OAC) has emerged as a key technique for efficient function computation over multiple-access channels (MACs) by exploiting the waveform superposition property of the wireless domain. While conventional OAC methods rely on analog amplitude modulation, their performance is often limited by noise sensitivity and hardware constraints, motivating the use of digital modulation schemes. This paper proposes a novel digital modulation framework optimized for computation over additive white Gaussian noise (AWGN) channels. The design is formulated as an additive mapping problem to determine the optimal constellation that minimizes the mean-squared error (MSE) under a transmit power constraint. We express the optimal constellation design as a system of nonlinear equations and establish the conditions guaranteeing the uniqueness of its solution. In the high signal-to-noise-ratio (SNR) regime, we derive closed-form expressions for the optimal modulation parameters using the generalized Lambert function, providing analytical insight into the system's behavior. Furthermore, we discuss extensions of the framework to higher-dimensional grids corresponding to multiple channel uses, to non-Gaussian noise models, and to computation over real-valued domains via hybrid digital-analog modulation.

==> Data/Computation_exp/MAPMSE_q4_n4_K10.dat <==
   xi_dB    mse_opt    mse_cf
  -10.000000 1.817965e+02 2.467332e+02
   -9.213994 1.583924e+02 2.149036e+02
   -8.548678 1.406603e+02 1.907880e+02
   -7.971875 1.267180e+02 1.718265e+02
   -7.462775 1.154427e+02 1.564921e+02
   -7.007142 1.061202e+02 1.438135e+02
   -6.594804 9.827352e+01 1.331420e+02
   -6.218243 9.157095e+01 1.240265e+02
   -5.871743 8.577444e+01 1.161432e+02
   -5.550857 8.070842e+01 1.092534e+02
   -5.252058 7.624040e+01 1.031769e+02
   -4.972500 7.226848e+01 9.777514e+01
   -4.709855 6.871290e+01 9.293954e+01
   -4.462191 6.551029e+01 8.858400e+01
   -4.227892 6.260969e+01 8.463918e+01
   -4.005589 5.996956e+01 8.104860e+01
   -3.794113 5.755574e+01 7.776581e+01
   -3.592458 5.533986e+01 7.475221e+01
   -3.399753 5.329812e+01 7.197545e+01
   -3.215236 5.141046e+01 6.940822e+01
   -3.038240 4.965979e+01 6.702731e+01
   -2.868176 4.803149e+01 6.481282e+01
   -2.704522 4.651296e+01 6.274763e+01
   -2.546811 4.509331e+01 6.081690e+01
   -2.394627 4.376304e+01 5.900773e+01
   -2.247596 4.251384e+01 5.730882e+01
   -2.105380 4.133840e+01 5.571023e+01
   -1.967674 4.023031e+01 5.420322e+01
   -1.834200 3.918383e+01 5.278001e+01
   -1.704706 3.819391e+01 5.143372e+01
   -1.578962 3.725602e+01 5.015819e+01
   -1.456757 3.636610e+01 4.894790e+01
   -1.337896 3.552052e+01 4.779790e+01
   -1.222202 3.471599e+01 4.670375e+01
   -1.109510 3.394957e+01 4.566141e+01
   -0.999669 3.321856e+01 4.466725e+01
   -0.892537 3.252055e+01 4.371795e+01
   -0.787985 3.185331e+01 4.281051e+01
   -0.685890 3.121484e+01 4.194218e+01
   -0.586141 3.060328e+01 4.111046e+01
   -0.488631 3.001695e+01 4.031305e+01
   -0.393262 2.945429e+01 3.954784e+01
   -0.299943 2.891390e+01 3.881290e+01
   -0.208587 2.839445e+01 3.810645e+01
   -0.119113 2.789474e+01 3.742684e+01
   -0.031445 2.741364e+01 3.677256e+01
    0.054488 2.695014e+01 3.614219e+01
    0.138753 2.650326e+01 3.553443e+01
    0.221415 2.607211e+01 3.494807e+01
    0.302532 2.565588e+01 3.438200e+01
    0.382163 2.525380e+01 3.383516e+01
    0.460359 2.486513e+01 3.330658e+01
    0.537172 2.448923e+01 3.279535e+01
    0.612651 2.412545e+01 3.230062e+01
    0.686840 2.377323e+01 3.182159e+01
    0.759783 2.343200e+01 3.135753e+01
    0.831520 2.310127e+01 3.090772e+01
    0.902093 2.278053e+01 3.047153e+01
    0.971536 2.246936e+01 3.004832e+01
    1.039887 2.216731e+01 2.963754e+01
    1.107179 2.187399e+01 2.923862e+01
    1.173444 2.158902e+01 2.885106e+01
    1.238713 2.131204e+01 2.847438e+01
    1.303015 2.104273e+01 2.810812e+01
    1.366380 2.078077e+01 2.775184e+01
    1.428833 2.052584e+01 2.740515e+01
    1.490401 2.027768e+01 2.706765e+01
    1.551108 2.003601e+01 2.673898e+01
    1.610978 1.980058e+01 2.641880e+01
    1.670034 1.957115e+01 2.610677e+01
    1.728298 1.934749e+01 2.580259e+01
    1.785791 1.912939e+01 2.550597e+01
    1.842532 1.891662e+01 2.521661e+01
    1.898542 1.870901e+01 2.493426e+01
    1.953838 1.850636e+01 2.465866e+01
    2.008439 1.830850e+01 2.438957e+01
    2.062362 1.811526e+01 2.412676e+01
    2.115624 1.792647e+01 2.387000e+01
    2.168241 1.774198e+01 2.361910e+01
    2.220228 1.756165e+01 2.337385e+01
    2.271600 1.738533e+01 2.313406e+01
    2.322371 1.721289e+01 2.289955e+01
    2.372555 1.704421e+01 2.267014e+01
    2.422167 1.687916e+01 2.244567e+01
    2.471218 1.671762e+01 2.222598e+01
    2.519721 1.655948e+01 2.201091e+01
    2.567688 1.640463e+01 2.180033e+01
    2.615132 1.625298e+01 2.159408e+01
    2.662062 1.610442e+01 2.139205e+01
    2.708491 1.595886e+01 2.119409e+01
    2.754429 1.581621e+01 2.100009e+01
    2.799886 1.567637e+01 2.080992e+01
    2.844872 1.553928e+01 2.062347e+01
    2.889397 1.540484e+01 2.044064e+01
    2.933471 1.527298e+01 2.026132e+01
    2.977101 1.514362e+01 2.008540e+01
    3.020297 1.501670e+01 1.991280e+01
    3.063068 1.489214e+01 1.974341e+01
    3.105422 1.476988e+01 1.957715e+01
    3.147367 1.464986e+01 1.941393e+01
    3.188910 1.453201e+01 1.925367e+01
    3.230060 1.441627e+01 1.909629e+01
    3.270824 1.430259e+01 1.894170e+01
    3.311208 1.419092e+01 1.878984e+01
    3.351221 1.408119e+01 1.864064e+01
    3.390868 1.397337e+01 1.849401e+01
    3.430157 1.386739e+01 1.834991e+01
    3.469093 1.376321e+01 1.820825e+01
    3.507684 1.366079e+01 1.806898e+01
    3.545934 1.356008e+01 1.793205e+01
    3.583850 1.346103e+01 1.779738e+01
    3.621439 1.336361e+01 1.766493e+01
    3.658705 1.326778e+01 1.753463e+01
    3.695653 1.317350e+01 1.740644e+01
    3.732290 1.308072e+01 1.728031e+01
    3.768621 1.298942e+01 1.715619e+01
    3.804650 1.289955e+01 1.703402e+01
    3.840383 1.281109e+01 1.691376e+01
    3.875824 1.272400e+01 1.679537e+01
    3.910978 1.263825e+01 1.667881e+01
    3.945850 1.255380e+01 1.656402e+01
    3.980444 1.247063e+01 1.645098e+01
    4.014765 1.238871e+01 1.633963e+01
    4.048817 1.230801e+01 1.622995e+01
    4.082604 1.222850e+01 1.612190e+01
    4.116130 1.215015e+01 1.601543e+01
    4.149399 1.207295e+01 1.591052e+01
    4.182415 1.199685e+01 1.580712e+01
    4.215182 1.192185e+01 1.570522e+01
    4.247704 1.184791e+01 1.560477e+01
    4.279984 1.177502e+01 1.550574e+01
    4.312026 1.170315e+01 1.540811e+01
    4.343833 1.163227e+01 1.531184e+01
    4.375409 1.156238e+01 1.521690e+01
    4.406757 1.149344e+01 1.512327e+01
    4.437880 1.142543e+01 1.503093e+01
    4.468782 1.135835e+01 1.493984e+01
    4.499465 1.129216e+01 1.484997e+01
    4.529934 1.122686e+01 1.476131e+01
    4.560190 1.116241e+01 1.467383e+01
    4.590236 1.109881e+01 1.458751e+01
    4.620077 1.103604e+01 1.450232e+01
    4.649713 1.097408e+01 1.441823e+01
    4.679149 1.091291e+01 1.433524e+01
    4.708387 1.085253e+01 1.425332e+01
    4.737429 1.079291e+01 1.417244e+01
    4.766278 1.073403e+01 1.409259e+01
    4.794937 1.067589e+01 1.401375e+01
    4.823408 1.061848e+01 1.393590e+01
    4.851693 1.056176e+01 1.385901e+01
    4.879795 1.050575e+01 1.378308e+01
    4.907717 1.045041e+01 1.370808e+01
    4.935461 1.039574e+01 1.363400e+01
    4.963028 1.034172e+01 1.356082e+01
    4.990421 1.028835e+01 1.348852e+01
    5.017643 1.023560e+01 1.341709e+01
    5.044695 1.018348e+01 1.334651e+01
    5.071580 1.013196e+01 1.327677e+01
    5.098299 1.008104e+01 1.320784e+01
    5.124855 1.003070e+01 1.313973e+01
    5.151249 9.980941e+00 1.307241e+01
    5.177484 9.931746e+00 1.300586e+01
    5.203562 9.883104e+00 1.294009e+01
    5.229484 9.835008e+00 1.287506e+01
    5.255252 9.787446e+00 1.281078e+01
    5.280868 9.740410e+00 1.274722e+01
    5.306334 9.693891e+00 1.268437e+01
    5.331651 9.647879e+00 1.262223e+01
    5.356822 9.602366e+00 1.256077e+01
    5.381847 9.557343e+00 1.250000e+01
    5.406730 9.512802e+00 1.243989e+01
    5.431470 9.468734e+00 1.238044e+01
    5.456070 9.425131e+00 1.232164e+01
    5.480532 9.381986e+00 1.226347e+01
    5.504857 9.339291e+00 1.220592e+01
    5.529046 9.297038e+00 1.214899e+01
    5.553102 9.255221e+00 1.209267e+01
    5.577024 9.213830e+00 1.203694e+01
    5.600816 9.172861e+00 1.198179e+01
    5.624478 9.132305e+00 1.192722e+01
    5.648012 9.092156e+00 1.187322e+01
    5.671419 9.052408e+00 1.181978e+01
    5.694701 9.013053e+00 1.176688e+01
    5.717858 8.974086e+00 1.171453e+01
    5.740893 8.935500e+00 1.166271e+01
    5.763806 8.897289e+00 1.161141e+01
    5.786599 8.859448e+00 1.156063e+01
    5.809273 8.821970e+00 1.151036e+01
    5.831829 8.784849e+00 1.146059e+01
    5.854268 8.748081e+00 1.141132e+01
    5.876592 8.711659e+00 1.136253e+01
    5.898802 8.675578e+00 1.131422e+01
    5.920899 8.639832e+00 1.126638e+01
    5.942885 8.604418e+00 1.121900e+01
    5.964759 8.569329e+00 1.117208e+01
    5.986524 8.534560e+00 1.112562e+01
    6.008180 8.500108e+00 1.107960e+01
    6.029729 8.465966e+00 1.103401e+01
    6.051171 8.432130e+00 1.098886e+01
    6.072508 8.398596e+00 1.094414e+01
    6.093741 8.365359e+00 1.089983e+01
    6.114870 8.332414e+00 1.085594e+01
    6.135898 8.299758e+00 1.081245e+01
    6.156823 8.267386e+00 1.076937e+01
    6.177649 8.235294e+00 1.072668e+01
    6.198375 8.203477e+00 1.068438e+01
    6.219003 8.171932e+00 1.064247e+01
    6.239533 8.140655e+00 1.060094e+01
    6.259966 8.109642e+00 1.055978e+01
    6.280304 8.078889e+00 1.051899e+01
    6.300547 8.048392e+00 1.047857e+01
    6.320696 8.018147e+00 1.043851e+01
    6.340752 7.988152e+00 1.039880e+01
    6.360716 7.958403e+00 1.035944e+01
    6.380589 7.928895e+00 1.032043e+01
    6.400371 7.899626e+00 1.028175e+01
    6.420063 7.870592e+00 1.024342e+01
    6.439667 7.841790e+00 1.020541e+01
    6.459182 7.813218e+00 1.016773e+01
    6.478610 7.784870e+00 1.013037e+01
    6.497951 7.756745e+00 1.009334e+01
    6.517207 7.728840e+00 1.005661e+01
    6.536378 7.701151e+00 1.002020e+01
    6.555465 7.673676e+00 9.984094e+00
    6.574468 7.646411e+00 9.948290e+00
    6.593388 7.619354e+00 9.912784e+00
    6.612226 7.592501e+00 9.877573e+00
    6.630983 7.565851e+00 9.842653e+00
    6.649659 7.539401e+00 9.808019e+00
    6.668255 7.513147e+00 9.773670e+00
    6.686772 7.487088e+00 9.739600e+00
    6.705210 7.461220e+00 9.705806e+00
    6.723570 7.435541e+00 9.672286e+00
    6.741853 7.410049e+00 9.639035e+00
    6.760060 7.384742e+00 9.606050e+00
    6.778190 7.359616e+00 9.573328e+00
    6.796245 7.334669e+00 9.540865e+00
    6.814225 7.309900e+00 9.508660e+00
    6.832131 7.285306e+00 9.476707e+00
    6.849964 7.260884e+00 9.445004e+00
    6.867723 7.236633e+00 9.413549e+00
    6.885411 7.212550e+00 9.382338e+00
    6.903026 7.188634e+00 9.351368e+00
    6.920571 7.164881e+00 9.320637e+00
    6.938045 7.141291e+00 9.290140e+00
    6.955448 7.117860e+00 9.259877e+00
    6.972783 7.094588e+00 9.229843e+00
    6.990048 7.071471e+00 9.200037e+00
    7.007245 7.048509e+00 9.170454e+00
    7.024374 7.025699e+00 9.141094e+00
    7.041436 7.003039e+00 9.111953e+00
    7.058432 6.980528e+00 9.083029e+00
    7.075360 6.958164e+00 9.054318e+00
    7.092224 6.935945e+00 9.025819e+00
    7.109022 6.913869e+00 8.997530e+00
    7.125755 6.891934e+00 8.969447e+00
    7.142424 6.870140e+00 8.941568e+00
    7.159029 6.848483e+00 8.913892e+00
    7.175571 6.826964e+00 8.886415e+00
    7.192050 6.805579e+00 8.859135e+00
    7.208467 6.784327e+00 8.832051e+00
    7.224822 6.763207e+00 8.805160e+00
    7.241116 6.742218e+00 8.778459e+00
    7.257349 6.721357e+00 8.751947e+00
    7.273522 6.700624e+00 8.725622e+00
    7.289634 6.680016e+00 8.699481e+00
    7.305687 6.659533e+00 8.673522e+00
    7.321681 6.639173e+00 8.647744e+00
    7.337616 6.618934e+00 8.622144e+00
    7.353492 6.598816e+00 8.596720e+00
    7.369311 6.578816e+00 8.571471e+00
    7.385073 6.558934e+00 8.546395e+00
    7.400778 6.539168e+00 8.521489e+00
    7.416426 6.519517e+00 8.496752e+00
    7.432017 6.499980e+00 8.472181e+00
    7.447553 6.480555e+00 8.447776e+00
    7.463034 6.461241e+00 8.423534e+00
    7.478460 6.442038e+00 8.399454e+00
    7.493831 6.422942e+00 8.375534e+00
    7.509148 6.403955e+00 8.351771e+00
    7.524411 6.385074e+00 8.328165e+00
    7.539620 6.366298e+00 8.304714e+00
    7.554777 6.347627e+00 8.281416e+00
    7.569881 6.329058e+00 8.258270e+00
    7.584932 6.310591e+00 8.235273e+00
    7.599932 6.292226e+00 8.212425e+00
    7.614879 6.273960e+00 8.189723e+00
    7.629776 6.255793e+00 8.167167e+00
    7.644622 6.237723e+00 8.144754e+00
    7.659417 6.219751e+00 8.122484e+00
    7.674161 6.201874e+00 8.100354e+00
    7.688856 6.184092e+00 8.078364e+00
    7.703502 6.166404e+00 8.056511e+00
    7.718098 6.148808e+00 8.034795e+00
    7.732645 6.131305e+00 8.013214e+00
    7.747144 6.113892e+00 7.991766e+00
    7.761594 6.096570e+00 7.970451e+00
    7.775997 6.079337e+00 7.949266e+00
    7.790352 6.062192e+00 7.928212e+00
    7.804659 6.045134e+00 7.907285e+00
    7.818920 6.028163e+00 7.886486e+00
    7.833134 6.011278e+00 7.865812e+00
    7.847302 5.994477e+00 7.845262e+00
    7.861423 5.977761e+00 7.824836e+00
    7.875499 5.961128e+00 7.804532e+00
    7.889529 5.944577e+00 7.784349e+00
    7.903515 5.928108e+00 7.764285e+00
    7.917455 5.911719e+00 7.744339e+00
    7.931350 5.895411e+00 7.724511e+00
    7.945202 5.879182e+00 7.704798e+00
    7.959009 5.863032e+00 7.685201e+00
    7.972773 5.846960e+00 7.665717e+00
    7.986493 5.830965e+00 7.646346e+00
    8.000169 5.815046e+00 7.627087e+00
    8.013803 5.799203e+00 7.607938e+00
    8.027395 5.783434e+00 7.588898e+00
    8.040943 5.767741e+00 7.569967e+00
    8.054450 5.752121e+00 7.551143e+00
    8.067915 5.736574e+00 7.532425e+00
    8.081338 5.721099e+00 7.513813e+00
    8.094720 5.705696e+00 7.495305e+00
    8.108061 5.690364e+00 7.476900e+00
    8.121361 5.675102e+00 7.458597e+00
    8.134620 5.659910e+00 7.440396e+00
    8.147839 5.644787e+00 7.422295e+00
    8.161018 5.629733e+00 7.404293e+00
    8.174157 5.614747e+00 7.386390e+00
    8.187256 5.599828e+00 7.368584e+00
    8.200316 5.584976e+00 7.350875e+00
    8.213336 5.570191e+00 7.333262e+00
    8.226318 5.555471e+00 7.315743e+00
    8.239261 5.540816e+00 7.298319e+00
    8.252166 5.526225e+00 7.280987e+00
    8.265033 5.511699e+00 7.263748e+00
    8.277861 5.497236e+00 7.246600e+00
    8.290652 5.482836e+00 7.229542e+00
    8.303405 5.468499e+00 7.212574e+00
    8.316121 5.454223e+00 7.195695e+00
    8.328799 5.440009e+00 7.178904e+00
    8.341441 5.425855e+00 7.162200e+00
    8.354046 5.411762e+00 7.145583e+00
    8.366615 5.397729e+00 7.129051e+00
    8.379147 5.383756e+00 7.112605e+00
    8.391643 5.369841e+00 7.096242e+00
    8.404104 5.355985e+00 7.079963e+00
    8.416528 5.342187e+00 7.063766e+00
    8.428918 5.328446e+00 7.047651e+00
    8.441272 5.314763e+00 7.031618e+00
    8.453591 5.301136e+00 7.015664e+00
    8.465875 5.287565e+00 6.999791e+00
    8.478124 5.274051e+00 6.983996e+00
    8.490339 5.260591e+00 6.968280e+00
    8.502520 5.247187e+00 6.952641e+00
    8.514667 5.233837e+00 6.937080e+00
    8.526780 5.220541e+00 6.921594e+00
    8.538859 5.207298e+00 6.906184e+00
    8.550905 5.194109e+00 6.890849e+00
    8.562917 5.180973e+00 6.875589e+00
    8.574896 5.167890e+00 6.860402e+00
    8.586842 5.154858e+00 6.845288e+00
    8.598756 5.141878e+00 6.830246e+00
    8.610637 5.128950e+00 6.815276e+00
    8.622485 5.116073e+00 6.800377e+00
    8.634301 5.103246e+00 6.785549e+00
    8.646086 5.090469e+00 6.770790e+00
    8.657838 5.077742e+00 6.756101e+00
    8.669559 5.065065e+00 6.741481e+00
    8.681248 5.052437e+00 6.726929e+00
    8.692905 5.039857e+00 6.712444e+00
    8.704532 5.027326e+00 6.698026e+00
    8.716127 5.014844e+00 6.683675e+00
    8.727692 5.002408e+00 6.669389e+00
    8.739225 4.990021e+00 6.655169e+00
    8.750729 4.977680e+00 6.641014e+00
    8.762202 4.965387e+00 6.626923e+00
    8.773644 4.953140e+00 6.612895e+00
    8.785057 4.940938e+00 6.598931e+00
    8.796439 4.928783e+00 6.585029e+00
    8.807792 4.916674e+00 6.571190e+00
    8.819116 4.904609e+00 6.557412e+00
    8.830410 4.892590e+00 6.543695e+00
    8.841674 4.880615e+00 6.530039e+00
    8.852910 4.868684e+00 6.516443e+00
    8.864116 4.856797e+00 6.502906e+00
    8.875294 4.844955e+00 6.489429e+00
    8.886442 4.833155e+00 6.476010e+00
    8.897563 4.821399e+00 6.462650e+00
    8.908655 4.809686e+00 6.449347e+00
    8.919718 4.798015e+00 6.436101e+00
    8.930754 4.786387e+00 6.422913e+00
    8.941762 4.774800e+00 6.409780e+00
    8.952741 4.763256e+00 6.396704e+00
    8.963694 4.751753e+00 6.383682e+00
    8.974618 4.740291e+00 6.370716e+00
    8.985515 4.728871e+00 6.357805e+00
    8.996385 4.717491e+00 6.344947e+00
    9.007228 4.706151e+00 6.332144e+00
    9.018043 4.694852e+00 6.319393e+00
    9.028832 4.683593e+00 6.306695e+00
    9.039594 4.672374e+00 6.294050e+00
    9.050330 4.661194e+00 6.281457e+00
    9.061039 4.650054e+00 6.268916e+00
    9.071722 4.638952e+00 6.256425e+00
    9.082378 4.627889e+00 6.243986e+00
    9.093009 4.616865e+00 6.231597e+00
    9.103613 4.605879e+00 6.219258e+00
    9.114192 4.594932e+00 6.206969e+00
    9.124745 4.584022e+00 6.194729e+00
    9.135272 4.573150e+00 6.182538e+00
    9.145774 4.562315e+00 6.170395e+00
    9.156250 4.551518e+00 6.158301e+00
    9.166702 4.540757e+00 6.146254e+00
    9.177128 4.530034e+00 6.134255e+00
    9.187529 4.519347e+00 6.122303e+00
    9.197905 4.508696e+00 6.110398e+00
    9.208257 4.498082e+00 6.098539e+00
    9.218584 4.487503e+00 6.086726e+00
    9.228887 4.476961e+00 6.074959e+00
    9.239165 4.466453e+00 6.063237e+00
    9.249419 4.455981e+00 6.051560e+00
    9.259649 4.445545e+00 6.039928e+00
    9.269854 4.435143e+00 6.028340e+00
    9.280036 4.424776e+00 6.016796e+00
    9.290194 4.414444e+00 6.005296e+00
    9.300328 4.404146e+00 5.993840e+00
    9.310439 4.393882e+00 5.982426e+00
    9.320526 4.383652e+00 5.971055e+00
    9.330590 4.373456e+00 5.959727e+00
    9.340631 4.363294e+00 5.948440e+00
    9.350648 4.353165e+00 5.937196e+00
    9.360642 4.343070e+00 5.925993e+00
    9.370614 4.333007e+00 5.914831e+00
    9.380562 4.322978e+00 5.903710e+00
    9.390488 4.312981e+00 5.892630e+00
    9.400391 4.303017e+00 5.881590e+00
    9.410272 4.293085e+00 5.870590e+00
    9.420130 4.283186e+00 5.859630e+00
    9.429966 4.273318e+00 5.848710e+00
    9.439780 4.263483e+00 5.837828e+00
    9.449571 4.253679e+00 5.826986e+00
    9.459341 4.243907e+00 5.816182e+00
    9.469088 4.234166e+00 5.805417e+00
    9.478814 4.224457e+00 5.794690e+00
    9.488518 4.214778e+00 5.784000e+00
    9.498201 4.205131e+00 5.773349e+00
    9.507862 4.195514e+00 5.762734e+00
    9.517501 4.185928e+00 5.752157e+00
    9.527119 4.176372e+00 5.741616e+00
    9.536716 4.166847e+00 5.731112e+00
    9.546292 4.157352e+00 5.720645e+00
    9.555846 4.147887e+00 5.710213e+00
    9.565380 4.138452e+00 5.699817e+00
    9.574892 4.129046e+00 5.689457e+00
    9.584384 4.119670e+00 5.679132e+00
    9.593856 4.110324e+00 5.668843e+00
    9.603306 4.101007e+00 5.658588e+00
    9.612736 4.091719e+00 5.648368e+00
    9.622146 4.082460e+00 5.638182e+00
    9.631535 4.073229e+00 5.628030e+00
    9.640904 4.064028e+00 5.617913e+00
    9.650253 4.054855e+00 5.607829e+00
    9.659582 4.045711e+00 5.597778e+00
    9.668891 4.036595e+00 5.587761e+00
    9.678180 4.027507e+00 5.577777e+00
    9.687449 4.018447e+00 5.567826e+00
    9.696698 4.009415e+00 5.557907e+00
    9.705928 4.000411e+00 5.548021e+00
    9.715138 3.991435e+00 5.538167e+00
    9.724329 3.982486e+00 5.528345e+00
    9.733500 3.973564e+00 5.518554e+00
    9.742652 3.964670e+00 5.508796e+00
    9.751785 3.955803e+00 5.499068e+00
    9.760898 3.946963e+00 5.489372e+00
    9.769993 3.938150e+00 5.479707e+00
    9.779068 3.929364e+00 5.470072e+00
    9.788124 3.920604e+00 5.460469e+00
    9.797162 3.911871e+00 5.450895e+00
    9.806181 3.903164e+00 5.441352e+00
    9.815181 3.894483e+00 5.431839e+00
    9.824163 3.885829e+00 5.422355e+00
    9.833126 3.877201e+00 5.412901e+00
    9.842070 3.868599e+00 5.403477e+00
    9.850996 3.860022e+00 5.394082e+00
    9.859904 3.851472e+00 5.384716e+00
    9.868794 3.842946e+00 5.375379e+00
    9.877665 3.834447e+00 5.366070e+00
    9.886519 3.825973e+00 5.356790e+00
    9.895354 3.817524e+00 5.347539e+00
    9.904172 3.809100e+00 5.338315e+00
    9.912971 3.800701e+00 5.329120e+00
    9.921753 3.792327e+00 5.319953e+00
    9.930517 3.783978e+00 5.310813e+00
    9.939263 3.775654e+00 5.301701e+00
    9.947992 3.767354e+00 5.292616e+00
    9.956704 3.759079e+00 5.283558e+00
    9.965397 3.750828e+00 5.274527e+00
    9.974074 3.742602e+00 5.265523e+00
    9.982733 3.734399e+00 5.256546e+00
    9.991375 3.726221e+00 5.247595e+00
   10.000000 3.718067e+00 5.238671e+00


==> Data/Computation_exp/MAPMSE_q6_n6_K20.dat <==
  xi_dB    mse_opt    mse_cf
  -10.000000 1.068649e+03 1.612305e+03
   -9.213994 9.136268e+02 1.378190e+03
   -8.548678 7.990412e+02 1.205142e+03
   -7.971875 7.107357e+02 1.071783e+03
   -7.462775 6.405081e+02 9.657248e+02
   -7.007142 5.832670e+02 8.792791e+02
   -6.594804 5.356796e+02 8.074124e+02
   -6.218243 4.954701e+02 7.466878e+02
   -5.871743 4.610296e+02 6.946757e+02
   -5.550857 4.311882e+02 6.496091e+02
   -5.252058 4.050738e+02 6.101710e+02
   -4.972500 3.820229e+02 5.753595e+02
   -4.709855 3.615216e+02 5.443982e+02
   -4.462191 3.431652e+02 5.166764e+02
   -4.227892 3.266311e+02 4.917065e+02
   -4.005589 3.116584e+02 4.690947e+02
   -3.794113 2.980341e+02 4.485193e+02
   -3.592458 2.855824e+02 4.297147e+02
   -3.399753 2.741570e+02 4.124599e+02
   -3.215236 2.636349e+02 3.965694e+02
   -3.038240 2.539124e+02 3.818864e+02
   -2.868176 2.449008e+02 3.682771e+02
   -2.704522 2.365244e+02 3.556270e+02
   -2.546811 2.287178e+02 3.438375e+02
   -2.394627 2.214244e+02 3.328229e+02
   -2.247596 2.145947e+02 3.225087e+02
   -2.105380 2.081857e+02 3.128297e+02
   -1.967674 2.021592e+02 3.037286e+02
   -1.834200 1.964819e+02 2.951547e+02
   -1.704706 1.911241e+02 2.870632e+02
   -1.578962 1.860592e+02 2.794142e+02
   -1.456757 1.812638e+02 2.721722e+02
   -1.337896 1.767167e+02 2.653052e+02
   -1.222202 1.723991e+02 2.587848e+02
   -1.109510 1.682939e+02 2.525850e+02
   -0.999669 1.643857e+02 2.466828e+02
   -0.892537 1.606605e+02 2.410570e+02
   -0.787985 1.571057e+02 2.356886e+02
   -0.685890 1.537098e+02 2.305601e+02
   -0.586141 1.504623e+02 2.256557e+02
   -0.488631 1.473537e+02 2.209610e+02
   -0.393262 1.443751e+02 2.164628e+02
   -0.299943 1.415185e+02 2.121487e+02
   -0.208587 1.387766e+02 2.080078e+02
   -0.119113 1.361425e+02 2.040298e+02
   -0.031445 1.336099e+02 2.002050e+02
    0.054488 1.311730e+02 1.965249e+02
    0.138753 1.288266e+02 1.929813e+02
    0.221415 1.265656e+02 1.895667e+02
    0.302532 1.243854e+02 1.862741e+02
    0.382163 1.222817e+02 1.830972e+02
    0.460359 1.202505e+02 1.800297e+02
    0.537172 1.182883e+02 1.770663e+02
    0.612651 1.163914e+02 1.742016e+02
    0.686840 1.145566e+02 1.714307e+02
    0.759783 1.127810e+02 1.687491e+02
    0.831520 1.110616e+02 1.661526e+02
    0.902093 1.093959e+02 1.636371e+02
    0.971536 1.077814e+02 1.611988e+02
    1.039887 1.062157e+02 1.588343e+02
    1.107179 1.046967e+02 1.565402e+02
    1.173444 1.032222e+02 1.543134e+02
    1.238713 1.017903e+02 1.521510e+02
    1.303015 1.003992e+02 1.500502e+02
    1.366380 9.904723e+01 1.480084e+02
    1.428833 9.773267e+01 1.460231e+02
    1.490401 9.645400e+01 1.440921e+02
    1.551108 9.520977e+01 1.422130e+02
    1.610978 9.399859e+01 1.403839e+02
    1.670034 9.281917e+01 1.386028e+02
    1.728298 9.167026e+01 1.368677e+02
    1.785791 9.055068e+01 1.351769e+02
    1.842532 8.945933e+01 1.335287e+02
    1.898542 8.839515e+01 1.319216e+02
    1.953838 8.735712e+01 1.303539e+02
    2.008439 8.634429e+01 1.288244e+02
    2.062362 8.535575e+01 1.273315e+02
    2.115624 8.439063e+01 1.258739e+02
    2.168241 8.344810e+01 1.244505e+02
    2.220228 8.252738e+01 1.230601e+02
    2.271600 8.162772e+01 1.217014e+02
    2.322371 8.074840e+01 1.203734e+02
    2.372555 7.988872e+01 1.190751e+02
    2.422167 7.904805e+01 1.178056e+02
    2.471218 7.822575e+01 1.165637e+02
    2.519721 7.742122e+01 1.153487e+02
    2.567688 7.663389e+01 1.141597e+02
    2.615132 7.586322e+01 1.129958e+02
    2.662062 7.510867e+01 1.118563e+02
    2.708491 7.436975e+01 1.107404e+02
    2.754429 7.364597e+01 1.096473e+02
    2.799886 7.293687e+01 1.085764e+02
    2.844872 7.224201e+01 1.075270e+02
    2.889397 7.156095e+01 1.064985e+02
    2.933471 7.089329e+01 1.054902e+02
    2.977101 7.023864e+01 1.045016e+02
    3.020297 6.959662e+01 1.035320e+02
    3.063068 6.896686e+01 1.025809e+02
    3.105422 6.834902e+01 1.016478e+02
    3.147367 6.774276e+01 1.007323e+02
    3.188910 6.714775e+01 9.983368e+01
    3.230060 6.656369e+01 9.895162e+01
    3.270824 6.599027e+01 9.808564e+01
    3.311208 6.542720e+01 9.723529e+01
    3.351221 6.487420e+01 9.640016e+01
    3.390868 6.433101e+01 9.557983e+01
    3.430157 6.379737e+01 9.477392e+01
    3.469093 6.327302e+01 9.398204e+01
    3.507684 6.275772e+01 9.320384e+01
    3.545934 6.225125e+01 9.243896e+01
    3.583850 6.175337e+01 9.168706e+01
    3.621439 6.126386e+01 9.094781e+01
    3.658705 6.078253e+01 9.022089e+01
    3.695653 6.030915e+01 8.950600e+01
    3.732290 5.984354e+01 8.880283e+01
    3.768621 5.938551e+01 8.811111e+01
    3.804650 5.893487e+01 8.743055e+01
    3.840383 5.849144e+01 8.676088e+01
    3.875824 5.805505e+01 8.610184e+01
    3.910978 5.762554e+01 8.545319e+01
    3.945850 5.720273e+01 8.481467e+01
    3.980444 5.678649e+01 8.418606e+01
    4.014765 5.637665e+01 8.356711e+01
    4.048817 5.597306e+01 8.295761e+01
    4.082604 5.557559e+01 8.235735e+01
    4.116130 5.518409e+01 8.176611e+01
    4.149399 5.479843e+01 8.118369e+01
    4.182415 5.441849e+01 8.060989e+01
    4.215182 5.404412e+01 8.004453e+01
    4.247704 5.367522e+01 7.948741e+01
    4.279984 5.331167e+01 7.893837e+01
    4.312026 5.295334e+01 7.839721e+01
    4.343833 5.260012e+01 7.786379e+01
    4.375409 5.225191e+01 7.733792e+01
    4.406757 5.190860e+01 7.681945e+01
    4.437880 5.157008e+01 7.630822e+01
    4.468782 5.123626e+01 7.580408e+01
    4.499465 5.090704e+01 7.530689e+01
    4.529934 5.058233e+01 7.481651e+01
    4.560190 5.026202e+01 7.433278e+01
    4.590236 4.994604e+01 7.385558e+01
    4.620077 4.963429e+01 7.338478e+01
    4.649713 4.932670e+01 7.292025e+01
    4.679149 4.902317e+01 7.246186e+01
    4.708387 4.872362e+01 7.200949e+01
    4.737429 4.842799e+01 7.156302e+01
    4.766278 4.813619e+01 7.112234e+01
    4.794937 4.784815e+01 7.068734e+01
    4.823408 4.756379e+01 7.025790e+01
    4.851693 4.728305e+01 6.983392e+01
    4.879795 4.700585e+01 6.941530e+01
    4.907717 4.673214e+01 6.900193e+01
    4.935461 4.646183e+01 6.859372e+01
    4.963028 4.619488e+01 6.819057e+01
    4.990421 4.593122e+01 6.779239e+01
    5.017643 4.567078e+01 6.739908e+01
    5.044695 4.541352e+01 6.701055e+01
    5.071580 4.515936e+01 6.662672e+01
    5.098299 4.490826e+01 6.624751e+01
    5.124855 4.466016e+01 6.587283e+01
    5.151249 4.441500e+01 6.550259e+01
    5.177484 4.417274e+01 6.513673e+01
    5.203562 4.393332e+01 6.477516e+01
    5.229484 4.369670e+01 6.441780e+01
    5.255252 4.346282e+01 6.406459e+01
    5.280868 4.323163e+01 6.371546e+01
    5.306334 4.300309e+01 6.337032e+01
    5.331651 4.277716e+01 6.302912e+01
    5.356822 4.255379e+01 6.269178e+01
    5.381847 4.233294e+01 6.235824e+01
    5.406730 4.211455e+01 6.202844e+01
    5.431470 4.189861e+01 6.170232e+01
    5.456070 4.168505e+01 6.137981e+01
    5.480532 4.147385e+01 6.106085e+01
    5.504857 4.126496e+01 6.074538e+01
    5.529046 4.105834e+01 6.043335e+01
    5.553102 4.085397e+01 6.012470e+01
    5.577024 4.065179e+01 5.981938e+01
    5.600816 4.045179e+01 5.951733e+01
    5.624478 4.025391e+01 5.921850e+01
    5.648012 4.005814e+01 5.892284e+01
    5.671419 3.986442e+01 5.863029e+01
    5.694701 3.967274e+01 5.834082e+01
    5.717858 3.948306e+01 5.805436e+01
    5.740893 3.929535e+01 5.777088e+01
    5.763806 3.910958e+01 5.749033e+01
    5.786599 3.892572e+01 5.721266e+01
    5.809273 3.874373e+01 5.693782e+01
    5.831829 3.856360e+01 5.666579e+01
    5.854268 3.838529e+01 5.639650e+01
    5.876592 3.820877e+01 5.612992e+01
    5.898802 3.803402e+01 5.586601e+01
    5.920899 3.786101e+01 5.560474e+01
    5.942885 3.768971e+01 5.534605e+01
    5.964759 3.752011e+01 5.508991e+01
    5.986524 3.735217e+01 5.483629e+01
    6.008180 3.718587e+01 5.458514e+01
    6.029729 3.702118e+01 5.433644e+01
    6.051171 3.685809e+01 5.409014e+01
    6.072508 3.669657e+01 5.384621e+01
    6.093741 3.653660e+01 5.360461e+01
    6.114870 3.637815e+01 5.336532e+01
    6.135898 3.622120e+01 5.312830e+01
    6.156823 3.606573e+01 5.289352e+01
    6.177649 3.591173e+01 5.266094e+01
    6.198375 3.575916e+01 5.243054e+01
    6.219003 3.560802e+01 5.220228e+01
    6.239533 3.545827e+01 5.197614e+01
    6.259966 3.530991e+01 5.175208e+01
    6.280304 3.516291e+01 5.153008e+01
    6.300547 3.501725e+01 5.131011e+01
    6.320696 3.487291e+01 5.109214e+01
    6.340752 3.472988e+01 5.087614e+01
    6.360716 3.458814e+01 5.066209e+01
    6.380589 3.444767e+01 5.044995e+01
    6.400371 3.430846e+01 5.023972e+01
    6.420063 3.417048e+01 5.003135e+01
    6.439667 3.403373e+01 4.982482e+01
    6.459182 3.389818e+01 4.962012e+01
    6.478610 3.376381e+01 4.941721e+01
    6.497951 3.363062e+01 4.921607e+01
    6.517207 3.349859e+01 4.901668e+01
    6.536378 3.336770e+01 4.881902e+01
    6.555465 3.323794e+01 4.862306e+01
    6.574468 3.310930e+01 4.842879e+01
    6.593388 3.298175e+01 4.823617e+01
    6.612226 3.285529e+01 4.804519e+01
    6.630983 3.272990e+01 4.785583e+01
    6.649659 3.260556e+01 4.766807e+01
    6.668255 3.248227e+01 4.748189e+01
    6.686772 3.236001e+01 4.729726e+01
    6.705210 3.223877e+01 4.711417e+01
    6.723570 3.211854e+01 4.693260e+01
    6.741853 3.199929e+01 4.675253e+01
    6.760060 3.188103e+01 4.657394e+01
    6.778190 3.176374e+01 4.639681e+01
    6.796245 3.164740e+01 4.622113e+01
    6.814225 3.153201e+01 4.604688e+01
    6.832131 3.141755e+01 4.587404e+01
    6.849964 3.130401e+01 4.570258e+01
    6.867723 3.119139e+01 4.553251e+01
    6.885411 3.107966e+01 4.536379e+01
    6.903026 3.096883e+01 4.519642e+01
    6.920571 3.085887e+01 4.503038e+01
    6.938045 3.074978e+01 4.486565e+01
    6.955448 3.064155e+01 4.470221e+01
    6.972783 3.053416e+01 4.454005e+01
    6.990048 3.042761e+01 4.437916e+01
    7.007245 3.032189e+01 4.421952e+01
    7.024374 3.021699e+01 4.406112e+01
    7.041436 3.011290e+01 4.390394e+01
    7.058432 3.000961e+01 4.374796e+01
    7.075360 2.990710e+01 4.359318e+01
    7.092224 2.980538e+01 4.343959e+01
    7.109022 2.970443e+01 4.328715e+01
    7.125755 2.960424e+01 4.313587e+01
    7.142424 2.950481e+01 4.298573e+01
    7.159029 2.940613e+01 4.283672e+01
    7.175571 2.930818e+01 4.268883e+01
    7.192050 2.921096e+01 4.254203e+01
    7.208467 2.911446e+01 4.239633e+01
    7.224822 2.901868e+01 4.225170e+01
    7.241116 2.892360e+01 4.210814e+01
    7.257349 2.882921e+01 4.196564e+01
    7.273522 2.873552e+01 4.182417e+01
    7.289634 2.864251e+01 4.168374e+01
    7.305687 2.855017e+01 4.154433e+01
    7.321681 2.845850e+01 4.140592e+01
    7.337616 2.836749e+01 4.126852e+01
    7.353492 2.827714e+01 4.113210e+01
    7.369311 2.818743e+01 4.099666e+01
    7.385073 2.809836e+01 4.086218e+01
    7.400778 2.800992e+01 4.072866e+01
    7.416426 2.792210e+01 4.059608e+01
    7.432017 2.783491e+01 4.046444e+01
    7.447553 2.774832e+01 4.033373e+01
    7.463034 2.766234e+01 4.020393e+01
    7.478460 2.757696e+01 4.007504e+01
    7.493831 2.749218e+01 3.994704e+01
    7.509148 2.740798e+01 3.981993e+01
    7.524411 2.732436e+01 3.969370e+01
    7.539620 2.724131e+01 3.956834e+01
    7.554777 2.715884e+01 3.944384e+01
    7.569881 2.707692e+01 3.932019e+01
    7.584932 2.699557e+01 3.919738e+01
    7.599932 2.691476e+01 3.907541e+01
    7.614879 2.683450e+01 3.895426e+01
    7.629776 2.675478e+01 3.883393e+01
    7.644622 2.667559e+01 3.871441e+01
    7.659417 2.659693e+01 3.859569e+01
    7.674161 2.651880e+01 3.847776e+01
    7.688856 2.644118e+01 3.836061e+01
    7.703502 2.636408e+01 3.824424e+01
    7.718098 2.628749e+01 3.812865e+01
    7.732645 2.621140e+01 3.801381e+01
    7.747144 2.613580e+01 3.789973e+01
    7.761594 2.606070e+01 3.778639e+01
    7.775997 2.598609e+01 3.767379e+01
    7.790352 2.591196e+01 3.756193e+01
    7.804659 2.583831e+01 3.745078e+01
    7.818920 2.576513e+01 3.734036e+01
    7.833134 2.569243e+01 3.723065e+01
    7.847302 2.562018e+01 3.712164e+01
    7.861423 2.554840e+01 3.701333e+01
    7.875499 2.547707e+01 3.690571e+01
    7.889529 2.540620e+01 3.679877e+01
    7.903515 2.533577e+01 3.669252e+01
    7.917455 2.526578e+01 3.658693e+01
    7.931350 2.519624e+01 3.648200e+01
    7.945202 2.512712e+01 3.637774e+01
    7.959009 2.505844e+01 3.627413e+01
    7.972773 2.499018e+01 3.617116e+01
    7.986493 2.492235e+01 3.606883e+01
    8.000169 2.485493e+01 3.596714e+01
    8.013803 2.478793e+01 3.586608e+01
    8.027395 2.472134e+01 3.576564e+01
    8.040943 2.465515e+01 3.566581e+01
    8.054450 2.458937e+01 3.556660e+01
    8.067915 2.452399e+01 3.546799e+01
    8.081338 2.445900e+01 3.536998e+01
    8.094720 2.439440e+01 3.527256e+01
    8.108061 2.433019e+01 3.517574e+01
    8.121361 2.426637e+01 3.507950e+01
    8.134620 2.420292e+01 3.498383e+01
    8.147839 2.413986e+01 3.488874e+01
    8.161018 2.407717e+01 3.479422e+01
    8.174157 2.401484e+01 3.470026e+01
    8.187256 2.395289e+01 3.460685e+01
    8.200316 2.389130e+01 3.451401e+01
    8.213336 2.383007e+01 3.442170e+01
    8.226318 2.376920e+01 3.432995e+01
    8.239261 2.370868e+01 3.423873e+01
    8.252166 2.364851e+01 3.414804e+01
    8.265033 2.358869e+01 3.405788e+01
    8.277861 2.352922e+01 3.396825e+01
    8.290652 2.347009e+01 3.387914e+01
    8.303405 2.341129e+01 3.379054e+01
    8.316121 2.335284e+01 3.370245e+01
    8.328799 2.329471e+01 3.361487e+01
    8.341441 2.323692e+01 3.352779e+01
    8.354046 2.317945e+01 3.344121e+01
    8.366615 2.312230e+01 3.335512e+01
    8.379147 2.306548e+01 3.326952e+01
    8.391643 2.300898e+01 3.318441e+01
    8.404104 2.295279e+01 3.309977e+01
    8.416528 2.289691e+01 3.301562e+01
    8.428918 2.284135e+01 3.293193e+01
    8.441272 2.278609e+01 3.284872e+01
    8.453591 2.273114e+01 3.276597e+01
    8.465875 2.267649e+01 3.268368e+01
    8.478124 2.262214e+01 3.260185e+01
    8.490339 2.256809e+01 3.252047e+01
    8.502520 2.251433e+01 3.243954e+01
    8.514667 2.246087e+01 3.235906e+01
    8.526780 2.240769e+01 3.227901e+01
    8.538859 2.235481e+01 3.219941e+01
    8.550905 2.230220e+01 3.212024e+01
    8.562917 2.224988e+01 3.204151e+01
    8.574896 2.219784e+01 3.196320e+01
    8.586842 2.214608e+01 3.188531e+01
    8.598756 2.209460e+01 3.180785e+01
    8.610637 2.204339e+01 3.173080e+01
    8.622485 2.199244e+01 3.165417e+01
    8.634301 2.194177e+01 3.157795e+01
    8.646086 2.189137e+01 3.150214e+01
    8.657838 2.184122e+01 3.142673e+01
    8.669559 2.179134e+01 3.135172e+01
    8.681248 2.174173e+01 3.127711e+01
    8.692905 2.169236e+01 3.120289e+01
    8.704532 2.164326e+01 3.112907e+01
    8.716127 2.159441e+01 3.105563e+01
    8.727692 2.154581e+01 3.098258e+01
    8.739225 2.149746e+01 3.090991e+01
    8.750729 2.144936e+01 3.083762e+01
    8.762202 2.140150e+01 3.076570e+01
    8.773644 2.135389e+01 3.069416e+01
    8.785057 2.130652e+01 3.062299e+01
    8.796439 2.125939e+01 3.055219e+01
    8.807792 2.121249e+01 3.048175e+01
    8.819116 2.116584e+01 3.041168e+01
    8.830410 2.111942e+01 3.034196e+01
    8.841674 2.107323e+01 3.027260e+01
    8.852910 2.102727e+01 3.020359e+01
    8.864116 2.098153e+01 3.013494e+01
    8.875294 2.093603e+01 3.006663e+01
    8.886442 2.089075e+01 2.999867e+01
    8.897563 2.084570e+01 2.993105e+01
    8.908655 2.080086e+01 2.986377e+01
    8.919718 2.075625e+01 2.979683e+01
    8.930754 2.071185e+01 2.973022e+01
    8.941762 2.066767e+01 2.966395e+01
    8.952741 2.062371e+01 2.959800e+01
    8.963694 2.057996e+01 2.953239e+01
    8.974618 2.053642e+01 2.946710e+01
    8.985515 2.049309e+01 2.940213e+01
    8.996385 2.044997e+01 2.933748e+01
    9.007228 2.040705e+01 2.927315e+01
    9.018043 2.036434e+01 2.920914e+01
    9.028832 2.032183e+01 2.914544e+01
    9.039594 2.027953e+01 2.908205e+01
    9.050330 2.023743e+01 2.901897e+01
    9.061039 2.019552e+01 2.895620e+01
    9.071722 2.015381e+01 2.889373e+01
    9.082378 2.011230e+01 2.883157e+01
    9.093009 2.007098e+01 2.876970e+01
    9.103613 2.002986e+01 2.870813e+01
    9.114192 1.998893e+01 2.864686e+01
    9.124745 1.994818e+01 2.858588e+01
    9.135272 1.990763e+01 2.852519e+01
    9.145774 1.986726e+01 2.846479e+01
    9.156250 1.982708e+01 2.840468e+01
    9.166702 1.978709e+01 2.834485e+01
    9.177128 1.974727e+01 2.828531e+01
    9.187529 1.970764e+01 2.822604e+01
    9.197905 1.966819e+01 2.816706e+01
    9.208257 1.962892e+01 2.810835e+01
    9.218584 1.958983e+01 2.804992e+01
    9.228887 1.955091e+01 2.799177e+01
    9.239165 1.951217e+01 2.793388e+01
    9.249419 1.947360e+01 2.787626e+01
    9.259649 1.943520e+01 2.781891e+01
    9.269854 1.939698e+01 2.776183e+01
    9.280036 1.935892e+01 2.770501e+01
    9.290194 1.932104e+01 2.764845e+01
    9.300328 1.928332e+01 2.759215e+01
    9.310439 1.924577e+01 2.753611e+01
    9.320526 1.920839e+01 2.748033e+01
    9.330590 1.917116e+01 2.742480e+01
    9.340631 1.913411e+01 2.736952e+01
    9.350648 1.909721e+01 2.731450e+01
    9.360642 1.906047e+01 2.725973e+01
    9.370614 1.902390e+01 2.720520e+01
    9.380562 1.898748e+01 2.715092e+01
    9.390488 1.895122e+01 2.709688e+01
    9.400391 1.891511e+01 2.704309e+01
    9.410272 1.887916e+01 2.698954e+01
    9.420130 1.884336e+01 2.693623e+01
    9.429966 1.880772e+01 2.688315e+01
    9.439780 1.877223e+01 2.683032e+01
    9.449571 1.873689e+01 2.677771e+01
    9.459341 1.870170e+01 2.672534e+01
    9.469088 1.866665e+01 2.667321e+01
    9.478814 1.863176e+01 2.662130e+01
    9.488518 1.859701e+01 2.656962e+01
    9.498201 1.856241e+01 2.651817e+01
    9.507862 1.852795e+01 2.646694e+01
    9.517501 1.849363e+01 2.641594e+01
    9.527119 1.845946e+01 2.636516e+01
    9.536716 1.842543e+01 2.631460e+01
    9.546292 1.839154e+01 2.626426e+01
    9.555846 1.835779e+01 2.621414e+01
    9.565380 1.832417e+01 2.616424e+01
    9.574892 1.829070e+01 2.611455e+01
    9.584384 1.825736e+01 2.606508e+01
    9.593856 1.822416e+01 2.601582e+01
    9.603306 1.819109e+01 2.596677e+01
    9.612736 1.815815e+01 2.591793e+01
    9.622146 1.812535e+01 2.586929e+01
    9.631535 1.809268e+01 2.582087e+01
    9.640904 1.806015e+01 2.577265e+01
    9.650253 1.802774e+01 2.572464e+01
    9.659582 1.799546e+01 2.567683e+01
    9.668891 1.796331e+01 2.562922e+01
    9.678180 1.793129e+01 2.558181e+01
    9.687449 1.789940e+01 2.553460e+01
    9.696698 1.786763e+01 2.548759e+01
    9.705928 1.783599e+01 2.544078e+01
    9.715138 1.780447e+01 2.539416e+01
    9.724329 1.777307e+01 2.534774e+01
    9.733500 1.774180e+01 2.530151e+01
    9.742652 1.771065e+01 2.525547e+01
    9.751785 1.767962e+01 2.520962e+01
    9.760898 1.764871e+01 2.516396e+01
    9.769993 1.761792e+01 2.511849e+01
    9.779068 1.758725e+01 2.507321e+01
    9.788124 1.755669e+01 2.502811e+01
    9.797162 1.752626e+01 2.498320e+01
    9.806181 1.749594e+01 2.493847e+01
    9.815181 1.746573e+01 2.489393e+01
    9.824163 1.743564e+01 2.484957e+01
    9.833126 1.740567e+01 2.480538e+01
    9.842070 1.737580e+01 2.476138e+01
    9.850996 1.734605e+01 2.471755e+01
    9.859904 1.731642e+01 2.467390e+01
    9.868794 1.728689e+01 2.463043e+01
    9.877665 1.725748e+01 2.458713e+01
    9.886519 1.722817e+01 2.454401e+01
    9.895354 1.719897e+01 2.450106e+01
    9.904172 1.716988e+01 2.445828e+01
    9.912971 1.714090e+01 2.441567e+01
    9.921753 1.711203e+01 2.437323e+01
    9.930517 1.708326e+01 2.433096e+01
    9.939263 1.705460e+01 2.428886e+01
    9.947992 1.702604e+01 2.424692e+01
    9.956704 1.699759e+01 2.420515e+01
    9.965397 1.696924e+01 2.416355e+01
    9.974074 1.694099e+01 2.412210e+01
    9.982733 1.691285e+01 2.408082e+01
    9.991375 1.688481e+01 2.403971e+01
   10.000000 1.685687e+01 2.399875e+01


==> Data/Computation_exp/MLMSE_q4_n4_K10.dat <==
  xi_dB    mse_opt    mse_cf
  -10.000000 2.339186e+02 3.164813e+02
   -9.213994 2.016571e+02 2.721756e+02
   -8.548678 1.772487e+02 2.389583e+02
   -7.971875 1.581721e+02 2.131146e+02
   -7.462775 1.428623e+02 1.924232e+02
   -7.007142 1.303059e+02 1.754749e+02
   -6.594804 1.198210e+02 1.613325e+02
   -6.218243 1.109329e+02 1.493484e+02
   -5.871743 1.033014e+02 1.390606e+02
   -5.550857 9.667668e+01 1.301306e+02
   -5.252058 9.087094e+01 1.223046e+02
   -4.972500 8.574047e+01 1.153885e+02
   -4.709855 8.117339e+01 1.092314e+02
   -4.462191 7.708126e+01 1.037140e+02
   -4.227892 7.339330e+01 9.874111e+01
   -4.005589 7.005215e+01 9.423530e+01
   -3.794113 6.701084e+01 9.013337e+01
   -3.592458 6.423053e+01 8.638302e+01
   -3.399753 6.167884e+01 8.294064e+01
   -3.215236 5.932855e+01 7.976959e+01
   -3.038240 5.715659e+01 7.683881e+01
   -2.868176 5.514331e+01 7.412184e+01
   -2.704522 5.327185e+01 7.159598e+01
   -2.546811 5.152766e+01 6.924163e+01
   -2.394627 4.989811e+01 6.704181e+01
   -2.247596 4.837222e+01 6.498171e+01
   -2.105380 4.694034e+01 6.304834e+01
   -1.967674 4.559401e+01 6.123032e+01
   -1.834200 4.432575e+01 5.951755e+01
   -1.704706 4.312892e+01 5.790110e+01
   -1.578962 4.199763e+01 5.637305e+01
   -1.456757 4.092661e+01 5.492628e+01
   -1.337896 3.991115e+01 5.355445e+01
   -1.222202 3.894702e+01 5.225185e+01
   -1.109510 3.803040e+01 5.101335e+01
   -0.999669 3.715785e+01 4.983431e+01
   -0.892537 3.632625e+01 4.871052e+01
   -0.787985 3.553278e+01 4.763817e+01
   -0.685890 3.477485e+01 4.661380e+01
   -0.586141 3.405012e+01 4.563423e+01
   -0.488631 3.335645e+01 4.469658e+01
   -0.393262 3.269187e+01 4.379820e+01
   -0.299943 3.205459e+01 4.293666e+01
   -0.208587 3.144295e+01 4.210974e+01
   -0.119113 3.085542e+01 4.131537e+01
   -0.031445 3.029060e+01 4.055167e+01
    0.054488 2.974720e+01 3.981688e+01
    0.138753 2.922401e+01 3.910938e+01
    0.221415 2.871993e+01 3.842768e+01
    0.302532 2.823391e+01 3.777039e+01
    0.382163 2.776501e+01 3.713621e+01
    0.460359 2.731232e+01 3.652393e+01
    0.537172 2.687503e+01 3.593244e+01
    0.612651 2.645235e+01 3.536070e+01
    0.686840 2.604356e+01 3.480772e+01
    0.759783 2.564799e+01 3.427259e+01
    0.831520 2.526500e+01 3.375446e+01
    0.902093 2.489400e+01 3.325253e+01
    0.971536 2.453443e+01 3.276605e+01
    1.039887 2.418577e+01 3.229431e+01
    1.107179 2.384753e+01 3.183665e+01
    1.173444 2.351925e+01 3.139244e+01
    1.238713 2.320049e+01 3.096111e+01
    1.303015 2.289085e+01 3.054209e+01
    1.366380 2.258992e+01 3.013486e+01
    1.428833 2.229736e+01 2.973893e+01
    1.490401 2.201282e+01 2.935384e+01
    1.551108 2.173596e+01 2.897914e+01
    1.610978 2.146649e+01 2.861442e+01
    1.670034 2.120410e+01 2.825928e+01
    1.728298 2.094853e+01 2.791335e+01
    1.785791 2.069950e+01 2.757627e+01
    1.842532 2.045678e+01 2.724771e+01
    1.898542 2.022011e+01 2.692735e+01
    1.953838 1.998929e+01 2.661488e+01
    2.008439 1.976408e+01 2.631002e+01
    2.062362 1.954430e+01 2.601248e+01
    2.115624 1.932974e+01 2.572201e+01
    2.168241 1.912022e+01 2.543835e+01
    2.220228 1.891557e+01 2.516128e+01
    2.271600 1.871562e+01 2.489055e+01
    2.322371 1.852020e+01 2.462596e+01
    2.372555 1.832916e+01 2.436730e+01
    2.422167 1.814236e+01 2.411437e+01
    2.471218 1.795965e+01 2.386698e+01
    2.519721 1.778091e+01 2.362496e+01
    2.567688 1.760601e+01 2.338811e+01
    2.615132 1.743481e+01 2.315630e+01
    2.662062 1.726722e+01 2.292934e+01
    2.708491 1.710310e+01 2.270710e+01
    2.754429 1.694236e+01 2.248942e+01
    2.799886 1.678489e+01 2.227617e+01
    2.844872 1.663059e+01 2.206721e+01
    2.889397 1.647937e+01 2.186241e+01
    2.933471 1.633114e+01 2.166165e+01
    2.977101 1.618580e+01 2.146482e+01
    3.020297 1.604327e+01 2.127179e+01
    3.063068 1.590348e+01 2.108246e+01
    3.105422 1.576634e+01 2.089672e+01
    3.147367 1.563178e+01 2.071447e+01
    3.188910 1.549973e+01 2.053561e+01
    3.230060 1.537011e+01 2.036005e+01
    3.270824 1.524287e+01 2.018769e+01
    3.311208 1.511792e+01 2.001846e+01
    3.351221 1.499522e+01 1.985226e+01
    3.390868 1.487471e+01 1.968902e+01
    3.430157 1.475631e+01 1.952866e+01
    3.469093 1.463999e+01 1.937109e+01
    3.507684 1.452568e+01 1.921625e+01
    3.545934 1.441333e+01 1.906407e+01
    3.583850 1.430290e+01 1.891448e+01
    3.621439 1.419433e+01 1.876741e+01
    3.658705 1.408757e+01 1.862280e+01
    3.695653 1.398259e+01 1.848059e+01
    3.732290 1.387933e+01 1.834072e+01
    3.768621 1.377776e+01 1.820314e+01
    3.804650 1.367783e+01 1.806777e+01
    3.840383 1.357950e+01 1.793458e+01
    3.875824 1.348274e+01 1.780351e+01
    3.910978 1.338751e+01 1.767452e+01
    3.945850 1.329377e+01 1.754754e+01
    3.980444 1.320148e+01 1.742253e+01
    4.014765 1.311062e+01 1.729946e+01
    4.048817 1.302115e+01 1.717827e+01
    4.082604 1.293303e+01 1.705891e+01
    4.116130 1.284625e+01 1.694136e+01
    4.149399 1.276075e+01 1.682557e+01
    4.182415 1.267653e+01 1.671149e+01
    4.215182 1.259355e+01 1.659910e+01
    4.247704 1.251178e+01 1.648835e+01
    4.279984 1.243119e+01 1.637921e+01
    4.312026 1.235176e+01 1.627164e+01
    4.343833 1.227347e+01 1.616561e+01
    4.375409 1.219629e+01 1.606109e+01
    4.406757 1.212019e+01 1.595804e+01
    4.437880 1.204516e+01 1.585644e+01
    4.468782 1.197117e+01 1.575624e+01
    4.499465 1.189819e+01 1.565744e+01
    4.529934 1.182622e+01 1.555998e+01
    4.560190 1.175522e+01 1.546386e+01
    4.590236 1.168518e+01 1.536904e+01
    4.620077 1.161608e+01 1.527549e+01
    4.649713 1.154789e+01 1.518318e+01
    4.679149 1.148061e+01 1.509211e+01
    4.708387 1.141420e+01 1.500223e+01
    4.737429 1.134867e+01 1.491353e+01
    4.766278 1.128397e+01 1.482598e+01
    4.794937 1.122011e+01 1.473956e+01
    4.823408 1.115707e+01 1.465425e+01
    4.851693 1.109482e+01 1.457002e+01
    4.879795 1.103336e+01 1.448687e+01
    4.907717 1.097266e+01 1.440476e+01
    4.935461 1.091272e+01 1.432367e+01
    4.963028 1.085352e+01 1.424360e+01
    4.990421 1.079504e+01 1.416451e+01
    5.017643 1.073727e+01 1.408639e+01
    5.044695 1.068021e+01 1.400923e+01
    5.071580 1.062382e+01 1.393300e+01
    5.098299 1.056812e+01 1.385769e+01
    5.124855 1.051307e+01 1.378328e+01
    5.151249 1.045867e+01 1.370976e+01
    5.177484 1.040490e+01 1.363711e+01
    5.203562 1.035176e+01 1.356531e+01
    5.229484 1.029924e+01 1.349435e+01
    5.255252 1.024732e+01 1.342422e+01
    5.280868 1.019599e+01 1.335489e+01
    5.306334 1.014524e+01 1.328636e+01
    5.331651 1.009507e+01 1.321862e+01
    5.356822 1.004545e+01 1.315164e+01
    5.381847 9.996391e+00 1.308543e+01
    5.406730 9.947871e+00 1.301995e+01
    5.431470 9.899884e+00 1.295521e+01
    5.456070 9.852421e+00 1.289118e+01
    5.480532 9.805472e+00 1.282786e+01
    5.504857 9.759030e+00 1.276524e+01
    5.529046 9.713085e+00 1.270330e+01
    5.553102 9.667629e+00 1.264203e+01
    5.577024 9.622655e+00 1.258142e+01
    5.600816 9.578153e+00 1.252146e+01
    5.624478 9.534117e+00 1.246215e+01
    5.648012 9.490538e+00 1.240346e+01
    5.671419 9.447409e+00 1.234540e+01
    5.694701 9.404723e+00 1.228794e+01
    5.717858 9.362472e+00 1.223109e+01
    5.740893 9.320650e+00 1.217482e+01
    5.763806 9.279249e+00 1.211914e+01
    5.786599 9.238262e+00 1.206403e+01
    5.809273 9.197684e+00 1.200949e+01
    5.831829 9.157508e+00 1.195550e+01
    5.854268 9.117726e+00 1.190206e+01
    5.876592 9.078334e+00 1.184915e+01
    5.898802 9.039324e+00 1.179678e+01
    5.920899 9.000692e+00 1.174493e+01
    5.942885 8.962431e+00 1.169359e+01
    5.964759 8.924534e+00 1.164276e+01
    5.986524 8.886998e+00 1.159243e+01
    6.008180 8.849816e+00 1.154259e+01
    6.029729 8.812982e+00 1.149324e+01
    6.051171 8.776492e+00 1.144437e+01
    6.072508 8.740340e+00 1.139596e+01
    6.093741 8.704521e+00 1.134802e+01
    6.114870 8.669031e+00 1.130053e+01
    6.135898 8.633863e+00 1.125350e+01
    6.156823 8.599014e+00 1.120691e+01
    6.177649 8.564479e+00 1.116076e+01
    6.198375 8.530252e+00 1.111504e+01
    6.219003 8.496330e+00 1.106975e+01
    6.239533 8.462708e+00 1.102487e+01
    6.259966 8.429381e+00 1.098041e+01
    6.280304 8.396346e+00 1.093636e+01
    6.300547 8.363598e+00 1.089271e+01
    6.320696 8.331133e+00 1.084945e+01
    6.340752 8.298947e+00 1.080659e+01
    6.360716 8.267035e+00 1.076411e+01
    6.380589 8.235395e+00 1.072202e+01
    6.400371 8.204021e+00 1.068030e+01
    6.420063 8.172911e+00 1.063895e+01
    6.439667 8.142061e+00 1.059796e+01
    6.459182 8.111466e+00 1.055734e+01
    6.478610 8.081124e+00 1.051707e+01
    6.497951 8.051031e+00 1.047715e+01
    6.517207 8.021183e+00 1.043758e+01
    6.536378 7.991577e+00 1.039836e+01
    6.555465 7.962210e+00 1.035946e+01
    6.574468 7.933078e+00 1.032091e+01
    6.593388 7.904178e+00 1.028268e+01
    6.612226 7.875507e+00 1.024477e+01
    6.630983 7.847063e+00 1.020719e+01
    6.649659 7.818841e+00 1.016992e+01
    6.668255 7.790839e+00 1.013296e+01
    6.686772 7.763053e+00 1.009631e+01
    6.705210 7.735482e+00 1.005997e+01
    6.723570 7.708122e+00 1.002392e+01
    6.741853 7.680971e+00 9.988173e+00
    6.760060 7.654024e+00 9.952718e+00
    6.778190 7.627281e+00 9.917552e+00
    6.796245 7.600738e+00 9.882671e+00
    6.814225 7.574393e+00 9.848073e+00
    6.832131 7.548243e+00 9.813753e+00
    6.849964 7.522285e+00 9.779708e+00
    6.867723 7.496518e+00 9.745935e+00
    6.885411 7.470937e+00 9.712430e+00
    6.903026 7.445543e+00 9.679190e+00
    6.920571 7.420331e+00 9.646212e+00
    6.938045 7.395299e+00 9.613493e+00
    6.955448 7.370446e+00 9.581029e+00
    6.972783 7.345768e+00 9.548818e+00
    6.990048 7.321265e+00 9.516856e+00
    7.007245 7.296933e+00 9.485141e+00
    7.024374 7.272770e+00 9.453670e+00
    7.041436 7.248775e+00 9.422439e+00
    7.058432 7.224944e+00 9.391446e+00
    7.075360 7.201278e+00 9.360688e+00
    7.092224 7.177772e+00 9.330163e+00
    7.109022 7.154425e+00 9.299867e+00
    7.125755 7.131236e+00 9.269798e+00
    7.142424 7.108202e+00 9.239954e+00
    7.159029 7.085322e+00 9.210331e+00
    7.175571 7.062594e+00 9.180927e+00
    7.192050 7.040015e+00 9.151740e+00
    7.208467 7.017584e+00 9.122767e+00
    7.224822 6.995299e+00 9.094006e+00
    7.241116 6.973159e+00 9.065454e+00
    7.257349 6.951162e+00 9.037109e+00
    7.273522 6.929306e+00 9.008969e+00
    7.289634 6.907589e+00 8.981031e+00
    7.305687 6.886010e+00 8.953293e+00
    7.321681 6.864568e+00 8.925753e+00
    7.337616 6.843260e+00 8.898408e+00
    7.353492 6.822085e+00 8.871257e+00
    7.369311 6.801042e+00 8.844297e+00
    7.385073 6.780128e+00 8.817527e+00
    7.400778 6.759343e+00 8.790943e+00
    7.416426 6.738686e+00 8.764544e+00
    7.432017 6.718154e+00 8.738329e+00
    7.447553 6.697746e+00 8.712294e+00
    7.463034 6.677461e+00 8.686439e+00
    7.478460 6.657298e+00 8.660760e+00
    7.493831 6.637254e+00 8.635257e+00
    7.509148 6.617330e+00 8.609927e+00
    7.524411 6.597522e+00 8.584768e+00
    7.539620 6.577831e+00 8.559780e+00
    7.554777 6.558255e+00 8.534958e+00
    7.569881 6.538793e+00 8.510303e+00
    7.584932 6.519442e+00 8.485812e+00
    7.599932 6.500203e+00 8.461484e+00
    7.614879 6.481074e+00 8.437316e+00
    7.629776 6.462054e+00 8.413308e+00
    7.644622 6.443141e+00 8.389457e+00
    7.659417 6.424335e+00 8.365761e+00
    7.674161 6.405634e+00 8.342220e+00
    7.688856 6.387037e+00 8.318832e+00
    7.703502 6.368544e+00 8.295594e+00
    7.718098 6.350152e+00 8.272506e+00
    7.732645 6.331861e+00 8.249565e+00
    7.747144 6.313670e+00 8.226771e+00
    7.761594 6.295578e+00 8.204122e+00
    7.775997 6.277584e+00 8.181616e+00
    7.790352 6.259687e+00 8.159252e+00
    7.804659 6.241885e+00 8.137029e+00
    7.818920 6.224179e+00 8.114944e+00
    7.833134 6.206566e+00 8.092997e+00
    7.847302 6.189046e+00 8.071186e+00
    7.861423 6.171618e+00 8.049511e+00
    7.875499 6.154281e+00 8.027968e+00
    7.889529 6.137035e+00 8.006558e+00
    7.903515 6.119877e+00 7.985279e+00
    7.917455 6.102808e+00 7.964129e+00
    7.931350 6.085827e+00 7.943108e+00
    7.945202 6.068932e+00 7.922214e+00
    7.959009 6.052123e+00 7.901445e+00
    7.972773 6.035398e+00 7.880801e+00
    7.986493 6.018758e+00 7.860280e+00
    8.000169 6.002202e+00 7.839881e+00
    8.013803 5.985727e+00 7.819603e+00
    8.027395 5.969335e+00 7.799445e+00
    8.040943 5.953023e+00 7.779405e+00
    8.054450 5.936792e+00 7.759483e+00
    8.067915 5.920640e+00 7.739677e+00
    8.081338 5.904567e+00 7.719986e+00
    8.094720 5.888571e+00 7.700409e+00
    8.108061 5.872653e+00 7.680945e+00
    8.121361 5.856811e+00 7.661593e+00
    8.134620 5.841045e+00 7.642351e+00
    8.147839 5.825354e+00 7.623220e+00
    8.161018 5.809738e+00 7.604197e+00
    8.174157 5.794195e+00 7.585282e+00
    8.187256 5.778725e+00 7.566473e+00
    8.200316 5.763328e+00 7.547770e+00
    8.213336 5.748002e+00 7.529172e+00
    8.226318 5.732747e+00 7.510677e+00
    8.239261 5.717563e+00 7.492285e+00
    8.252166 5.702448e+00 7.473995e+00
    8.265033 5.687403e+00 7.455805e+00
    8.277861 5.672426e+00 7.437716e+00
    8.290652 5.657518e+00 7.419725e+00
    8.303405 5.642676e+00 7.401833e+00
    8.316121 5.627902e+00 7.384037e+00
    8.328799 5.613194e+00 7.366338e+00
    8.341441 5.598551e+00 7.348734e+00
    8.354046 5.583973e+00 7.331224e+00
    8.366615 5.569460e+00 7.313808e+00
    8.379147 5.555011e+00 7.296485e+00
    8.391643 5.540625e+00 7.279254e+00
    8.404104 5.526302e+00 7.262114e+00
    8.416528 5.512042e+00 7.245064e+00
    8.428918 5.497843e+00 7.228103e+00
    8.441272 5.483706e+00 7.211232e+00
    8.453591 5.469630e+00 7.194448e+00
    8.465875 5.455614e+00 7.177751e+00
    8.478124 5.441657e+00 7.161140e+00
    8.490339 5.427761e+00 7.144615e+00
    8.502520 5.413922e+00 7.128174e+00
    8.514667 5.400143e+00 7.111818e+00
    8.526780 5.386421e+00 7.095545e+00
    8.538859 5.372757e+00 7.079354e+00
    8.550905 5.359149e+00 7.063246e+00
    8.562917 5.345599e+00 7.047218e+00
    8.574896 5.332104e+00 7.031271e+00
    8.586842 5.318665e+00 7.015403e+00
    8.598756 5.305281e+00 6.999614e+00
    8.610637 5.291952e+00 6.983904e+00
    8.622485 5.278677e+00 6.968271e+00
    8.634301 5.265457e+00 6.952715e+00
    8.646086 5.252289e+00 6.937236e+00
    8.657838 5.239175e+00 6.921832e+00
    8.669559 5.226114e+00 6.906503e+00
    8.681248 5.213105e+00 6.891248e+00
    8.692905 5.200148e+00 6.876067e+00
    8.704532 5.187242e+00 6.860959e+00
    8.716127 5.174387e+00 6.845924e+00
    8.727692 5.161584e+00 6.830960e+00
    8.739225 5.148830e+00 6.816068e+00
    8.750729 5.136127e+00 6.801246e+00
    8.762202 5.123473e+00 6.786494e+00
    8.773644 5.110869e+00 6.771812e+00
    8.785057 5.098313e+00 6.757198e+00
    8.796439 5.085806e+00 6.742653e+00
    8.807792 5.073348e+00 6.728175e+00
    8.819116 5.060937e+00 6.713765e+00
    8.830410 5.048574e+00 6.699421e+00
    8.841674 5.036258e+00 6.685144e+00
    8.852910 5.023988e+00 6.670931e+00
    8.864116 5.011766e+00 6.656784e+00
    8.875294 4.999589e+00 6.642701e+00
    8.886442 4.987459e+00 6.628682e+00
    8.897563 4.975374e+00 6.614726e+00
    8.908655 4.963334e+00 6.600834e+00
    8.919718 4.951339e+00 6.587003e+00
    8.930754 4.939389e+00 6.573235e+00
    8.941762 4.927483e+00 6.559527e+00
    8.952741 4.915621e+00 6.545881e+00
    8.963694 4.903803e+00 6.532295e+00
    8.974618 4.892028e+00 6.518768e+00
    8.985515 4.880297e+00 6.505301e+00
    8.996385 4.868608e+00 6.491893e+00
    9.007228 4.856962e+00 6.478544e+00
    9.018043 4.845359e+00 6.465252e+00
    9.028832 4.833797e+00 6.452018e+00
    9.039594 4.822277e+00 6.438841e+00
    9.050330 4.810798e+00 6.425721e+00
    9.061039 4.799361e+00 6.412656e+00
    9.071722 4.787965e+00 6.399648e+00
    9.082378 4.776609e+00 6.386694e+00
    9.093009 4.765294e+00 6.373796e+00
    9.103613 4.754019e+00 6.360951e+00
    9.114192 4.742784e+00 6.348161e+00
    9.124745 4.731588e+00 6.335425e+00
    9.135272 4.720432e+00 6.322741e+00
    9.145774 4.709315e+00 6.310110e+00
    9.156250 4.698237e+00 6.297532e+00
    9.166702 4.687198e+00 6.285005e+00
    9.177128 4.676197e+00 6.272530e+00
    9.187529 4.665234e+00 6.260107e+00
    9.197905 4.654310e+00 6.247733e+00
    9.208257 4.643423e+00 6.235411e+00
    9.218584 4.632573e+00 6.223138e+00
    9.228887 4.621761e+00 6.210915e+00
    9.239165 4.610986e+00 6.198740e+00
    9.249419 4.600248e+00 6.186615e+00
    9.259649 4.589546e+00 6.174539e+00
    9.269854 4.578881e+00 6.162510e+00
    9.280036 4.568252e+00 6.150529e+00
    9.290194 4.557659e+00 6.138595e+00
    9.300328 4.547102e+00 6.126709e+00
    9.310439 4.536580e+00 6.114869e+00
    9.320526 4.526094e+00 6.103076e+00
    9.330590 4.515643e+00 6.091328e+00
    9.340631 4.505227e+00 6.079626e+00
    9.350648 4.494845e+00 6.067970e+00
    9.360642 4.484498e+00 6.056358e+00
    9.370614 4.474186e+00 6.044791e+00
    9.380562 4.463907e+00 6.033269e+00
    9.390488 4.453663e+00 6.021790e+00
    9.400391 4.443452e+00 6.010355e+00
    9.410272 4.433275e+00 5.998964e+00
    9.420130 4.423132e+00 5.987615e+00
    9.429966 4.413021e+00 5.976309e+00
    9.439780 4.402944e+00 5.965046e+00
    9.449571 4.392900e+00 5.953825e+00
    9.459341 4.382888e+00 5.942645e+00
    9.469088 4.372909e+00 5.931507e+00
    9.478814 4.362962e+00 5.920411e+00
    9.488518 4.353047e+00 5.909355e+00
    9.498201 4.343164e+00 5.898340e+00
    9.507862 4.333313e+00 5.887365e+00
    9.517501 4.323494e+00 5.876430e+00
    9.527119 4.313706e+00 5.865536e+00
    9.536716 4.303950e+00 5.854680e+00
    9.546292 4.294224e+00 5.843864e+00
    9.555846 4.284530e+00 5.833087e+00
    9.565380 4.274867e+00 5.822348e+00
    9.574892 4.265234e+00 5.811648e+00
    9.584384 4.255631e+00 5.800986e+00
    9.593856 4.246059e+00 5.790362e+00
    9.603306 4.236517e+00 5.779775e+00
    9.612736 4.227006e+00 5.769226e+00
    9.622146 4.217524e+00 5.758714e+00
    9.631535 4.208072e+00 5.748239e+00
    9.640904 4.198649e+00 5.737800e+00
    9.650253 4.189256e+00 5.727398e+00
    9.659582 4.179892e+00 5.717032e+00
    9.668891 4.170557e+00 5.706701e+00
    9.678180 4.161251e+00 5.696407e+00
    9.687449 4.151975e+00 5.686147e+00
    9.696698 4.142726e+00 5.675923e+00
    9.705928 4.133507e+00 5.665734e+00
    9.715138 4.124316e+00 5.655579e+00
    9.724329 4.115153e+00 5.645459e+00
    9.733500 4.106018e+00 5.635373e+00
    9.742652 4.096911e+00 5.625321e+00
    9.751785 4.087833e+00 5.615302e+00
    9.760898 4.078781e+00 5.605318e+00
    9.769993 4.069758e+00 5.595366e+00
    9.779068 4.060762e+00 5.585448e+00
    9.788124 4.051793e+00 5.575562e+00
    9.797162 4.042852e+00 5.565709e+00
    9.806181 4.033938e+00 5.555889e+00
    9.815181 4.025050e+00 5.546101e+00
    9.824163 4.016190e+00 5.536344e+00
    9.833126 4.007356e+00 5.526620e+00
    9.842070 3.998549e+00 5.516927e+00
    9.850996 3.989768e+00 5.507266e+00
    9.859904 3.981014e+00 5.497636e+00
    9.868794 3.972285e+00 5.488036e+00
    9.877665 3.963583e+00 5.478468e+00
    9.886519 3.954907e+00 5.468930e+00
    9.895354 3.946257e+00 5.459423e+00
    9.904172 3.937633e+00 5.449946e+00
    9.912971 3.929034e+00 5.440499e+00
    9.921753 3.920460e+00 5.431081e+00
    9.930517 3.911912e+00 5.421694e+00
    9.939263 3.903390e+00 5.412336e+00
    9.947992 3.894892e+00 5.403007e+00
    9.956704 3.886420e+00 5.393707e+00
    9.965397 3.877972e+00 5.384436e+00
    9.974074 3.869550e+00 5.375194e+00
    9.982733 3.861152e+00 5.365980e+00
    9.991375 3.852779e+00 5.356795e+00
   10.000000 3.844430e+00 5.347638e+00


==> Data/Computation_exp/MLMSE_q6_n6_K20.dat <==
   xi_dB    mse_opt    mse_cf
  -10.000000 1.270197e+03 1.900407e+03
   -9.213994 1.072307e+03 1.605061e+03
   -8.548678 9.283303e+02 1.390045e+03
   -7.971875 8.188104e+02 1.226394e+03
   -7.462775 7.326619e+02 1.097599e+03
   -7.007142 6.631016e+02 9.935570e+02
   -6.594804 6.057439e+02 9.077319e+02
   -6.218243 5.576269e+02 8.357077e+02
   -5.871743 5.166770e+02 7.743917e+02
   -5.550857 4.813990e+02 7.215529e+02
   -5.252058 4.506871e+02 6.755410e+02
   -4.972500 4.237062e+02 6.351089e+02
   -4.709855 3.998133e+02 5.992963e+02
   -4.462191 3.785053e+02 5.673517e+02
   -4.227892 3.593832e+02 5.386786e+02
   -4.005589 3.421259e+02 5.127973e+02
   -3.794113 3.264728e+02 4.893179e+02
   -3.592458 3.122093e+02 4.679196e+02
   -3.399753 2.991579e+02 4.483369e+02
   -3.215236 2.871698e+02 4.303472e+02
   -3.038240 2.761200e+02 4.137634e+02
   -2.868176 2.659020e+02 3.984262e+02
   -2.704522 2.564252e+02 3.841999e+02
   -2.546811 2.476115e+02 3.709676e+02
   -2.394627 2.393935e+02 3.586283e+02
   -2.247596 2.317127e+02 3.470945e+02
   -2.105380 2.245178e+02 3.362894e+02
   -1.967674 2.177641e+02 3.261460e+02
   -1.834200 2.114122e+02 3.166052e+02
   -1.704706 2.054270e+02 3.076145e+02
   -1.578962 1.997778e+02 2.991278e+02
   -1.456757 1.944368e+02 2.911036e+02
   -1.337896 1.893795e+02 2.835050e+02
   -1.222202 1.845838e+02 2.762991e+02
   -1.109510 1.800299e+02 2.694559e+02
   -0.999669 1.756999e+02 2.629488e+02
   -0.892537 1.715776e+02 2.567536e+02
   -0.787985 1.676485e+02 2.508482e+02
   -0.685890 1.638992e+02 2.452128e+02
   -0.586141 1.603176e+02 2.398291e+02
   -0.488631 1.568927e+02 2.346808e+02
   -0.393262 1.536144e+02 2.297526e+02
   -0.299943 1.504735e+02 2.250306e+02
   -0.208587 1.474616e+02 2.205023e+02
   -0.119113 1.445707e+02 2.161558e+02
   -0.031445 1.417937e+02 2.119804e+02
    0.054488 1.391241e+02 2.079662e+02
    0.138753 1.365557e+02 2.041041e+02
    0.221415 1.340828e+02 2.003854e+02
    0.302532 1.317002e+02 1.968024e+02
    0.382163 1.294031e+02 1.933477e+02
    0.460359 1.271868e+02 1.900146e+02
    0.537172 1.250473e+02 1.867966e+02
    0.612651 1.229805e+02 1.836881e+02
    0.686840 1.209829e+02 1.806834e+02
    0.759783 1.190509e+02 1.777774e+02
    0.831520 1.171815e+02 1.749654e+02
    0.902093 1.153716e+02 1.722428e+02
    0.971536 1.136184e+02 1.696054e+02
    1.039887 1.119193e+02 1.670493e+02
    1.107179 1.102718e+02 1.645708e+02
    1.173444 1.086736e+02 1.621663e+02
    1.238713 1.071225e+02 1.598327e+02
    1.303015 1.056165e+02 1.575668e+02
    1.366380 1.041535e+02 1.553657e+02
    1.428833 1.027319e+02 1.532267e+02
    1.490401 1.013499e+02 1.511471e+02
    1.551108 1.000057e+02 1.491246e+02
    1.610978 9.869796e+01 1.471567e+02
    1.670034 9.742514e+01 1.452414e+02
    1.728298 9.618586e+01 1.433765e+02
    1.785791 9.497882e+01 1.415600e+02
    1.842532 9.380276e+01 1.397902e+02
    1.898542 9.265651e+01 1.380651e+02
    1.953838 9.153895e+01 1.363832e+02
    2.008439 9.044902e+01 1.347429e+02
    2.062362 8.938569e+01 1.331425e+02
    2.115624 8.834801e+01 1.315807e+02
    2.168241 8.733505e+01 1.300561e+02
    2.220228 8.634595e+01 1.285674e+02
    2.271600 8.537986e+01 1.271133e+02
    2.322371 8.443600e+01 1.256925e+02
    2.372555 8.351360e+01 1.243041e+02
    2.422167 8.261194e+01 1.229469e+02
    2.471218 8.173033e+01 1.216198e+02
    2.519721 8.086810e+01 1.203219e+02
    2.567688 8.002462e+01 1.190521e+02
    2.615132 7.919928e+01 1.178097e+02
    2.662062 7.839151e+01 1.165937e+02
    2.708491 7.760075e+01 1.154032e+02
    2.754429 7.682646e+01 1.142376e+02
    2.799886 7.606814e+01 1.130959e+02
    2.844872 7.532530e+01 1.119776e+02
    2.889397 7.459746e+01 1.108818e+02
    2.933471 7.388418e+01 1.098079e+02
    2.977101 7.318502e+01 1.087553e+02
    3.020297 7.249956e+01 1.077233e+02
    3.063068 7.182742e+01 1.067113e+02
    3.105422 7.116820e+01 1.057187e+02
    3.147367 7.052153e+01 1.047450e+02
    3.188910 6.988706e+01 1.037897e+02
    3.230060 6.926444e+01 1.028522e+02
    3.270824 6.865335e+01 1.019321e+02
    3.311208 6.805347e+01 1.010288e+02
    3.351221 6.746448e+01 1.001419e+02
    3.390868 6.688611e+01 9.927098e+01
    3.430157 6.631806e+01 9.841560e+01
    3.469093 6.576006e+01 9.757533e+01
    3.507684 6.521184e+01 9.674978e+01
    3.545934 6.467315e+01 9.593857e+01
    3.583850 6.414374e+01 9.514133e+01
    3.621439 6.362337e+01 9.435770e+01
    3.658705 6.311182e+01 9.358732e+01
    3.695653 6.260886e+01 9.282988e+01
    3.732290 6.211427e+01 9.208504e+01
    3.768621 6.162786e+01 9.135250e+01
    3.804650 6.114941e+01 9.063194e+01
    3.840383 6.067873e+01 8.992309e+01
    3.875824 6.021564e+01 8.922564e+01
    3.910978 5.975995e+01 8.853934e+01
    3.945850 5.931149e+01 8.786392e+01
    3.980444 5.887009e+01 8.719911e+01
    4.014765 5.843557e+01 8.654467e+01
    4.048817 5.800779e+01 8.590037e+01
    4.082604 5.758657e+01 8.526595e+01
    4.116130 5.717179e+01 8.464121e+01
    4.149399 5.676328e+01 8.402592e+01
    4.182415 5.636091e+01 8.341986e+01
    4.215182 5.596453e+01 8.282283e+01
    4.247704 5.557402e+01 8.223463e+01
    4.279984 5.518925e+01 8.165506e+01
    4.312026 5.481009e+01 8.108394e+01
    4.343833 5.443642e+01 8.052108e+01
    4.375409 5.406811e+01 7.996631e+01
    4.406757 5.370507e+01 7.941944e+01
    4.437880 5.334716e+01 7.888032e+01
    4.468782 5.299429e+01 7.834878e+01
    4.499465 5.264635e+01 7.782465e+01
    4.529934 5.230324e+01 7.730779e+01
    4.560190 5.196485e+01 7.679805e+01
    4.590236 5.163109e+01 7.629527e+01
    4.620077 5.130186e+01 7.579932e+01
    4.649713 5.097708e+01 7.531006e+01
    4.679149 5.065666e+01 7.482736e+01
    4.708387 5.034049e+01 7.435107e+01
    4.737429 5.002852e+01 7.388108e+01
    4.766278 4.972063e+01 7.341727e+01
    4.794937 4.941677e+01 7.295950e+01
    4.823408 4.911685e+01 7.250767e+01
    4.851693 4.882080e+01 7.206165e+01
    4.879795 4.852853e+01 7.162134e+01
    4.907717 4.823998e+01 7.118663e+01
    4.935461 4.795508e+01 7.075741e+01
    4.963028 4.767375e+01 7.033357e+01
    4.990421 4.739594e+01 6.991503e+01
    5.017643 4.712157e+01 6.950167e+01
    5.044695 4.685059e+01 6.909340e+01
    5.071580 4.658292e+01 6.869013e+01
    5.098299 4.631852e+01 6.829177e+01
    5.124855 4.605731e+01 6.789822e+01
    5.151249 4.579925e+01 6.750941e+01
    5.177484 4.554427e+01 6.712524e+01
    5.203562 4.529232e+01 6.674564e+01
    5.229484 4.504335e+01 6.637052e+01
    5.255252 4.479730e+01 6.599980e+01
    5.280868 4.455413e+01 6.563341e+01
    5.306334 4.431378e+01 6.527127e+01
    5.331651 4.407620e+01 6.491330e+01
    5.356822 4.384135e+01 6.455944e+01
    5.381847 4.360918e+01 6.420962e+01
    5.406730 4.337964e+01 6.386376e+01
    5.431470 4.315269e+01 6.352180e+01
    5.456070 4.292829e+01 6.318368e+01
    5.480532 4.270639e+01 6.284932e+01
    5.504857 4.248695e+01 6.251867e+01
    5.529046 4.226993e+01 6.219166e+01
    5.553102 4.205529e+01 6.186824e+01
    5.577024 4.184300e+01 6.154835e+01
    5.600816 4.163300e+01 6.123193e+01
    5.624478 4.142528e+01 6.091891e+01
    5.648012 4.121978e+01 6.060926e+01
    5.671419 4.101648e+01 6.030291e+01
    5.694701 4.081533e+01 5.999981e+01
    5.717858 4.061631e+01 5.969991e+01
    5.740893 4.041938e+01 5.940316e+01
    5.763806 4.022451e+01 5.910951e+01
    5.786599 4.003167e+01 5.881891e+01
    5.809273 3.984082e+01 5.853132e+01
    5.831829 3.965193e+01 5.824668e+01
    5.854268 3.946498e+01 5.796496e+01
    5.876592 3.927993e+01 5.768610e+01
    5.898802 3.909676e+01 5.741007e+01
    5.920899 3.891544e+01 5.713682e+01
    5.942885 3.873593e+01 5.686631e+01
    5.964759 3.855821e+01 5.659849e+01
    5.986524 3.838226e+01 5.633334e+01
    6.008180 3.820805e+01 5.607080e+01
    6.029729 3.803555e+01 5.581085e+01
    6.051171 3.786474e+01 5.555343e+01
    6.072508 3.769559e+01 5.529853e+01
    6.093741 3.752808e+01 5.504609e+01
    6.114870 3.736219e+01 5.479608e+01
    6.135898 3.719789e+01 5.454847e+01
    6.156823 3.703515e+01 5.430323e+01
    6.177649 3.687397e+01 5.406031e+01
    6.198375 3.671431e+01 5.381969e+01
    6.219003 3.655615e+01 5.358134e+01
    6.239533 3.639947e+01 5.334522e+01
    6.259966 3.624426e+01 5.311130e+01
    6.280304 3.609048e+01 5.287955e+01
    6.300547 3.593813e+01 5.264994e+01
    6.320696 3.578718e+01 5.242244e+01
    6.340752 3.563761e+01 5.219703e+01
    6.360716 3.548940e+01 5.197366e+01
    6.380589 3.534254e+01 5.175233e+01
    6.400371 3.519700e+01 5.153299e+01
    6.420063 3.505278e+01 5.131562e+01
    6.439667 3.490984e+01 5.110019e+01
    6.459182 3.476818e+01 5.088669e+01
    6.478610 3.462777e+01 5.067508e+01
    6.497951 3.448860e+01 5.046533e+01
    6.517207 3.435066e+01 5.025743e+01
    6.536378 3.421392e+01 5.005135e+01
    6.555465 3.407838e+01 4.984706e+01
    6.574468 3.394401e+01 4.964455e+01
    6.593388 3.381080e+01 4.944378e+01
    6.612226 3.367874e+01 4.924474e+01
    6.630983 3.354781e+01 4.904741e+01
    6.649659 3.341800e+01 4.885175e+01
    6.668255 3.328928e+01 4.865776e+01
    6.686772 3.316166e+01 4.846541e+01
    6.705210 3.303511e+01 4.827468e+01
    6.723570 3.290962e+01 4.808554e+01
    6.741853 3.278518e+01 4.789798e+01
    6.760060 3.266177e+01 4.771199e+01
    6.778190 3.253939e+01 4.752753e+01
    6.796245 3.241801e+01 4.734459e+01
    6.814225 3.229764e+01 4.716316e+01
    6.832131 3.217824e+01 4.698320e+01
    6.849964 3.205982e+01 4.680472e+01
    6.867723 3.194236e+01 4.662768e+01
    6.885411 3.182584e+01 4.645207e+01
    6.903026 3.171027e+01 4.627787e+01
    6.920571 3.159562e+01 4.610507e+01
    6.938045 3.148188e+01 4.593365e+01
    6.955448 3.136905e+01 4.576359e+01
    6.972783 3.125711e+01 4.559487e+01
    6.990048 3.114606e+01 4.542749e+01
    7.007245 3.103588e+01 4.526142e+01
    7.024374 3.092656e+01 4.509665e+01
    7.041436 3.081809e+01 4.493316e+01
    7.058432 3.071046e+01 4.477095e+01
    7.075360 3.060366e+01 4.460998e+01
    7.092224 3.049769e+01 4.445026e+01
    7.109022 3.039253e+01 4.429176e+01
    7.125755 3.028817e+01 4.413448e+01
    7.142424 3.018461e+01 4.397839e+01
    7.159029 3.008183e+01 4.382348e+01
    7.175571 2.997983e+01 4.366975e+01
    7.192050 2.987860e+01 4.351717e+01
    7.208467 2.977813e+01 4.336574e+01
    7.224822 2.967840e+01 4.321543e+01
    7.241116 2.957942e+01 4.306625e+01
    7.257349 2.948117e+01 4.291817e+01
    7.273522 2.938365e+01 4.277119e+01
    7.289634 2.928684e+01 4.262529e+01
    7.305687 2.919075e+01 4.248046e+01
    7.321681 2.909535e+01 4.233669e+01
    7.337616 2.900065e+01 4.219396e+01
    7.353492 2.890664e+01 4.205227e+01
    7.369311 2.881331e+01 4.191160e+01
    7.385073 2.872064e+01 4.177195e+01
    7.400778 2.862865e+01 4.163330e+01
    7.416426 2.853730e+01 4.149564e+01
    7.432017 2.844661e+01 4.135896e+01
    7.447553 2.835657e+01 4.122325e+01
    7.463034 2.826715e+01 4.108850e+01
    7.478460 2.817837e+01 4.095470e+01
    7.493831 2.809021e+01 4.082184e+01
    7.509148 2.800267e+01 4.068991e+01
    7.524411 2.791574e+01 4.055890e+01
    7.539620 2.782941e+01 4.042880e+01
    7.554777 2.774367e+01 4.029960e+01
    7.569881 2.765853e+01 4.017129e+01
    7.584932 2.757398e+01 4.004387e+01
    7.599932 2.749000e+01 3.991732e+01
    7.614879 2.740659e+01 3.979163e+01
    7.629776 2.732376e+01 3.966680e+01
    7.644622 2.724148e+01 3.954282e+01
    7.659417 2.715976e+01 3.941967e+01
    7.674161 2.707859e+01 3.929736e+01
    7.688856 2.699796e+01 3.917586e+01
    7.703502 2.691787e+01 3.905518e+01
    7.718098 2.683831e+01 3.893531e+01
    7.732645 2.675929e+01 3.881623e+01
    7.747144 2.668078e+01 3.869794e+01
    7.761594 2.660279e+01 3.858043e+01
    7.775997 2.652532e+01 3.846370e+01
    7.790352 2.644835e+01 3.834773e+01
    7.804659 2.637188e+01 3.823252e+01
    7.818920 2.629591e+01 3.811806e+01
    7.833134 2.622043e+01 3.800434e+01
    7.847302 2.614544e+01 3.789136e+01
    7.861423 2.607094e+01 3.777911e+01
    7.875499 2.599691e+01 3.766759e+01
    7.889529 2.592335e+01 3.755677e+01
    7.903515 2.585027e+01 3.744667e+01
    7.917455 2.577764e+01 3.733727e+01
    7.931350 2.570548e+01 3.722856e+01
    7.945202 2.563377e+01 3.712054e+01
    7.959009 2.556252e+01 3.701321e+01
    7.972773 2.549171e+01 3.690655e+01
    7.986493 2.542134e+01 3.680055e+01
    8.000169 2.535141e+01 3.669522e+01
    8.013803 2.528192e+01 3.659055e+01
    8.027395 2.521286e+01 3.648653e+01
    8.040943 2.514422e+01 3.638315e+01
    8.054450 2.507600e+01 3.628041e+01
    8.067915 2.500820e+01 3.617830e+01
    8.081338 2.494082e+01 3.607682e+01
    8.094720 2.487385e+01 3.597596e+01
    8.108061 2.480728e+01 3.587572e+01
    8.121361 2.474112e+01 3.577608e+01
    8.134620 2.467535e+01 3.567705e+01
    8.147839 2.460998e+01 3.557862e+01
    8.161018 2.454500e+01 3.548078e+01
    8.174157 2.448041e+01 3.538353e+01
    8.187256 2.441621e+01 3.528686e+01
    8.200316 2.435239e+01 3.519077e+01
    8.213336 2.428894e+01 3.509525e+01
    8.226318 2.422587e+01 3.500030e+01
    8.239261 2.416317e+01 3.490591e+01
    8.252166 2.410084e+01 3.481207e+01
    8.265033 2.403887e+01 3.471879e+01
    8.277861 2.397726e+01 3.462606e+01
    8.290652 2.391601e+01 3.453387e+01
    8.303405 2.385512e+01 3.444221e+01
    8.316121 2.379458e+01 3.435109e+01
    8.328799 2.373438e+01 3.426050e+01
    8.341441 2.367453e+01 3.417043e+01
    8.354046 2.361503e+01 3.408088e+01
    8.366615 2.355586e+01 3.399185e+01
    8.379147 2.349703e+01 3.390332e+01
    8.391643 2.343853e+01 3.381531e+01
    8.404104 2.338036e+01 3.372779e+01
    8.416528 2.332253e+01 3.364077e+01
    8.428918 2.326501e+01 3.355424e+01
    8.441272 2.320782e+01 3.346820e+01
    8.453591 2.315095e+01 3.338265e+01
    8.465875 2.309439e+01 3.329758e+01
    8.478124 2.303815e+01 3.321298e+01
    8.490339 2.298222e+01 3.312886e+01
    8.502520 2.292660e+01 3.304521e+01
    8.514667 2.287128e+01 3.296202e+01
    8.526780 2.281627e+01 3.287929e+01
    8.538859 2.276155e+01 3.279702e+01
    8.550905 2.270714e+01 3.271520e+01
    8.562917 2.265302e+01 3.263383e+01
    8.574896 2.259920e+01 3.255291e+01
    8.586842 2.254566e+01 3.247243e+01
    8.598756 2.249242e+01 3.239239e+01
    8.610637 2.243946e+01 3.231278e+01
    8.622485 2.238678e+01 3.223361e+01
    8.634301 2.233439e+01 3.215486e+01
    8.646086 2.228227e+01 3.207654e+01
    8.657838 2.223043e+01 3.199863e+01
    8.669559 2.217886e+01 3.192115e+01
    8.681248 2.212757e+01 3.184408e+01
    8.692905 2.207655e+01 3.176742e+01
    8.704532 2.202579e+01 3.169117e+01
    8.716127 2.197530e+01 3.161532e+01
    8.727692 2.192507e+01 3.153988e+01
    8.739225 2.187511e+01 3.146483e+01
    8.750729 2.182540e+01 3.139018e+01
    8.762202 2.177595e+01 3.131592e+01
    8.773644 2.172676e+01 3.124205e+01
    8.785057 2.167781e+01 3.116856e+01
    8.796439 2.162912e+01 3.109546e+01
    8.807792 2.158068e+01 3.102273e+01
    8.819116 2.153248e+01 3.095039e+01
    8.830410 2.148453e+01 3.087841e+01
    8.841674 2.143682e+01 3.080681e+01
    8.852910 2.138936e+01 3.073558e+01
    8.864116 2.134213e+01 3.066471e+01
    8.875294 2.129514e+01 3.059420e+01
    8.886442 2.124838e+01 3.052405e+01
    8.897563 2.120186e+01 3.045426e+01
    8.908655 2.115557e+01 3.038483e+01
    8.919718 2.110951e+01 3.031574e+01
    8.930754 2.106368e+01 3.024701e+01
    8.941762 2.101807e+01 3.017862e+01
    8.952741 2.097269e+01 3.011057e+01
    8.963694 2.092753e+01 3.004287e+01
    8.974618 2.088259e+01 2.997550e+01
    8.985515 2.083788e+01 2.990847e+01
    8.996385 2.079337e+01 2.984177e+01
    9.007228 2.074909e+01 2.977540e+01
    9.018043 2.070502e+01 2.970937e+01
    9.028832 2.066116e+01 2.964365e+01
    9.039594 2.061751e+01 2.957827e+01
    9.050330 2.057408e+01 2.951320e+01
    9.061039 2.053085e+01 2.944845e+01
    9.071722 2.048782e+01 2.938402e+01
    9.082378 2.044500e+01 2.931990e+01
    9.093009 2.040239e+01 2.925609e+01
    9.103613 2.035997e+01 2.919260e+01
    9.114192 2.031776e+01 2.912941e+01
    9.124745 2.027575e+01 2.906652e+01
    9.135272 2.023393e+01 2.900394e+01
    9.145774 2.019231e+01 2.894166e+01
    9.156250 2.015088e+01 2.887968e+01
    9.166702 2.010964e+01 2.881799e+01
    9.177128 2.006860e+01 2.875660e+01
    9.187529 2.002774e+01 2.869550e+01
    9.197905 1.998708e+01 2.863469e+01
    9.208257 1.994660e+01 2.857417e+01
    9.218584 1.990631e+01 2.851394e+01
    9.228887 1.986620e+01 2.845399e+01
    9.239165 1.982627e+01 2.839432e+01
    9.249419 1.978653e+01 2.833493e+01
    9.259649 1.974696e+01 2.827582e+01
    9.269854 1.970758e+01 2.821698e+01
    9.280036 1.966837e+01 2.815842e+01
    9.290194 1.962934e+01 2.810013e+01
    9.300328 1.959049e+01 2.804211e+01
    9.310439 1.955180e+01 2.798436e+01
    9.320526 1.951330e+01 2.792688e+01
    9.330590 1.947496e+01 2.786966e+01
    9.340631 1.943679e+01 2.781270e+01
    9.350648 1.939879e+01 2.775601e+01
    9.360642 1.936096e+01 2.769957e+01
    9.370614 1.932330e+01 2.764339e+01
    9.380562 1.928580e+01 2.758747e+01
    9.390488 1.924846e+01 2.753180e+01
    9.400391 1.921129e+01 2.747638e+01
    9.410272 1.917428e+01 2.742122e+01
    9.420130 1.913743e+01 2.736630e+01
    9.429966 1.910074e+01 2.731163e+01
    9.439780 1.906421e+01 2.725720e+01
    9.449571 1.902784e+01 2.720302e+01
    9.459341 1.899162e+01 2.714908e+01
    9.469088 1.895555e+01 2.709538e+01
    9.478814 1.891965e+01 2.704192e+01
    9.488518 1.888389e+01 2.698870e+01
    9.498201 1.884829e+01 2.693572e+01
    9.507862 1.881283e+01 2.688296e+01
    9.517501 1.877753e+01 2.683044e+01
    9.527119 1.874237e+01 2.677815e+01
    9.536716 1.870737e+01 2.672610e+01
    9.546292 1.867251e+01 2.667426e+01
    9.555846 1.863779e+01 2.662266e+01
    9.565380 1.860322e+01 2.657128e+01
    9.574892 1.856879e+01 2.652012e+01
    9.584384 1.853451e+01 2.646919e+01
    9.593856 1.850037e+01 2.641848e+01
    9.603306 1.846637e+01 2.636798e+01
    9.612736 1.843250e+01 2.631771e+01
    9.622146 1.839878e+01 2.626765e+01
    9.631535 1.836519e+01 2.621780e+01
    9.640904 1.833175e+01 2.616817e+01
    9.650253 1.829843e+01 2.611875e+01
    9.659582 1.826526e+01 2.606954e+01
    9.668891 1.823221e+01 2.602054e+01
    9.678180 1.819930e+01 2.597175e+01
    9.687449 1.816653e+01 2.592317e+01
    9.696698 1.813388e+01 2.587479e+01
    9.705928 1.810137e+01 2.582662e+01
    9.715138 1.806898e+01 2.577864e+01
    9.724329 1.803672e+01 2.573088e+01
    9.733500 1.800459e+01 2.568331e+01
    9.742652 1.797259e+01 2.563594e+01
    9.751785 1.794072e+01 2.558876e+01
    9.760898 1.790897e+01 2.554179e+01
    9.769993 1.787734e+01 2.549501e+01
    9.779068 1.784584e+01 2.544842e+01
    9.788124 1.781446e+01 2.540203e+01
    9.797162 1.778321e+01 2.535582e+01
    9.806181 1.775207e+01 2.530981e+01
    9.815181 1.772106e+01 2.526399e+01
    9.824163 1.769016e+01 2.521836e+01
    9.833126 1.765939e+01 2.517291e+01
    9.842070 1.762873e+01 2.512765e+01
    9.850996 1.759819e+01 2.508257e+01
    9.859904 1.756777e+01 2.503768e+01
    9.868794 1.753746e+01 2.499297e+01
    9.877665 1.750727e+01 2.494844e+01
    9.886519 1.747719e+01 2.490409e+01
    9.895354 1.744723e+01 2.485992e+01
    9.904172 1.741738e+01 2.481593e+01
    9.912971 1.738764e+01 2.477211e+01
    9.921753 1.735801e+01 2.472848e+01
    9.930517 1.732850e+01 2.468501e+01
    9.939263 1.729909e+01 2.464172e+01
    9.947992 1.726980e+01 2.459860e+01
    9.956704 1.724061e+01 2.455566e+01
    9.965397 1.721153e+01 2.451288e+01
    9.974074 1.718256e+01 2.447027e+01
    9.982733 1.715369e+01 2.442784e+01
    9.991375 1.712493e+01 2.438557e+01
   10.000000 1.709628e+01 2.434346e+01


==> Data/Computation_exp/MSE_q4_n4_K10.dat <==
  xi_dB    mse_opt    mse_cf
   10.000000 3.844430e+00 5.347638e+00
   10.786006 3.117711e+00 4.550105e+00
   11.451322 2.559565e+00 3.921805e+00
   12.028125 2.122921e+00 3.405808e+00
   12.537225 1.776867e+00 2.972118e+00
   12.992858 1.499706e+00 2.602635e+00
   13.405196 1.275640e+00 2.285142e+00
   13.781757 1.092884e+00 2.010705e+00
   14.128257 9.424953e-01 1.772437e+00
   14.449143 8.175995e-01 1.564850e+00
   14.747942 7.128792e-01 1.383474e+00
   15.027500 6.242212e-01 1.224612e+00
   15.290145 5.484661e-01 1.085176e+00
   15.537809 4.832091e-01 9.625646e-01
   15.772108 4.266234e-01 8.545712e-01
   15.994411 3.773066e-01 7.593138e-01
   16.205887 3.341595e-01 6.751797e-01
   16.407542 2.962990e-01 6.007818e-01
   16.600247 2.630001e-01 5.349222e-01
   16.784764 2.336576e-01 4.765634e-01
   16.961760 2.077597e-01 4.248044e-01
   17.131824 1.848702e-01 3.788606e-01
   17.295478 1.646148e-01 3.380473e-01
   17.453189 1.466706e-01 3.017659e-01
   17.605373 1.307580e-01 2.694917e-01
   17.752404 1.166343e-01 2.407645e-01
   17.894620 1.040879e-01 2.151799e-01
   18.032326 9.293426e-02 1.923818e-01
   18.165800 8.301180e-02 1.720565e-01
   18.295294 7.417887e-02 1.539272e-01
   18.421038 6.631112e-02 1.377495e-01
   18.543243 5.929913e-02 1.233072e-01
   18.662104 5.304657e-02 1.104090e-01
   18.777798 4.746846e-02 9.888559e-02
   18.890490 4.248976e-02 8.858670e-02
   19.000331 3.804416e-02 7.937914e-02
   19.107463 3.407295e-02 7.114461e-02
   19.212015 3.052418e-02 6.377806e-02
   19.314110 2.735174e-02 5.718608e-02
   19.413859 2.451478e-02 5.128558e-02
   19.511369 2.197699e-02 4.600266e-02
   19.606738 1.970613e-02 4.127146e-02
   19.700057 1.767353e-02 3.703335e-02
   19.791413 1.585369e-02 3.323607e-02
   19.880887 1.422391e-02 2.983300e-02
   19.968555 1.276398e-02 2.678258e-02
   20.054488 1.145587e-02 2.404770e-02
   20.138753 1.028353e-02 2.159524e-02
   20.221415 9.232637e-03 1.939563e-02
   20.302532 8.290414e-03 1.742243e-02
   20.382163 7.445452e-03 1.565204e-02
   20.460359 6.687566e-03 1.406334e-02
   20.537172 6.007654e-03 1.263745e-02
   20.612651 5.397587e-03 1.135749e-02
   20.686840 4.850095e-03 1.020835e-02
   20.759783 4.358679e-03 9.176507e-03
   20.831520 3.917524e-03 8.249860e-03
   20.902093 3.521430e-03 7.417569e-03
   20.971536 3.165742e-03 6.669929e-03
   21.039887 2.846291e-03 5.998243e-03
   21.107179 2.559347e-03 5.394720e-03
   21.173444 2.301567e-03 4.852379e-03
   21.238713 2.069957e-03 4.364959e-03
   21.303015 1.861835e-03 3.926850e-03
   21.366380 1.674795e-03 3.533020e-03
   21.428833 1.506684e-03 3.178956e-03
   21.490401 1.355567e-03 2.860610e-03
   21.551108 1.219712e-03 2.574349e-03
   21.610978 1.097565e-03 2.316916e-03
   21.670034 9.877308e-04 2.085384e-03
   21.728298 8.889588e-04 1.877129e-03
   21.785791 8.001259e-04 1.689793e-03
   21.842532 7.202245e-04 1.521261e-03
   21.898542 6.483499e-04 1.369632e-03
   21.953838 5.836899e-04 1.233199e-03
   22.008439 5.255154e-04 1.110430e-03
   22.062362 4.731712e-04 9.999472e-04
   22.115624 4.260693e-04 9.005135e-04
   22.168241 3.836812e-04 8.110172e-04
   22.220228 3.455321e-04 7.304592e-04
   22.271600 3.111955e-04 6.579417e-04
   22.322371 2.802881e-04 5.926575e-04
   22.372555 2.524653e-04 5.338812e-04
   22.422167 2.274176e-04 4.809604e-04
   22.471218 2.048666e-04 4.333087e-04
   22.519721 1.845620e-04 3.903988e-04
   22.567688 1.662789e-04 3.517564e-04
   22.615132 1.498149e-04 3.169549e-04
   22.662062 1.349881e-04 2.856107e-04
   22.708491 1.216349e-04 2.573788e-04
   22.754429 1.096081e-04 2.319485e-04
   22.799886 9.877533e-05 2.090407e-04
   22.844872 8.901743e-05 1.884039e-04
   22.889397 8.022727e-05 1.698121e-04
   22.933471 7.230844e-05 1.530616e-04
   22.977101 6.517419e-05 1.379694e-04
   23.020297 5.874643e-05 1.243707e-04
   23.063068 5.295491e-05 1.121169e-04
   23.105422 4.773639e-05 1.010746e-04
   23.147367 4.303393e-05 9.112352e-05
   23.188910 3.879630e-05 8.215538e-05
   23.230060 3.497737e-05 7.407274e-05
   23.270824 3.153561e-05 6.678784e-05
   23.311208 2.843362e-05 6.022164e-05
   23.351221 2.563773e-05 5.430300e-05
   23.390868 2.311764e-05 4.896781e-05
   23.430157 2.084602e-05 4.415837e-05
   23.469093 1.879831e-05 3.982269e-05
   23.507684 1.695234e-05 3.591394e-05
   23.545934 1.528818e-05 3.238994e-05
   23.583850 1.378786e-05 2.921270e-05
   23.621439 1.243520e-05 2.634799e-05
   23.658705 1.121561e-05 2.376497e-05
   23.695653 1.011597e-05 2.143585e-05
   23.732290 9.124433e-06 1.933560e-05
   23.768621 8.230345e-06 1.744167e-05
   23.804650 7.424098e-06 1.573373e-05
   23.840383 6.697037e-06 1.419345e-05
   23.875824 6.041361e-06 1.280433e-05
   23.910978 5.450041e-06 1.155151e-05
   23.945850 4.916742e-06 1.042156e-05
   23.980444 4.435755e-06 9.402398e-06
   24.014765 4.001935e-06 8.483140e-06
   24.048817 3.610644e-06 7.653965e-06
   24.082604 3.257700e-06 6.906021e-06
   24.116130 2.939337e-06 6.231330e-06
   24.149399 2.652157e-06 5.622700e-06
   24.182415 2.393098e-06 5.073646e-06
   24.215182 2.159400e-06 4.578322e-06
   24.247704 1.948573e-06 4.131458e-06
   24.279984 1.758373e-06 3.728301e-06
   24.312026 1.586779e-06 3.364567e-06
   24.343833 1.431965e-06 3.036391e-06
   24.375409 1.292286e-06 2.740289e-06
   24.406757 1.166260e-06 2.473120e-06
   24.437880 1.052549e-06 2.232050e-06
   24.468782 9.499462e-07 2.014524e-06
   24.499465 8.573650e-07 1.818238e-06
   24.529934 7.738242e-07 1.641113e-06
   24.560190 6.984390e-07 1.481274e-06
   24.590236 6.304115e-07 1.337032e-06
   24.620077 5.690221e-07 1.206862e-06
   24.649713 5.136218e-07 1.089387e-06
   24.679149 4.636250e-07 9.833674e-07
   24.708387 4.185037e-07 8.876837e-07
   24.737429 3.777814e-07 8.013262e-07
   24.766278 3.410285e-07 7.233843e-07
   24.794937 3.078573e-07 6.530363e-07
   24.823408 2.779181e-07 5.895408e-07
   24.851693 2.508953e-07 5.322293e-07
   24.879795 2.265044e-07 4.804983e-07
   24.907717 2.044885e-07 4.338034e-07
   24.935461 1.846160e-07 3.916536e-07
   24.963028 1.666779e-07 3.536055e-07
   24.990421 1.504854e-07 3.192595e-07
   25.017643 1.358685e-07 2.882547e-07
   25.044695 1.226735e-07 2.602654e-07
   25.071580 1.107619e-07 2.349979e-07
   25.098299 1.000087e-07 2.121871e-07
   25.124855 9.030097e-08 1.915938e-07
   25.151249 8.153696e-08 1.730020e-07
   25.177484 7.362477e-08 1.562168e-07
   25.203562 6.648146e-08 1.410626e-07
   25.229484 6.003221e-08 1.273804e-07
   25.255252 5.420946e-08 1.150272e-07
   25.280868 4.895227e-08 1.038736e-07
   25.306334 4.420562e-08 9.380297e-08
   25.331651 3.991986e-08 8.471001e-08
   25.356822 3.605016e-08 7.649966e-08
   25.381847 3.255607e-08 6.908612e-08
   25.406730 2.940109e-08 6.239196e-08
   25.431470 2.655226e-08 5.634727e-08
   25.456070 2.397981e-08 5.088894e-08
   25.480532 2.165691e-08 4.596002e-08
   25.504857 1.955931e-08 4.150910e-08
   25.529046 1.766513e-08 3.748974e-08
   25.553102 1.595462e-08 3.386006e-08
   25.577024 1.440993e-08 3.058222e-08
   25.600816 1.301498e-08 2.762207e-08
   25.624478 1.175523e-08 2.494878e-08
   25.648012 1.061755e-08 2.253451e-08
   25.671419 9.590115e-09 2.035414e-08
   25.694701 8.662214e-09 1.838498e-08
   25.717858 7.824196e-09 1.660654e-08
   25.740893 7.067343e-09 1.500033e-08
   25.763806 6.383785e-09 1.354965e-08
   25.786599 5.766415e-09 1.223941e-08
   25.809273 5.208816e-09 1.105602e-08
   25.831829 4.705195e-09 9.987160e-09
   25.854268 4.250320e-09 9.021749e-09
   25.876592 3.839466e-09 8.149758e-09
   25.898802 3.468370e-09 7.362138e-09
   25.920899 3.133179e-09 6.650714e-09
   25.942885 2.830415e-09 6.008108e-09
   25.964759 2.556938e-09 5.427655e-09
   25.986524 2.309912e-09 4.903338e-09
   26.008180 2.086775e-09 4.429720e-09
   26.029729 1.885215e-09 4.001895e-09
   26.051171 1.703142e-09 3.615430e-09
   26.072508 1.538671e-09 3.266323e-09
   26.093741 1.390099e-09 2.950958e-09
   26.114870 1.255886e-09 2.666070e-09
   26.135898 1.134644e-09 2.408712e-09
   26.156823 1.025117e-09 2.176220e-09
   26.177649 9.261734e-10 1.966190e-09
   26.198375 8.367883e-10 1.776448e-09
   26.219003 7.560378e-10 1.605034e-09
   26.239533 6.830868e-10 1.450174e-09
   26.259966 6.171813e-10 1.310270e-09
   26.280304 5.576403e-10 1.183875e-09
   26.300547 5.038484e-10 1.069683e-09
   26.320696 4.552500e-10 9.665151e-10
   26.340752 4.113433e-10 8.733062e-10
   26.360716 3.716748e-10 7.890939e-10
   26.380589 3.358351e-10 7.130091e-10
   26.400371 3.034543e-10 6.442665e-10
   26.420063 2.741982e-10 5.821571e-10
   26.439667 2.477651e-10 5.260402e-10
   26.459182 2.238823e-10 4.753372e-10
   26.478610 2.023035e-10 4.295252e-10
   26.497951 1.828063e-10 3.881320e-10
   26.517207 1.651896e-10 3.507310e-10
   26.536378 1.492720e-10 3.169370e-10
   26.555465 1.348895e-10 2.864016e-10
   26.574468 1.218938e-10 2.588105e-10
   26.593388 1.101511e-10 2.338795e-10
   26.612226 9.954054e-11 2.113520e-10
   26.630983 8.995285e-11 1.909959e-10
   26.649659 8.128935e-11 1.726019e-10
   26.668255 7.346088e-11 1.559807e-10
   26.686772 6.638688e-11 1.409613e-10
   26.705210 5.999459e-11 1.273891e-10
   26.723570 5.421826e-11 1.151247e-10
   26.741853 4.899849e-11 1.040419e-10
   26.760060 4.428160e-11 9.402680e-11
   26.778190 4.001912e-11 8.497643e-11
   26.796245 3.616724e-11 7.679781e-11
   26.814225 3.268636e-11 6.940689e-11
   26.832131 2.954073e-11 6.272777e-11
   26.849964 2.669804e-11 5.669183e-11
   26.867723 2.412909e-11 5.123709e-11
   26.885411 2.180750e-11 4.630755e-11
   26.903026 1.970944e-11 4.185261e-11
   26.920571 1.781336e-11 3.782654e-11
   26.938045 1.609981e-11 3.418801e-11
   26.955448 1.455121e-11 3.089971e-11
   26.972783 1.315166e-11 2.792789e-11
   26.990048 1.188681e-11 2.524208e-11
   27.007245 1.074368e-11 2.281473e-11
   27.024374 9.710559e-12 2.062095e-11
   27.041436 8.776847e-12 1.863825e-11
   27.058432 7.932971e-12 1.684630e-11
   27.075360 7.170284e-12 1.522675e-11
   27.092224 6.480969e-12 1.376299e-11
   27.109022 5.857963e-12 1.244004e-11
   27.125755 5.294882e-12 1.124433e-11
   27.142424 4.785959e-12 1.016361e-11
   27.159029 4.325981e-12 9.186834e-12
   27.175571 3.910239e-12 8.303985e-12
   27.192050 3.534475e-12 7.506027e-12
   27.208467 3.194842e-12 6.784793e-12
   27.224822 2.887865e-12 6.132901e-12
   27.241116 2.610401e-12 5.543681e-12
   27.257349 2.359611e-12 5.011103e-12
   27.273522 2.132929e-12 4.529719e-12
   27.289634 1.928037e-12 4.094604e-12
   27.305687 1.742838e-12 3.701310e-12
   27.321681 1.575438e-12 3.345813e-12
   27.337616 1.424126e-12 3.024480e-12
   27.353492 1.287355e-12 2.734024e-12
   27.369311 1.163727e-12 2.471478e-12
   27.385073 1.051978e-12 2.234158e-12
   27.400778 9.509650e-13 2.019639e-12
   27.416426 8.596571e-13 1.825728e-12
   27.432017 7.771209e-13 1.650445e-12
   27.447553 7.025133e-13 1.492000e-12
   27.463034 6.350723e-13 1.348774e-12
   27.478460 5.741090e-13 1.219304e-12
   27.493831 5.190009e-13 1.102268e-12
   27.509148 4.691853e-13 9.964722e-13
   27.524411 4.241537e-13 9.008358e-13
   27.539620 3.834464e-13 8.143828e-13
   27.554777 3.466479e-13 7.362309e-13
   27.569881 3.133826e-13 6.655825e-13
   27.584932 2.833112e-13 6.017170e-13
   27.599932 2.561268e-13 5.439827e-13
   27.614879 2.315521e-13 4.917907e-13
   27.629776 2.093365e-13 4.446087e-13
   27.644622 1.892533e-13 4.019555e-13
   27.659417 1.710978e-13 3.633962e-13
   27.674161 1.546848e-13 3.285376e-13
   27.688856 1.398471e-13 2.970244e-13
   27.703502 1.264333e-13 2.685354e-13
   27.718098 1.143067e-13 2.427803e-13
   27.732645 1.033438e-13 2.194964e-13
   27.747144 9.343278e-14 1.984466e-13
   27.761594 8.447272e-14 1.794165e-13
   27.775997 7.637232e-14 1.622121e-13
   27.790352 6.904905e-14 1.466581e-13
   27.804659 6.242832e-14 1.325963e-13
   27.818920 5.644271e-14 1.198834e-13
   27.833134 5.103126e-14 1.083899e-13
   27.847302 4.613886e-14 9.799876e-14
   27.861423 4.171571e-14 8.860427e-14
   27.875499 3.771678e-14 8.011076e-14
   27.889529 3.410136e-14 7.243179e-14
   27.903515 3.083266e-14 6.548920e-14
   27.917455 2.787740e-14 5.921234e-14
   27.931350 2.520553e-14 5.353736e-14
   27.945202 2.278984e-14 4.840651e-14
   27.959009 2.060578e-14 4.376759e-14
   27.972773 1.863111e-14 3.957341e-14
   27.986493 1.684576e-14 3.578133e-14
   28.000169 1.523156e-14 3.235277e-14
   28.013803 1.377210e-14 2.925287e-14
   28.027395 1.245255e-14 2.645011e-14
   28.040943 1.125947e-14 2.391600e-14
   28.054450 1.018076e-14 2.162478e-14
   28.067915 9.205426e-15 1.955315e-14
   28.081338 8.323572e-15 1.768005e-14
   28.094720 7.526232e-15 1.598647e-14
   28.108061 6.805302e-15 1.445518e-14
   28.121361 6.153456e-15 1.307062e-14
   28.134620 5.564072e-15 1.181873e-14
   28.147839 5.031162e-15 1.068680e-14
   28.161018 4.549313e-15 9.663312e-15
   28.174157 4.113629e-15 8.737887e-15
   28.187256 3.719687e-15 7.901120e-15
   28.200316 3.363485e-15 7.144516e-15
   28.213336 3.041406e-15 6.460391e-15
   28.226318 2.750181e-15 5.841799e-15
   28.239261 2.486852e-15 5.282461e-15
   28.252166 2.248746e-15 4.776698e-15
   28.265033 2.033446e-15 4.319376e-15
   28.277861 1.838768e-15 3.905855e-15
   28.290652 1.662734e-15 3.531937e-15
   28.303405 1.503559e-15 3.193829e-15
   28.316121 1.359627e-15 2.888099e-15
   28.328799 1.229479e-15 2.611645e-15
   28.341441 1.111794e-15 2.361664e-15
   28.354046 1.005377e-15 2.135619e-15
   28.366615 9.091496e-16 1.931217e-15
   28.379147 8.221358e-16 1.746386e-15
   28.391643 7.434529e-16 1.579251e-15
   28.404104 6.723030e-16 1.428116e-15
   28.416528 6.079647e-16 1.291450e-15
   28.428918 5.497856e-16 1.167868e-15
   28.441272 4.971759e-16 1.056115e-15
   28.453591 4.496022e-16 9.550593e-16
   28.465875 4.065822e-16 8.636767e-16
   28.478124 3.676800e-16 7.810408e-16
   28.490339 3.325013e-16 7.063140e-16
   28.502520 3.006895e-16 6.387392e-16
   28.514667 2.719223e-16 5.776316e-16
   28.526780 2.459082e-16 5.223721e-16
   28.538859 2.223836e-16 4.724007e-16
   28.550905 2.011102e-16 4.272113e-16
   28.562917 1.818725e-16 3.863460e-16
   28.574896 1.644757e-16 3.493911e-16
   28.586842 1.487434e-16 3.159721e-16
   28.598756 1.345164e-16 2.857506e-16
   28.610637 1.216507e-16 2.584206e-16
   28.622485 1.100159e-16 2.337053e-16
   28.634301 9.949418e-17 2.113546e-16
   28.646086 8.997907e-17 1.911421e-16
   28.657838 8.137422e-17 1.728631e-16
   28.669559 7.359253e-17 1.563328e-16
   28.681248 6.655522e-17 1.413836e-16
   28.692905 6.019106e-17 1.278644e-16
   28.704532 5.443564e-17 1.156383e-16
   28.716127 4.923072e-17 1.045816e-16
   28.727692 4.452362e-17 9.458241e-17
   28.739225 4.026672e-17 8.553954e-17
   28.750729 3.641694e-17 7.736149e-17
   28.762202 3.293534e-17 6.996554e-17
   28.773644 2.978669e-17 6.327688e-17
   28.785057 2.693915e-17 5.722783e-17
   28.796439 2.436390e-17 5.175723e-17
   28.807792 2.203491e-17 4.680972e-17
   28.819116 1.992862e-17 4.233529e-17
   28.830410 1.802372e-17 3.828869e-17
   28.841674 1.630095e-17 3.462899e-17
   28.852910 1.474290e-17 3.131919e-17
   28.864116 1.333382e-17 2.832582e-17
   28.875294 1.205944e-17 2.561864e-17
   28.886442 1.090690e-17 2.317025e-17
   28.897563 9.864543e-18 2.095593e-17
   28.908655 8.921828e-18 1.895329e-17
   28.919718 8.069230e-18 1.714207e-17
   28.930754 7.298131e-18 1.550399e-17
   28.941762 6.600740e-18 1.402249e-17
   28.952741 5.970007e-18 1.268259e-17
   28.963694 5.399561e-18 1.147076e-17
   28.974618 4.883636e-18 1.037475e-17
   28.985515 4.417022e-18 9.383492e-18
   28.996385 3.995002e-18 8.486969e-18
   29.007228 3.613315e-18 7.676125e-18
   29.018043 3.268105e-18 6.942769e-18
   29.028832 2.955884e-18 6.279495e-18
   29.039594 2.673499e-18 5.679602e-18
   29.050330 2.418098e-18 5.137034e-18
   29.061039 2.187103e-18 4.646311e-18
   29.071722 1.978179e-18 4.202476e-18
   29.082378 1.789218e-18 3.801050e-18
   29.093009 1.618312e-18 3.437978e-18
   29.103613 1.463735e-18 3.109595e-18
   29.114192 1.323927e-18 2.812587e-18
   29.124745 1.197476e-18 2.543953e-18
   29.135272 1.083105e-18 2.300984e-18
   29.145774 9.796609e-19 2.081226e-18
   29.156250 8.860987e-19 1.882462e-18
   29.166702 8.014744e-19 1.702685e-18
   29.177128 7.249339e-19 1.540081e-18
   29.187529 6.557048e-19 1.393009e-18
   29.197905 5.930885e-19 1.259986e-18
   29.208257 5.364532e-19 1.139668e-18
   29.218584 4.852274e-19 1.030843e-18
   29.228887 4.388944e-19 9.324117e-19
   29.239165 3.969866e-19 8.433816e-19
   29.249419 3.590814e-19 7.628543e-19
   29.259649 3.247963e-19 6.900178e-19
   29.269854 2.937855e-19 6.241373e-19
   29.280036 2.657363e-19 5.645483e-19
   29.290194 2.403657e-19 5.106498e-19
   29.300328 2.174179e-19 4.618984e-19
   29.310439 1.966614e-19 4.178023e-19
   29.320526 1.778870e-19 3.779169e-19
   29.330590 1.609053e-19 3.418400e-19
   29.340631 1.455451e-19 3.092080e-19
   29.350648 1.316515e-19 2.796916e-19
   29.360642 1.190845e-19 2.529935e-19
   29.370614 1.077174e-19 2.288445e-19
   29.380562 9.743559e-20 2.070011e-19
   29.390488 8.813540e-20 1.872431e-19
   29.400391 7.972311e-20 1.693714e-19
   29.410272 7.211393e-20 1.532059e-19
   29.420130 6.523117e-20 1.385836e-19
   29.429966 5.900547e-20 1.253573e-19
   29.439780 5.337408e-20 1.133935e-19
   29.449571 4.828026e-20 1.025717e-19
   29.459341 4.367268e-20 9.278300e-20
   29.469088 3.950492e-20 8.392864e-20
   29.478814 3.573498e-20 7.591944e-20
   29.488518 3.232488e-20 6.867471e-20
   29.498201 2.924027e-20 6.212147e-20
   29.507862 2.645007e-20 5.619370e-20
   29.517501 2.392618e-20 5.083169e-20
   29.527119 2.164317e-20 4.598143e-20
   29.536716 1.957805e-20 4.159408e-20
   29.546292 1.771002e-20 3.762543e-20
   29.555846 1.602027e-20 3.403553e-20
   29.565380 1.449177e-20 3.078822e-20
   29.574892 1.310913e-20 2.785079e-20
   29.584384 1.185844e-20 2.519368e-20
   29.593856 1.072709e-20 2.279012e-20
   29.603306 9.703708e-21 2.061591e-20
   29.612736 8.777974e-21 1.864917e-20
   29.622146 7.940573e-21 1.687009e-20
   29.631535 7.183075e-21 1.526077e-20
   29.640904 6.497853e-21 1.380500e-20
   29.650253 5.878011e-21 1.248812e-20
   29.659582 5.317308e-21 1.129689e-20
   29.668891 4.810102e-21 1.021932e-20
   29.678180 4.351286e-21 9.244545e-21
   29.687449 3.936244e-21 8.362772e-21
   29.696698 3.560797e-21 7.565121e-21
   29.705928 3.221169e-21 6.843567e-21
   29.715138 2.913940e-21 6.190846e-21
   29.724329 2.636020e-21 5.600393e-21
   29.733500 2.384612e-21 5.066265e-21
   29.742652 2.157187e-21 4.583088e-21
   29.751785 1.951455e-21 4.146002e-21
   29.760898 1.765348e-21 3.750608e-21
   29.769993 1.596994e-21 3.392929e-21
   29.779068 1.444697e-21 3.069367e-21
   29.788124 1.306927e-21 2.776666e-21
   29.797162 1.182298e-21 2.511883e-21
   29.806181 1.069555e-21 2.272355e-21
   29.815181 9.675658e-22 2.055672e-21
   29.824163 8.753035e-22 1.859655e-21
   29.833126 7.918406e-22 1.682332e-21
   29.842070 7.163375e-22 1.521921e-21
   29.850996 6.480351e-22 1.376807e-21
   29.859904 5.862465e-22 1.245533e-21
   29.868794 5.303503e-22 1.126778e-21
   29.877665 4.797846e-22 1.019347e-21
   29.886519 4.340409e-22 9.221609e-22
   29.895354 3.926593e-22 8.342424e-22
   29.904172 3.552237e-22 7.547075e-22
   29.912971 3.213579e-22 6.827566e-22
   29.921753 2.907212e-22 6.176665e-22
   29.930517 2.630058e-22 5.587828e-22
   29.939263 2.379331e-22 5.055136e-22
   29.947992 2.152510e-22 4.573235e-22
   29.956704 1.947316e-22 4.137281e-22
   29.965397 1.761686e-22 3.742892e-22
   29.974074 1.593754e-22 3.386106e-22
   29.982733 1.441833e-22 3.063335e-22
   29.991375 1.304396e-22 2.771337e-22
   30.000000 1.180062e-22 2.507177e-22


==> Data/Computation_exp/MSE_q4_n4_K20.dat <==
  xi_dB    mse_opt    mse_cf
   10.000000 3.913913e+00 5.438316e+00
   10.786006 3.173422e+00 4.625837e+00
   11.451322 2.604857e+00 3.986533e+00
   12.028125 2.160131e+00 3.461809e+00
   12.537225 1.807718e+00 3.020907e+00
   12.992858 1.525502e+00 2.645326e+00
   13.405196 1.297381e+00 2.322613e+00
   13.781757 1.111350e+00 2.043671e+00
   14.128257 9.582958e-01 1.801495e+00
   14.449143 8.312143e-01 1.590504e+00
   14.747942 7.246866e-01 1.406154e+00
   15.027500 6.345193e-01 1.244687e+00
   15.290145 5.574904e-01 1.102966e+00
   15.537809 4.911466e-01 9.783444e-01
   15.772108 4.336247e-01 8.685806e-01
   15.994411 3.834954e-01 7.717615e-01
   16.205887 3.396391e-01 6.862482e-01
   16.407542 3.011570e-01 6.106307e-01
   16.600247 2.673119e-01 5.436914e-01
   16.784764 2.374881e-01 4.843759e-01
   16.961760 2.111656e-01 4.317684e-01
   17.131824 1.879009e-01 3.850714e-01
   17.295478 1.673134e-01 3.435891e-01
   17.453189 1.490750e-01 3.067128e-01
   17.605373 1.329016e-01 2.739096e-01
   17.752404 1.185463e-01 2.447115e-01
   17.894620 1.057943e-01 2.187074e-01
   18.032326 9.445777e-02 1.955356e-01
   18.165800 8.437265e-02 1.748771e-01
   18.295294 7.539492e-02 1.564506e-01
   18.421038 6.739818e-02 1.400077e-01
   18.543243 6.027125e-02 1.253286e-01
   18.662104 5.391619e-02 1.122190e-01
   18.777798 4.824663e-02 1.005067e-01
   18.890490 4.318631e-02 9.003894e-02
   19.000331 3.866783e-02 8.068043e-02
   19.107463 3.463153e-02 7.231092e-02
   19.212015 3.102457e-02 6.482360e-02
   19.314110 2.780013e-02 5.812355e-02
   19.413859 2.491666e-02 5.212633e-02
   19.511369 2.233727e-02 4.675680e-02
   19.606738 2.002918e-02 4.194804e-02
   19.700057 1.796326e-02 3.764046e-02
   19.791413 1.611359e-02 3.378092e-02
   19.880887 1.445709e-02 3.032207e-02
   19.968555 1.297322e-02 2.722164e-02
   20.054488 1.164367e-02 2.444192e-02
   20.138753 1.045211e-02 2.194926e-02
   20.221415 9.383991e-03 1.971359e-02
   20.302532 8.426322e-03 1.770805e-02
   20.382163 7.567509e-03 1.590863e-02
   20.460359 6.797198e-03 1.429388e-02
   20.537172 6.106140e-03 1.284462e-02
   20.612651 5.486072e-03 1.154368e-02
   20.686840 4.929605e-03 1.037570e-02
   20.759783 4.430132e-03 9.326941e-03
   20.831520 3.981746e-03 8.385103e-03
   20.902093 3.579159e-03 7.539169e-03
   20.971536 3.217639e-03 6.779272e-03
   21.039887 2.892952e-03 6.096575e-03
   21.107179 2.601304e-03 5.483158e-03
   21.173444 2.339298e-03 4.931926e-03
   21.238713 2.103891e-03 4.436516e-03
   21.303015 1.892357e-03 3.991224e-03
   21.366380 1.702251e-03 3.590938e-03
   21.428833 1.531383e-03 3.231070e-03
   21.490401 1.377789e-03 2.907505e-03
   21.551108 1.239707e-03 2.616552e-03
   21.610978 1.115558e-03 2.354898e-03
   21.670034 1.003923e-03 2.119571e-03
   21.728298 9.035319e-04 1.907901e-03
   21.785791 8.132427e-04 1.717495e-03
   21.842532 7.320314e-04 1.546200e-03
   21.898542 6.589785e-04 1.392085e-03
   21.953838 5.932586e-04 1.253416e-03
   22.008439 5.341304e-04 1.128634e-03
   22.062362 4.809282e-04 1.016340e-03
   22.115624 4.330541e-04 9.152760e-04
   22.168241 3.899711e-04 8.243125e-04
   22.220228 3.511966e-04 7.424339e-04
   22.271600 3.162971e-04 6.687276e-04
   22.322371 2.848830e-04 6.023732e-04
   22.372555 2.566041e-04 5.426333e-04
   22.422167 2.311458e-04 4.888450e-04
   22.471218 2.082251e-04 4.404122e-04
   22.519721 1.875876e-04 3.967988e-04
   22.567688 1.690048e-04 3.575229e-04
   22.615132 1.522709e-04 3.221509e-04
   22.662062 1.372011e-04 2.902929e-04
   22.708491 1.236290e-04 2.615981e-04
   22.754429 1.114050e-04 2.357510e-04
   22.799886 1.003946e-04 2.124676e-04
   22.844872 9.047673e-05 1.914925e-04
   22.889397 8.154247e-05 1.725959e-04
   22.933471 7.349382e-05 1.555708e-04
   22.977101 6.624262e-05 1.402312e-04
   23.020297 5.970949e-05 1.264095e-04
   23.063068 5.382303e-05 1.139549e-04
   23.105422 4.851895e-05 1.027316e-04
   23.147367 4.373941e-05 9.261734e-05
   23.188910 3.943231e-05 8.350219e-05
   23.230060 3.555077e-05 7.528705e-05
   23.270824 3.205259e-05 6.788272e-05
   23.311208 2.889974e-05 6.120888e-05
   23.351221 2.605802e-05 5.519321e-05
   23.390868 2.349661e-05 4.977056e-05
   23.430157 2.118776e-05 4.488228e-05
   23.469093 1.910648e-05 4.047552e-05
   23.507684 1.723025e-05 3.650269e-05
   23.545934 1.553881e-05 3.292092e-05
   23.583850 1.401390e-05 2.969160e-05
   23.621439 1.263906e-05 2.677992e-05
   23.658705 1.139948e-05 2.415456e-05
   23.695653 1.028180e-05 2.178726e-05
   23.732290 9.274014e-06 1.965258e-05
   23.768621 8.365269e-06 1.772760e-05
   23.804650 7.545805e-06 1.599166e-05
   23.840383 6.806824e-06 1.442613e-05
   23.875824 6.140400e-06 1.301424e-05
   23.910978 5.539386e-06 1.174088e-05
   23.945850 4.997344e-06 1.059240e-05
   23.980444 4.508473e-06 9.556535e-06
   24.014765 4.067541e-06 8.622208e-06
   24.048817 3.669834e-06 7.779440e-06
   24.082604 3.311105e-06 7.019234e-06
   24.116130 2.987523e-06 6.333483e-06
   24.149399 2.695635e-06 5.714875e-06
   24.182415 2.432329e-06 5.156820e-06
   24.215182 2.194800e-06 4.653377e-06
   24.247704 1.980516e-06 4.199187e-06
   24.279984 1.787199e-06 3.789421e-06
   24.312026 1.612792e-06 3.419724e-06
   24.343833 1.455439e-06 3.086168e-06
   24.375409 1.313471e-06 2.785212e-06
   24.406757 1.185379e-06 2.513663e-06
   24.437880 1.069803e-06 2.268641e-06
   24.468782 9.655191e-07 2.047549e-06
   24.499465 8.714202e-07 1.848045e-06
   24.529934 7.865098e-07 1.668016e-06
   24.560190 7.098888e-07 1.505558e-06
   24.590236 6.407461e-07 1.358951e-06
   24.620077 5.783504e-07 1.226646e-06
   24.649713 5.220418e-07 1.107246e-06
   24.679149 4.712254e-07 9.994882e-07
   24.708387 4.253644e-07 9.022359e-07
   24.737429 3.839746e-07 8.144627e-07
   24.766278 3.466191e-07 7.352431e-07
   24.794937 3.129041e-07 6.637418e-07
   24.823408 2.824741e-07 5.992054e-07
   24.851693 2.550083e-07 5.409544e-07
   24.879795 2.302176e-07 4.883753e-07
   24.907717 2.078408e-07 4.409149e-07
   24.935461 1.876425e-07 3.980741e-07
   24.963028 1.694103e-07 3.594024e-07
   24.990421 1.529524e-07 3.244933e-07
   25.017643 1.380958e-07 2.929801e-07
   25.044695 1.246845e-07 2.645320e-07
   25.071580 1.125777e-07 2.388504e-07
   25.098299 1.016482e-07 2.156656e-07
   25.124855 9.178131e-08 1.947347e-07
   25.151249 8.287363e-08 1.758381e-07
   25.177484 7.483173e-08 1.587778e-07
   25.203562 6.757132e-08 1.433751e-07
   25.229484 6.101634e-08 1.294686e-07
   25.255252 5.509814e-08 1.169129e-07
   25.280868 4.975477e-08 1.055764e-07
   25.306334 4.493031e-08 9.534072e-08
   25.331651 4.057428e-08 8.609870e-08
   25.356822 3.664114e-08 7.775375e-08
   25.381847 3.308978e-08 7.021868e-08
   25.406730 2.988308e-08 6.341478e-08
   25.431470 2.698754e-08 5.727099e-08
   25.456070 2.437293e-08 5.172319e-08
   25.480532 2.201194e-08 4.671347e-08
   25.504857 1.987996e-08 4.218957e-08
   25.529046 1.795472e-08 3.810433e-08
   25.553102 1.621617e-08 3.441514e-08
   25.577024 1.464616e-08 3.108356e-08
   25.600816 1.322834e-08 2.807489e-08
   25.624478 1.194794e-08 2.535777e-08
   25.648012 1.079161e-08 2.290393e-08
   25.671419 9.747330e-09 2.068782e-08
   25.694701 8.804217e-09 1.868637e-08
   25.717858 7.952461e-09 1.687878e-08
   25.740893 7.183201e-09 1.524624e-08
   25.763806 6.488438e-09 1.377177e-08
   25.786599 5.860947e-09 1.244006e-08
   25.809273 5.294207e-09 1.123726e-08
   25.831829 4.782329e-09 1.015088e-08
   25.854268 4.319997e-09 9.169647e-09
   25.876592 3.902408e-09 8.283361e-09
   25.898802 3.525229e-09 7.482828e-09
   25.920899 3.184543e-09 6.759742e-09
   25.942885 2.876816e-09 6.106602e-09
   25.964759 2.598856e-09 5.516633e-09
   25.986524 2.347779e-09 4.983720e-09
   26.008180 2.120984e-09 4.502339e-09
   26.029729 1.916120e-09 4.067500e-09
   26.051171 1.731062e-09 3.674700e-09
   26.072508 1.563895e-09 3.319869e-09
   26.093741 1.412887e-09 2.999334e-09
   26.114870 1.276474e-09 2.709776e-09
   26.135898 1.153245e-09 2.448199e-09
   26.156823 1.041923e-09 2.211896e-09
   26.177649 9.413566e-10 1.998422e-09
   26.198375 8.505062e-10 1.805570e-09
   26.219003 7.684318e-10 1.631346e-09
   26.239533 6.942850e-10 1.473948e-09
   26.259966 6.272991e-10 1.331750e-09
   26.280304 5.667819e-10 1.203282e-09
   26.300547 5.121082e-10 1.087219e-09
   26.320696 4.627131e-10 9.823596e-10
   26.340752 4.180866e-10 8.876227e-10
   26.360716 3.777678e-10 8.020299e-10
   26.380589 3.413406e-10 7.246977e-10
   26.400371 3.084289e-10 6.548283e-10
   26.420063 2.786933e-10 5.917007e-10
   26.439667 2.518268e-10 5.346639e-10
   26.459182 2.275525e-10 4.831296e-10
   26.478610 2.056199e-10 4.365666e-10
   26.497951 1.858031e-10 3.944948e-10
   26.517207 1.678977e-10 3.564807e-10
   26.536378 1.517191e-10 3.221327e-10
   26.555465 1.371008e-10 2.910968e-10
   26.574468 1.238920e-10 2.630533e-10
   26.593388 1.119568e-10 2.377136e-10
   26.612226 1.011723e-10 2.148168e-10
   26.630983 9.142749e-11 1.941270e-10
   26.649659 8.262196e-11 1.754315e-10
   26.668255 7.466516e-11 1.585378e-10
   26.686772 6.747519e-11 1.432721e-10
   26.705210 6.097811e-11 1.294775e-10
   26.723570 5.510709e-11 1.170120e-10
   26.741853 4.980174e-11 1.057475e-10
   26.760060 4.500753e-11 9.556822e-11
   26.778190 4.067517e-11 8.636949e-11
   26.796245 3.676014e-11 7.805679e-11
   26.814225 3.322220e-11 7.054471e-11
   26.832131 3.002501e-11 6.375609e-11
   26.849964 2.713571e-11 5.762120e-11
   26.867723 2.452465e-11 5.207704e-11
   26.885411 2.216500e-11 4.706669e-11
   26.903026 2.003254e-11 4.253872e-11
   26.920571 1.810538e-11 3.844664e-11
   26.938045 1.636374e-11 3.474847e-11
   26.955448 1.478975e-11 3.140626e-11
   26.972783 1.336726e-11 2.838573e-11
   26.990048 1.208167e-11 2.565589e-11
   27.007245 1.091981e-11 2.318874e-11
   27.024374 9.869749e-12 2.095900e-11
   27.041436 8.920729e-12 1.894379e-11
   27.058432 8.063020e-12 1.712247e-11
   27.075360 7.287830e-12 1.547637e-11
   27.092224 6.587215e-12 1.398862e-11
   27.109022 5.953995e-12 1.264397e-11
   27.125755 5.381683e-12 1.142866e-11
   27.142424 4.864417e-12 1.033023e-11
   27.159029 4.396899e-12 9.337438e-12
   27.175571 3.974341e-12 8.440115e-12
   27.192050 3.592417e-12 7.629077e-12
   27.208467 3.247217e-12 6.896019e-12
   27.224822 2.935207e-12 6.233441e-12
   27.241116 2.653194e-12 5.634561e-12
   27.257349 2.398293e-12 5.093252e-12
   27.273522 2.167895e-12 4.603976e-12
   27.289634 1.959644e-12 4.161729e-12
   27.305687 1.771409e-12 3.761987e-12
   27.321681 1.601265e-12 3.400662e-12
   27.337616 1.447473e-12 3.074061e-12
   27.353492 1.308460e-12 2.778844e-12
   27.369311 1.182805e-12 2.511994e-12
   27.385073 1.069223e-12 2.270784e-12
   27.400778 9.665546e-13 2.052747e-12
   27.416426 8.737498e-13 1.855658e-12
   27.432017 7.898606e-13 1.677502e-12
   27.447553 7.140299e-13 1.516459e-12
   27.463034 6.454833e-13 1.370885e-12
   27.478460 5.835206e-13 1.239292e-12
   27.493831 5.275091e-13 1.120338e-12
   27.509148 4.768769e-13 1.012808e-12
   27.524411 4.311070e-13 9.156036e-13
   27.539620 3.897324e-13 8.277333e-13
   27.554777 3.523306e-13 7.483002e-13
   27.569881 3.185200e-13 6.764937e-13
   27.584932 2.879556e-13 6.115812e-13
   27.599932 2.603256e-13 5.529004e-13
   27.614879 2.353480e-13 4.998528e-13
   27.629776 2.127682e-13 4.518974e-13
   27.644622 1.923558e-13 4.085449e-13
   27.659417 1.739027e-13 3.693535e-13
   27.674161 1.572206e-13 3.339235e-13
   27.688856 1.421396e-13 3.018937e-13
   27.703502 1.285059e-13 2.729377e-13
   27.718098 1.161806e-13 2.467603e-13
   27.732645 1.050379e-13 2.230947e-13
   27.747144 9.496446e-14 2.016998e-13
   27.761594 8.585752e-14 1.823577e-13
   27.775997 7.762432e-14 1.648713e-13
   27.790352 7.018100e-14 1.490624e-13
   27.804659 6.345174e-14 1.347700e-13
   27.818920 5.736800e-14 1.218487e-13
   27.833134 5.186784e-14 1.101668e-13
   27.847302 4.689524e-14 9.960530e-14
   27.861423 4.239958e-14 9.005680e-14
   27.875499 3.833509e-14 8.142405e-14
   27.889529 3.466040e-14 7.361919e-14
   27.903515 3.133811e-14 6.656279e-14
   27.917455 2.833441e-14 6.018304e-14
   27.931350 2.561873e-14 5.441502e-14
   27.945202 2.316345e-14 4.920005e-14
   27.959009 2.094358e-14 4.448509e-14
   27.972773 1.893654e-14 4.022216e-14
   27.986493 1.712192e-14 3.636791e-14
   28.000169 1.548126e-14 3.288314e-14
   28.013803 1.399788e-14 2.973243e-14
   28.027395 1.265669e-14 2.688372e-14
   28.040943 1.144406e-14 2.430807e-14
   28.054450 1.034765e-14 2.197928e-14
   28.067915 9.356335e-15 1.987369e-14
   28.081338 8.460024e-15 1.796989e-14
   28.094720 7.649613e-15 1.624854e-14
   28.108061 6.916864e-15 1.469215e-14
   28.121361 6.254332e-15 1.328489e-14
   28.134620 5.655286e-15 1.201248e-14
   28.147839 5.113640e-15 1.086199e-14
   28.161018 4.623891e-15 9.821727e-15
   28.174157 4.181066e-15 8.881131e-15
   28.187256 3.780665e-15 8.030647e-15
   28.200316 3.418624e-15 7.261639e-15
   28.213336 3.091266e-15 6.566299e-15
   28.226318 2.795266e-15 5.937566e-15
   28.239261 2.527620e-15 5.369058e-15
   28.252166 2.285611e-15 4.855004e-15
   28.265033 2.066782e-15 4.390186e-15
   28.277861 1.868911e-15 3.969885e-15
   28.290652 1.689992e-15 3.589838e-15
   28.303405 1.528207e-15 3.246186e-15
   28.316121 1.381916e-15 2.935444e-15
   28.328799 1.249634e-15 2.654459e-15
   28.341441 1.130020e-15 2.400380e-15
   28.354046 1.021858e-15 2.170629e-15
   28.366615 9.240537e-16 1.962877e-15
   28.379147 8.356134e-16 1.775015e-15
   28.391643 7.556406e-16 1.605140e-15
   28.404104 6.833244e-16 1.451528e-15
   28.416528 6.179313e-16 1.312622e-15
   28.428918 5.587985e-16 1.187013e-15
   28.441272 5.053263e-16 1.073428e-15
   28.453591 4.569727e-16 9.707160e-16
   28.465875 4.132475e-16 8.778353e-16
   28.478124 3.737076e-16 7.938447e-16
   28.490339 3.379521e-16 7.178929e-16
   28.502520 3.056188e-16 6.492104e-16
   28.514667 2.763800e-16 5.871010e-16
   28.526780 2.499395e-16 5.309355e-16
   28.538859 2.260292e-16 4.801450e-16
   28.550905 2.044071e-16 4.342147e-16
   28.562917 1.848540e-16 3.926796e-16
   28.574896 1.671720e-16 3.551188e-16
   28.586842 1.511818e-16 3.211519e-16
   28.598756 1.367216e-16 2.904350e-16
   28.610637 1.236450e-16 2.626570e-16
   28.622485 1.118194e-16 2.375366e-16
   28.634301 1.011252e-16 2.148194e-16
   28.646086 9.145414e-17 1.942756e-16
   28.657838 8.270823e-17 1.756970e-16
   28.669559 7.479896e-17 1.588956e-16
   28.681248 6.764629e-17 1.437014e-16
   28.692905 6.117780e-17 1.299606e-16
   28.704532 5.532803e-17 1.175340e-16
   28.716127 5.003778e-17 1.062961e-16
   28.727692 4.525352e-17 9.613295e-17
   28.739225 4.092683e-17 8.694182e-17
   28.750729 3.701394e-17 7.862971e-17
   28.762202 3.347527e-17 7.111252e-17
   28.773644 3.027500e-17 6.431420e-17
   28.785057 2.738078e-17 5.816599e-17
   28.796439 2.476331e-17 5.260570e-17
   28.807792 2.239614e-17 4.757710e-17
   28.819116 2.025531e-17 4.302932e-17
   28.830410 1.831919e-17 3.891637e-17
   28.841674 1.656818e-17 3.519668e-17
   28.852910 1.498459e-17 3.183262e-17
   28.864116 1.355240e-17 2.879018e-17
   28.875294 1.225714e-17 2.603861e-17
   28.886442 1.108570e-17 2.355010e-17
   28.897563 1.002626e-17 2.129947e-17
   28.908655 9.068087e-18 1.926400e-17
   28.919718 8.201512e-18 1.742309e-17
   28.930754 7.417773e-18 1.575816e-17
   28.941762 6.708948e-18 1.425237e-17
   28.952741 6.067876e-18 1.289050e-17
   28.963694 5.488078e-18 1.165881e-17
   28.974618 4.963696e-18 1.054483e-17
   28.985515 4.489432e-18 9.537320e-18
   28.996385 4.060494e-18 8.626100e-18
   29.007228 3.672550e-18 7.801963e-18
   29.018043 3.321680e-18 7.056585e-18
   29.028832 3.004341e-18 6.382437e-18
   29.039594 2.717327e-18 5.772711e-18
   29.050330 2.457739e-18 5.221248e-18
   29.061039 2.222957e-18 4.722480e-18
   29.071722 2.010608e-18 4.271369e-18
   29.082378 1.818550e-18 3.863362e-18
   29.093009 1.644842e-18 3.494338e-18
   29.103613 1.487731e-18 3.160572e-18
   29.114192 1.345631e-18 2.858695e-18
   29.124745 1.217106e-18 2.585657e-18
   29.135272 1.100861e-18 2.338705e-18
   29.145774 9.957209e-19 2.115345e-18
   29.156250 9.006249e-19 1.913322e-18
   29.166702 8.146133e-19 1.730598e-18
   29.177128 7.368181e-19 1.565328e-18
   29.187529 6.664541e-19 1.415845e-18
   29.197905 6.028113e-19 1.280641e-18
   29.208257 5.452475e-19 1.158352e-18
   29.218584 4.931820e-19 1.047742e-18
   29.228887 4.460894e-19 9.476972e-19
   29.239165 4.034946e-19 8.572075e-19
   29.249419 3.649680e-19 7.753601e-19
   29.259649 3.301208e-19 7.013296e-19
   29.269854 2.986017e-19 6.343690e-19
   29.280036 2.700926e-19 5.738032e-19
   29.290194 2.443061e-19 5.190212e-19
   29.300328 2.209821e-19 4.694705e-19
   29.310439 1.998854e-19 4.246515e-19
   29.320526 1.808032e-19 3.841123e-19
   29.330590 1.635431e-19 3.474440e-19
   29.340631 1.479311e-19 3.142769e-19
   29.350648 1.338098e-19 2.842768e-19
   29.360642 1.210367e-19 2.571410e-19
   29.370614 1.094833e-19 2.325960e-19
   29.380562 9.903290e-20 2.103945e-19
   29.390488 8.958024e-20 1.903127e-19
   29.400391 8.103005e-20 1.721480e-19
   29.410272 7.329612e-20 1.557175e-19
   29.420130 6.630053e-20 1.408555e-19
   29.429966 5.997277e-20 1.274123e-19
   29.439780 5.424906e-20 1.152524e-19
   29.449571 4.907174e-20 1.042532e-19
   29.459341 4.438863e-20 9.430404e-20
   29.469088 4.015254e-20 8.530452e-20
   29.478814 3.632080e-20 7.716402e-20
   29.488518 3.285480e-20 6.980052e-20
   29.498201 2.971962e-20 6.313985e-20
   29.507862 2.688368e-20 5.711491e-20
   29.517501 2.431842e-20 5.166500e-20
   29.527119 2.199798e-20 4.673523e-20
   29.536716 1.989901e-20 4.227595e-20
   29.546292 1.800035e-20 3.824224e-20
   29.555846 1.628289e-20 3.459349e-20
   29.565380 1.472934e-20 3.129294e-20
   29.574892 1.332403e-20 2.830736e-20
   29.584384 1.205284e-20 2.560669e-20
   29.593856 1.090295e-20 2.316372e-20
   29.603306 9.862785e-21 2.095388e-20
   29.612736 8.921875e-21 1.895489e-20
   29.622146 8.070747e-21 1.714665e-20
   29.631535 7.300830e-21 1.551094e-20
   29.640904 6.604376e-21 1.403131e-20
   29.650253 5.974372e-21 1.269285e-20
   29.659582 5.404477e-21 1.148209e-20
   29.668891 4.888956e-21 1.038685e-20
   29.678180 4.422619e-21 9.396095e-21
   29.687449 4.000772e-21 8.499867e-21
   29.696698 3.619171e-21 7.689140e-21
   29.705928 3.273975e-21 6.955756e-21
   29.715138 2.961710e-21 6.292336e-21
   29.724329 2.679234e-21 5.692203e-21
   29.733500 2.423704e-21 5.149319e-21
   29.742652 2.192550e-21 4.658221e-21
   29.751785 1.983446e-21 4.213969e-21
   29.760898 1.794289e-21 3.812093e-21
   29.769993 1.623174e-21 3.448551e-21
   29.779068 1.468381e-21 3.119684e-21
   29.788124 1.328352e-21 2.822185e-21
   29.797162 1.201680e-21 2.553062e-21
   29.806181 1.087089e-21 2.309607e-21
   29.815181 9.834275e-22 2.089372e-21
   29.824163 8.896528e-22 1.890141e-21
   29.833126 8.048216e-22 1.709911e-21
   29.842070 7.280808e-22 1.546870e-21
   29.850996 6.586586e-22 1.399378e-21
   29.859904 5.958571e-22 1.265952e-21
   29.868794 5.390446e-22 1.145249e-21
   29.877665 4.876500e-22 1.036058e-21
   29.886519 4.411564e-22 9.372783e-22
   29.895354 3.990963e-22 8.479185e-22
   29.904172 3.610471e-22 7.670797e-22
   29.912971 3.266260e-22 6.939493e-22
   29.921753 2.954871e-22 6.277922e-22
   29.930517 2.673174e-22 5.679431e-22
   29.939263 2.418336e-22 5.138007e-22
   29.947992 2.187797e-22 4.648206e-22
   29.956704 1.979239e-22 4.205105e-22
   29.965397 1.790566e-22 3.804251e-22
   29.974074 1.619881e-22 3.441616e-22
   29.982733 1.465470e-22 3.113554e-22
   29.991375 1.325780e-22 2.816769e-22
   30.000000 1.199408e-22 2.548279e-22


==> Data/Computation_exp/MSE_q4_n6_K10.dat <==
  xi_dB    mse_opt    mse_cf
   10.000000 7.649492e+00 8.290729e+00
   10.786006 6.574513e+00 7.136950e+00
   11.451322 5.766866e+00 6.287646e+00
   12.028125 5.122652e+00 5.623229e+00
   12.537225 4.587675e+00 5.079122e+00
   12.992858 4.131632e+00 4.618425e+00
   13.405196 3.736272e+00 4.219002e+00
   13.781757 3.389703e+00 3.866910e+00
   14.128257 3.083596e+00 3.552920e+00
   14.449143 2.811732e+00 3.270607e+00
   14.747942 2.569264e+00 3.015273e+00
   15.027500 2.352273e+00 2.783332e+00
   15.290145 2.157520e+00 2.571940e+00
   15.537809 1.982279e+00 2.378774e+00
   15.772108 1.824228e+00 2.201889e+00
   15.994411 1.681371e+00 2.039628e+00
   16.205887 1.551978e+00 1.890558e+00
   16.407542 1.434543e+00 1.753429e+00
   16.600247 1.327747e+00 1.627138e+00
   16.784764 1.230429e+00 1.510709e+00
   16.961760 1.141562e+00 1.403272e+00
   17.131824 1.060240e+00 1.304048e+00
   17.295478 9.856580e-01 1.212338e+00
   17.453189 9.171023e-01 1.127512e+00
   17.605373 8.539401e-01 1.049001e+00
   17.752404 7.956082e-01 9.762898e-01
   17.894620 7.416214e-01 9.089118e-01
   18.032326 6.915496e-01 8.464420e-01
   18.165800 6.450244e-01 7.884937e-01
   18.295294 6.017320e-01 7.347140e-01
   18.421038 5.614058e-01 6.847810e-01
   18.543243 5.238190e-01 6.384001e-01
   18.662104 4.887761e-01 5.953014e-01
   18.777798 4.561024e-01 5.552377e-01
   18.890490 4.256448e-01 5.179820e-01
   19.000331 3.972542e-01 4.833259e-01
   19.107463 3.707957e-01 4.510777e-01
   19.212015 3.461388e-01 4.210608e-01
   19.314110 3.231646e-01 3.931128e-01
   19.413859 3.017552e-01 3.670840e-01
   19.511369 2.818046e-01 3.428360e-01
   19.606738 2.632103e-01 3.202415e-01
   19.700057 2.458779e-01 2.991825e-01
   19.791413 2.297194e-01 2.795502e-01
   19.880887 2.146527e-01 2.612439e-01
   19.968555 2.006015e-01 2.441703e-01
   20.054488 1.874952e-01 2.282433e-01
   20.138753 1.752678e-01 2.133828e-01
   20.221415 1.638586e-01 1.995150e-01
   20.302532 1.532108e-01 1.865711e-01
   20.382163 1.432721e-01 1.744874e-01
   20.460359 1.339935e-01 1.632050e-01
   20.537172 1.253299e-01 1.526689e-01
   20.612651 1.172400e-01 1.428283e-01
   20.686840 1.096832e-01 1.336358e-01
   20.759783 1.026241e-01 1.250476e-01
   20.831520 9.602883e-02 1.170227e-01
   20.902093 8.986627e-02 1.095232e-01
   20.971536 8.410713e-02 1.025138e-01
   21.039887 7.872432e-02 9.596155e-02
   21.107179 7.369259e-02 8.983595e-02
   21.173444 6.898847e-02 8.410850e-02
   21.238713 6.459011e-02 7.875271e-02
   21.303015 6.047716e-02 7.374389e-02
   21.366380 5.663066e-02 6.905905e-02
   21.428833 5.303297e-02 6.467677e-02
   21.490401 4.966763e-02 6.057708e-02
   21.551108 4.651930e-02 5.674137e-02
   21.610978 4.357371e-02 5.315230e-02
   21.670034 4.081752e-02 4.979369e-02
   21.728298 3.823832e-02 4.665045e-02
   21.785791 3.582451e-02 4.370850e-02
   21.842532 3.356529e-02 4.095471e-02
   21.898542 3.145056e-02 3.837683e-02
   21.953838 2.947093e-02 3.596342e-02
   22.008439 2.761760e-02 3.370380e-02
   22.062362 2.588237e-02 3.158801e-02
   22.115624 2.425760e-02 2.960674e-02
   22.168241 2.273612e-02 2.775130e-02
   22.220228 2.131128e-02 2.601356e-02
   22.271600 1.997683e-02 2.438594e-02
   22.322371 1.872694e-02 2.286137e-02
   22.372555 1.755620e-02 2.143321e-02
   22.422167 1.645948e-02 2.009528e-02
   22.471218 1.543206e-02 1.884180e-02
   22.519721 1.446948e-02 1.766737e-02
   22.567688 1.356761e-02 1.656692e-02
   22.615132 1.272255e-02 1.553574e-02
   22.662062 1.193068e-02 1.456941e-02
   22.708491 1.118861e-02 1.366380e-02
   22.754429 1.049317e-02 1.281504e-02
   22.799886 9.841382e-03 1.201952e-02
   22.844872 9.230480e-03 1.127385e-02
   22.889397 8.657866e-03 1.057489e-02
   22.933471 8.121199e-03 9.919665e-03
   22.977101 7.618027e-03 9.305409e-03
   23.020297 7.146317e-03 8.729531e-03
   23.063068 6.704078e-03 8.189608e-03
   23.105422 6.289450e-03 7.683370e-03
   23.147367 5.900689e-03 7.208692e-03
   23.188910 5.536165e-03 6.763587e-03
   23.230060 5.194351e-03 6.346193e-03
   23.270824 4.873816e-03 5.954767e-03
   23.311208 4.573224e-03 5.587677e-03
   23.351221 4.291321e-03 5.243396e-03
   23.390868 4.026933e-03 4.920492e-03
   23.430157 3.778962e-03 4.617626e-03
   23.469093 3.546378e-03 4.333542e-03
   23.507684 3.328176e-03 4.067065e-03
   23.545934 3.123539e-03 3.817094e-03
   23.583850 2.931576e-03 3.582598e-03
   23.621439 2.751496e-03 3.362610e-03
   23.658705 2.582556e-03 3.156224e-03
   23.695653 2.424061e-03 2.962593e-03
   23.732290 2.275359e-03 2.780921e-03
   23.768621 2.135839e-03 2.610464e-03
   23.804650 2.004930e-03 2.450525e-03
   23.840383 1.882096e-03 2.300448e-03
   23.875824 1.766858e-03 2.159621e-03
   23.910978 1.658696e-03 2.027470e-03
   23.945850 1.557202e-03 1.903456e-03
   23.980444 1.461960e-03 1.787074e-03
   24.014765 1.372579e-03 1.677851e-03
   24.048817 1.288696e-03 1.575343e-03
   24.082604 1.209969e-03 1.479135e-03
   24.116130 1.136081e-03 1.388836e-03
   24.149399 1.066730e-03 1.304082e-03
   24.182415 1.001637e-03 1.224529e-03
   24.215182 9.405393e-04 1.149857e-03
   24.247704 8.831887e-04 1.079763e-03
   24.279984 8.293543e-04 1.013965e-03
   24.312026 7.788192e-04 9.521981e-04
   24.343833 7.313797e-04 8.942139e-04
   24.375409 6.868452e-04 8.397791e-04
   24.406757 6.450365e-04 7.886751e-04
   24.437880 6.057858e-04 7.406969e-04
   24.468782 5.689443e-04 6.956522e-04
   24.499465 5.343465e-04 6.533604e-04
   24.529934 5.018631e-04 6.136523e-04
   24.560190 4.713640e-04 5.763693e-04
   24.590236 4.427271e-04 5.413623e-04
   24.620077 4.158393e-04 5.084916e-04
   24.649713 3.905922e-04 4.776261e-04
   24.679149 3.668851e-04 4.486428e-04
   24.708387 3.446236e-04 4.214263e-04
   24.737429 3.237190e-04 3.958683e-04
   24.766278 3.040882e-04 3.718673e-04
   24.794937 2.856531e-04 3.493278e-04
   24.823408 2.683406e-04 3.281605e-04
   24.851693 2.520819e-04 3.082813e-04
   24.879795 2.368108e-04 2.896115e-04
   24.907717 2.224705e-04 2.720771e-04
   24.935461 2.090023e-04 2.556087e-04
   24.963028 1.963528e-04 2.401413e-04
   24.990421 1.844720e-04 2.256136e-04
   25.017643 1.733131e-04 2.119683e-04
   25.044695 1.628319e-04 1.991517e-04
   25.071580 1.529870e-04 1.871130e-04
   25.098299 1.437398e-04 1.758049e-04
   25.124855 1.350536e-04 1.651828e-04
   25.151249 1.268944e-04 1.552050e-04
   25.177484 1.192300e-04 1.458321e-04
   25.203562 1.120303e-04 1.370274e-04
   25.229484 1.052670e-04 1.287562e-04
   25.255252 9.891344e-05 1.209861e-04
   25.280868 9.294478e-05 1.136867e-04
   25.306334 8.733759e-05 1.068292e-04
   25.331651 8.206988e-05 1.003868e-04
   25.356822 7.712101e-05 9.433423e-05
   25.381847 7.247160e-05 8.864788e-05
   25.406730 6.810347e-05 8.330548e-05
   25.431470 6.399952e-05 7.828614e-05
   25.456070 6.014371e-05 7.357023e-05
   25.480532 5.652099e-05 6.913936e-05
   25.504857 5.311721e-05 6.497622e-05
   25.529046 4.991908e-05 6.106458e-05
   25.553102 4.691413e-05 5.738918e-05
   25.577024 4.409065e-05 5.393571e-05
   25.600816 4.143765e-05 5.069071e-05
   25.624478 3.894478e-05 4.764156e-05
   25.648012 3.660235e-05 4.477639e-05
   25.671419 3.440125e-05 4.208406e-05
   25.694701 3.233292e-05 3.955411e-05
   25.717858 3.038932e-05 3.717671e-05
   25.740893 2.856291e-05 3.494263e-05
   25.763806 2.684659e-05 3.284320e-05
   25.786599 2.523371e-05 3.087028e-05
   25.809273 2.371801e-05 2.901621e-05
   25.831829 2.229362e-05 2.727383e-05
   25.854268 2.095502e-05 2.563636e-05
   25.876592 1.969702e-05 2.409749e-05
   25.898802 1.851475e-05 2.265125e-05
   25.920899 1.740364e-05 2.129205e-05
   25.942885 1.635940e-05 2.001463e-05
   25.964759 1.537795e-05 1.881405e-05
   25.986524 1.445553e-05 1.768569e-05
   26.008180 1.358859e-05 1.662518e-05
   26.029729 1.277406e-05 1.562844e-05
   26.051171 1.200823e-05 1.469160e-05
   26.072508 1.128844e-05 1.381108e-05
   26.093741 1.061191e-05 1.298346e-05
   26.114870 9.976027e-06 1.220556e-05
   26.135898 9.378349e-06 1.147439e-05
   26.156823 8.816572e-06 1.078713e-05
   26.177649 8.288532e-06 1.014113e-05
   26.198375 7.792198e-06 9.533917e-06
   26.219003 7.325659e-06 8.963149e-06
   26.239533 6.887123e-06 8.426635e-06
   26.259966 6.474906e-06 7.922312e-06
   26.280304 6.087429e-06 7.448245e-06
   26.300547 5.723202e-06 7.002612e-06
   26.320696 5.380824e-06 6.583704e-06
   26.340752 5.058864e-06 6.189914e-06
   26.360716 4.756327e-06 5.819732e-06
   26.380589 4.471911e-06 5.471739e-06
   26.400371 4.204530e-06 5.144602e-06
   26.420063 3.953171e-06 4.837067e-06
   26.439667 3.716873e-06 4.547957e-06
   26.459182 3.494731e-06 4.276165e-06
   26.478610 3.285895e-06 4.020651e-06
   26.497951 3.089566e-06 3.780438e-06
   26.517207 2.904992e-06 3.554608e-06
   26.536378 2.731469e-06 3.342296e-06
   26.555465 2.568333e-06 3.142693e-06
   26.574468 2.414961e-06 2.955035e-06
   26.593388 2.270767e-06 2.778606e-06
   26.612226 2.135201e-06 2.612733e-06
   26.630983 2.007744e-06 2.456782e-06
   26.649659 1.887912e-06 2.310158e-06
   26.668255 1.775246e-06 2.172303e-06
   26.686772 1.669318e-06 2.042690e-06
   26.705210 1.569723e-06 1.920827e-06
   26.723570 1.476081e-06 1.806248e-06
   26.741853 1.388037e-06 1.698517e-06
   26.760060 1.305255e-06 1.597224e-06
   26.778190 1.227419e-06 1.501984e-06
   26.796245 1.154234e-06 1.412433e-06
   26.814225 1.085421e-06 1.328232e-06
   26.832131 1.020718e-06 1.249059e-06
   26.849964 9.598796e-07 1.174615e-06
   26.867723 9.026740e-07 1.104616e-06
   26.885411 8.488840e-07 1.038796e-06
   26.903026 7.983052e-07 9.769057e-07
   26.920571 7.507455e-07 9.187091e-07
   26.938045 7.060244e-07 8.639857e-07
   26.955448 6.639720e-07 8.125277e-07
   26.972783 6.244289e-07 7.641399e-07
   26.990048 5.872449e-07 7.186388e-07
   27.007245 5.522791e-07 6.758519e-07
   27.024374 5.193989e-07 6.356169e-07
   27.041436 4.884796e-07 5.977812e-07
   27.058432 4.594041e-07 5.622017e-07
   27.075360 4.320622e-07 5.287434e-07
   27.092224 4.063503e-07 4.972797e-07
   27.109022 3.821711e-07 4.676914e-07
   27.125755 3.594331e-07 4.398666e-07
   27.142424 3.380501e-07 4.136999e-07
   27.159029 3.179414e-07 3.890923e-07
   27.175571 2.990307e-07 3.659509e-07
   27.192050 2.812467e-07 3.441880e-07
   27.208467 2.645220e-07 3.237214e-07
   27.224822 2.487935e-07 3.044738e-07
   27.241116 2.340017e-07 2.863724e-07
   27.257349 2.200907e-07 2.693489e-07
   27.273522 2.070080e-07 2.533389e-07
   27.289634 1.947042e-07 2.382820e-07
   27.305687 1.831328e-07 2.241214e-07
   27.321681 1.722502e-07 2.108036e-07
   27.337616 1.620149e-07 1.982784e-07
   27.353492 1.523884e-07 1.864985e-07
   27.369311 1.433349e-07 1.754195e-07
   27.385073 1.348201e-07 1.649997e-07
   27.400778 1.268156e-07 1.551997e-07
   27.416426 1.192836e-07 1.459826e-07
   27.432017 1.121996e-07 1.373137e-07
   27.447553 1.055370e-07 1.291603e-07
   27.463034 9.927063e-08 1.214918e-07
   27.478460 9.337688e-08 1.142792e-07
   27.493831 8.783356e-08 1.074954e-07
   27.509148 8.261981e-08 1.011149e-07
   27.524411 7.771600e-08 9.511364e-08
   27.539620 7.310366e-08 8.946905e-08
   27.554777 6.876546e-08 8.415991e-08
   27.569881 6.468506e-08 7.916625e-08
   27.584932 6.084707e-08 7.446929e-08
   27.599932 5.723801e-08 7.005139e-08
   27.614879 5.384198e-08 6.589593e-08
   27.629776 5.064802e-08 6.198731e-08
   27.644622 4.764408e-08 5.831083e-08
   27.659417 4.481879e-08 5.485270e-08
   27.674161 4.216019e-08 5.159992e-08
   27.688856 3.966049e-08 4.854028e-08
   27.703502 3.730891e-08 4.566231e-08
   27.718098 3.509693e-08 4.295518e-08
   27.732645 3.301627e-08 4.040876e-08
   27.747144 3.105910e-08 3.801349e-08
   27.761594 2.921810e-08 3.576038e-08
   27.775997 2.748635e-08 3.364098e-08
   27.790352 2.585737e-08 3.164735e-08
   27.804659 2.432504e-08 2.977201e-08
   27.818920 2.288362e-08 2.800794e-08
   27.833134 2.152771e-08 2.634852e-08
   27.847302 2.025224e-08 2.478754e-08
   27.861423 1.905304e-08 2.331915e-08
   27.875499 1.792434e-08 2.193785e-08
   27.889529 1.686258e-08 2.063847e-08
   27.903515 1.586378e-08 1.941615e-08
   27.917455 1.492424e-08 1.826630e-08
   27.931350 1.404045e-08 1.718463e-08
   27.945202 1.320905e-08 1.616708e-08
   27.959009 1.242695e-08 1.520986e-08
   27.972773 1.169120e-08 1.430938e-08
   27.986493 1.099907e-08 1.346227e-08
   28.000169 1.034796e-08 1.266537e-08
   28.013803 9.735435e-09 1.191570e-08
   28.027395 9.159210e-09 1.121044e-08
   28.040943 8.617128e-09 1.054698e-08
   28.054450 8.107166e-09 9.922827e-09
   28.067915 7.627417e-09 9.335651e-09
   28.081338 7.176088e-09 8.783259e-09
   28.094720 6.751495e-09 8.263588e-09
   28.108061 6.352052e-09 7.774698e-09
   28.121361 5.976267e-09 7.314762e-09
   28.134620 5.622737e-09 6.882065e-09
   28.147839 5.290143e-09 6.474991e-09
   28.161018 4.977244e-09 6.092022e-09
   28.174157 4.682871e-09 5.731727e-09
   28.187256 4.405927e-09 5.392763e-09
   28.200316 4.145379e-09 5.073866e-09
   28.213336 3.900255e-09 4.773847e-09
   28.226318 3.669640e-09 4.491586e-09
   28.239261 3.452675e-09 4.226032e-09
   28.252166 3.248551e-09 3.976194e-09
   28.265033 3.056507e-09 3.741141e-09
   28.277861 2.875828e-09 3.519997e-09
   28.290652 2.705840e-09 3.311939e-09
   28.303405 2.545910e-09 3.116191e-09
   28.316121 2.395442e-09 2.932023e-09
   28.328799 2.253876e-09 2.758751e-09
   28.341441 2.120685e-09 2.595729e-09
   28.354046 1.995372e-09 2.442350e-09
   28.366615 1.877471e-09 2.298042e-09
   28.379147 1.766543e-09 2.162270e-09
   28.391643 1.662175e-09 2.034527e-09
   28.404104 1.563980e-09 1.914337e-09
   28.416528 1.471591e-09 1.801255e-09
   28.428918 1.384665e-09 1.694859e-09
   28.441272 1.302878e-09 1.594754e-09
   28.453591 1.225927e-09 1.500567e-09
   28.465875 1.153525e-09 1.411947e-09
   28.478124 1.085402e-09 1.328567e-09
   28.490339 1.021307e-09 1.250114e-09
   28.502520 9.610000e-10 1.176299e-09
   28.514667 9.042572e-10 1.106846e-09
   28.526780 8.508679e-10 1.041498e-09
   28.538859 8.006337e-10 9.800111e-10
   28.550905 7.533679e-10 9.221577e-10
   28.562917 7.088949e-10 8.677226e-10
   28.574896 6.670495e-10 8.165037e-10
   28.586842 6.276765e-10 7.683108e-10
   28.598756 5.906522e-10 7.229649e-10
   28.610637 5.557924e-10 6.802976e-10
   28.622485 5.229918e-10 6.401507e-10
   28.634301 4.921286e-10 6.023750e-10
   28.646086 4.630883e-10 5.668305e-10
   28.657838 4.357631e-10 5.333851e-10
   28.669559 4.100516e-10 5.019149e-10
   28.681248 3.858585e-10 4.723030e-10
   28.692905 3.630939e-10 4.444396e-10
   28.704532 3.416736e-10 4.182214e-10
   28.716127 3.215179e-10 3.935511e-10
   28.727692 3.025522e-10 3.703374e-10
   28.739225 2.847062e-10 3.484940e-10
   28.750729 2.679137e-10 3.279401e-10
   28.762202 2.521125e-10 3.085994e-10
   28.773644 2.372444e-10 2.904003e-10
   28.785057 2.232538e-10 2.732753e-10
   28.796439 2.100889e-10 2.571610e-10
   28.807792 1.977010e-10 2.419977e-10
   28.819116 1.860441e-10 2.277292e-10
   28.830410 1.750750e-10 2.143027e-10
   28.841674 1.647533e-10 2.016684e-10
   28.852910 1.550405e-10 1.897796e-10
   28.864116 1.459008e-10 1.785921e-10
   28.875294 1.373003e-10 1.680647e-10
   28.886442 1.292071e-10 1.581583e-10
   28.897563 1.215914e-10 1.488363e-10
   28.908655 1.144249e-10 1.400642e-10
   28.919718 1.076812e-10 1.318095e-10
   28.930754 1.013351e-10 1.240416e-10
   28.941762 9.536341e-11 1.167319e-10
   28.952741 8.974386e-11 1.098533e-10
   28.963694 8.445570e-11 1.033803e-10
   28.974618 7.947939e-11 9.728897e-11
   28.985515 7.479651e-11 9.155685e-11
   28.996385 7.038975e-11 8.616270e-11
   29.007228 6.624281e-11 8.108660e-11
   29.018043 6.234036e-11 7.630975e-11
   29.028832 5.866798e-11 7.181453e-11
   29.039594 5.521209e-11 6.758429e-11
   29.050330 5.195993e-11 6.360342e-11
   29.061039 4.889946e-11 5.985720e-11
   29.071722 4.601939e-11 5.633179e-11
   29.082378 4.330907e-11 5.301417e-11
   29.093009 4.075849e-11 4.989207e-11
   29.103613 3.835822e-11 4.695397e-11
   29.114192 3.609941e-11 4.418902e-11
   29.124745 3.397370e-11 4.158699e-11
   29.135272 3.197326e-11 3.913830e-11
   29.145774 3.009068e-11 3.683388e-11
   29.156250 2.831903e-11 3.466524e-11
   29.166702 2.665176e-11 3.262437e-11
   29.177128 2.508272e-11 3.070373e-11
   29.187529 2.360612e-11 2.889624e-11
   29.197905 2.221650e-11 2.719523e-11
   29.208257 2.090873e-11 2.559442e-11
   29.218584 1.967800e-11 2.408790e-11
   29.228887 1.851977e-11 2.267012e-11
   29.239165 1.742975e-11 2.133584e-11
   29.249419 1.640393e-11 2.008015e-11
   29.259649 1.543852e-11 1.889840e-11
   29.269854 1.452997e-11 1.778625e-11
   29.280036 1.367492e-11 1.673959e-11
   29.290194 1.287022e-11 1.575456e-11
   29.300328 1.211291e-11 1.482754e-11
   29.310439 1.140018e-11 1.395510e-11
   29.320526 1.072942e-11 1.313402e-11
   29.330590 1.009815e-11 1.236128e-11
   29.340631 9.504047e-12 1.163404e-11
   29.350648 8.944918e-12 1.094961e-11
   29.360642 8.418703e-12 1.030547e-11
   29.370614 7.923464e-12 9.699250e-12
   29.380562 7.457377e-12 9.128711e-12
   29.390488 7.018724e-12 8.591754e-12
   29.400391 6.605889e-12 8.086400e-12
   29.410272 6.217351e-12 7.610790e-12
   29.420130 5.851681e-12 7.163170e-12
   29.429966 5.507530e-12 6.741892e-12
   29.439780 5.183632e-12 6.345406e-12
   29.449571 4.878794e-12 5.972251e-12
   29.459341 4.591894e-12 5.621053e-12
   29.469088 4.321875e-12 5.290520e-12
   29.478814 4.067744e-12 4.979435e-12
   29.488518 3.828565e-12 4.686653e-12
   29.498201 3.603458e-12 4.411096e-12
   29.507862 3.391594e-12 4.151751e-12
   29.517501 3.192195e-12 3.907662e-12
   29.527119 3.004525e-12 3.677932e-12
   29.536716 2.827895e-12 3.461716e-12
   29.546292 2.661654e-12 3.258218e-12
   29.555846 2.505192e-12 3.066690e-12
   29.565380 2.357933e-12 2.886427e-12
   29.574892 2.219335e-12 2.716766e-12
   29.584384 2.088888e-12 2.557083e-12
   29.593856 1.966113e-12 2.406791e-12
   29.603306 1.850558e-12 2.265338e-12
   29.612736 1.741799e-12 2.132203e-12
   29.622146 1.639435e-12 2.006896e-12
   29.631535 1.543090e-12 1.888958e-12
   29.640904 1.452411e-12 1.777955e-12
   29.650253 1.367063e-12 1.673478e-12
   29.659582 1.286733e-12 1.575144e-12
   29.668891 1.211126e-12 1.482592e-12
   29.678180 1.139964e-12 1.395480e-12
   29.687449 1.072986e-12 1.313490e-12
   29.696698 1.009945e-12 1.236319e-12
   29.705928 9.506102e-13 1.163685e-12
   29.715138 8.947630e-13 1.095321e-12
   29.724329 8.421986e-13 1.030975e-12
   29.733500 7.927238e-13 9.704111e-13
   29.742652 7.461569e-13 9.134069e-13
   29.751785 7.023270e-13 8.597531e-13
   29.760898 6.610731e-13 8.092526e-13
   29.769993 6.222436e-13 7.617200e-13
   29.779068 5.856961e-13 7.169807e-13
   29.788124 5.512963e-13 6.748706e-13
   29.797162 5.189180e-13 6.352350e-13
   29.806181 4.884423e-13 5.979284e-13
   29.815181 4.597574e-13 5.628139e-13
   29.824163 4.327579e-13 5.297627e-13
   29.833126 4.073448e-13 4.986534e-13
   29.842070 3.834248e-13 4.693718e-13
   29.850996 3.609101e-13 4.418106e-13
   29.859904 3.397182e-13 4.158686e-13
   29.868794 3.197713e-13 3.914506e-13
   29.877665 3.009961e-13 3.684671e-13
   29.886519 2.833239e-13 3.468337e-13
   29.895354 2.666898e-13 3.264710e-13
   29.904172 2.510328e-13 3.073045e-13
   29.912971 2.362954e-13 2.892637e-13
   29.921753 2.224236e-13 2.722826e-13
   29.930517 2.093666e-13 2.562988e-13
   29.939263 1.970765e-13 2.412538e-13
   29.947992 1.855081e-13 2.270924e-13
   29.956704 1.746192e-13 2.137626e-13
   29.965397 1.643697e-13 2.012157e-13
   29.974074 1.547221e-13 1.894055e-13
   29.982733 1.456411e-13 1.782889e-13
   29.991375 1.370933e-13 1.678251e-13
   30.000000 1.290474e-13 1.579756e-13


==> Data/Computation_exp/MSE_q6_n4_K10.dat <==
   xi_dB    mse_opt    mse_cf
   10.000000 8.879435e+00 1.779568e+01
   10.786006 7.201615e+00 1.533071e+01
   11.451322 5.910404e+00 1.351278e+01
   12.028125 4.898246e+00 1.208849e+01
   12.537225 4.094580e+00 1.092082e+01
   12.992858 3.449938e+00 9.931395e+00
   13.405196 2.928402e+00 9.073120e+00
   13.781757 2.503293e+00 8.316293e+00
   14.128257 2.154460e+00 7.641221e+00
   14.449143 1.866478e+00 7.034168e+00
   14.747942 1.627404e+00 6.485080e+00
   15.027500 1.427888e+00 5.986271e+00
   15.290145 1.260543e+00 5.531639e+00
   15.537809 1.119476e+00 5.116196e+00
   15.772108 9.999402e-01 4.735764e+00
   15.994411 8.980831e-01 4.386781e+00
   16.205887 8.107510e-01 4.066168e+00
   16.407542 7.353512e-01 3.771235e+00
   16.600247 6.697526e-01 3.499612e+00
   16.784764 6.122142e-01 3.249200e+00
   16.961760 5.613293e-01 3.018127e+00
   17.131824 5.159761e-01 2.804718e+00
   17.295478 4.752696e-01 2.607470e+00
   17.453189 4.385146e-01 2.425028e+00
   17.605373 4.051631e-01 2.256168e+00
   17.752404 3.747799e-01 2.099783e+00
   17.894620 3.470102e-01 1.954868e+00
   18.032326 3.215666e-01 1.820509e+00
   18.165800 2.982034e-01 1.695875e+00
   18.295294 2.767157e-01 1.580207e+00
   18.421038 2.569241e-01 1.472812e+00
   18.543243 2.386737e-01 1.373057e+00
   18.662104 2.218248e-01 1.280362e+00
   18.777798 2.062566e-01 1.194193e+00
   18.890490 1.918595e-01 1.114065e+00
   19.000331 1.785354e-01 1.039527e+00
   19.107463 1.661960e-01 9.701682e-01
   19.212015 1.547613e-01 9.056085e-01
   19.314110 1.441588e-01 8.454986e-01
   19.413859 1.343227e-01 7.895163e-01
   19.511369 1.251930e-01 7.373644e-01
   19.606738 1.167150e-01 6.887686e-01
   19.700057 1.088387e-01 6.434754e-01
   19.791413 1.015184e-01 6.012506e-01
   19.880887 9.471211e-02 5.618777e-01
   19.968555 8.838166e-02 5.251563e-01
   20.054488 8.249096e-02 4.909007e-01
   20.138753 7.700867e-02 4.589393e-01
   20.221415 7.190440e-02 4.291126e-01
   20.302532 6.715066e-02 4.012731e-01
   20.382163 6.272216e-02 3.752839e-01
   20.460359 5.859553e-02 3.510178e-01
   20.537172 5.474929e-02 3.283571e-01
   20.612651 5.116320e-02 3.071921e-01
   20.686840 4.781934e-02 2.874211e-01
   20.759783 4.470035e-02 2.689497e-01
   20.831520 4.179057e-02 2.516899e-01
   20.902093 3.907540e-02 2.355602e-01
   20.971536 3.654134e-02 2.204844e-01
   21.039887 3.417584e-02 2.063921e-01
   21.107179 3.196731e-02 1.932172e-01
   21.173444 2.990497e-02 1.808988e-01
   21.238713 2.797883e-02 1.693796e-01
   21.303015 2.617937e-02 1.586068e-01
   21.366380 2.449842e-02 1.485307e-01
   21.428833 2.292768e-02 1.391054e-01
   21.490401 2.145976e-02 1.302879e-01
   21.551108 2.008774e-02 1.220381e-01
   21.610978 1.880518e-02 1.143188e-01
   21.670034 1.760610e-02 1.070952e-01
   21.728298 1.648491e-02 1.003348e-01
   21.785791 1.543643e-02 9.400730e-02
   21.842532 1.445583e-02 8.808451e-02
   21.898542 1.353861e-02 8.254007e-02
   21.953838 1.268057e-02 7.734936e-02
   22.008439 1.187782e-02 7.248942e-02
   22.062362 1.112671e-02 6.793882e-02
   22.115624 1.042385e-02 6.367755e-02
   22.168241 9.766075e-03 5.968689e-02
   22.220228 9.150432e-03 5.594940e-02
   22.271600 8.574172e-03 5.244877e-02
   22.322371 8.034725e-03 4.916974e-02
   22.372555 7.529697e-03 4.609809e-02
   22.422167 7.056850e-03 4.322050e-02
   22.471218 6.614066e-03 4.052455e-02
   22.519721 6.199461e-03 3.799860e-02
   22.567688 5.811177e-03 3.563178e-02
   22.615132 5.447519e-03 3.341394e-02
   22.662062 5.106901e-03 3.133558e-02
   22.708491 4.787838e-03 2.938780e-02
   22.754429 4.488946e-03 2.756231e-02
   22.799886 4.208931e-03 2.585132e-02
   22.844872 3.946581e-03 2.424757e-02
   22.889397 3.700768e-03 2.274425e-02
   22.933471 3.470432e-03 2.133500e-02
   22.977101 3.254587e-03 2.001387e-02
   23.020297 3.052309e-03 1.877529e-02
   23.063068 2.862732e-03 1.761403e-02
   23.105422 2.685050e-03 1.652523e-02
   23.147367 2.518506e-03 1.550430e-02
   23.188910 2.362393e-03 1.454698e-02
   23.230060 2.216050e-03 1.364926e-02
   23.270824 2.078859e-03 1.280738e-02
   23.311208 1.950239e-03 1.201786e-02
   23.351221 1.829650e-03 1.127738e-02
   23.390868 1.716584e-03 1.058289e-02
   23.430157 1.610567e-03 9.931491e-03
   23.469093 1.511134e-03 9.320489e-03
   23.507684 1.417911e-03 8.747357e-03
   23.545934 1.330487e-03 8.209725e-03
   23.583850 1.248497e-03 7.705375e-03
   23.621439 1.171601e-03 7.232229e-03
   23.658705 1.099479e-03 6.788339e-03
   23.695653 1.031831e-03 6.371881e-03
   23.732290 9.683761e-04 5.981145e-03
   23.768621 9.088532e-04 5.614531e-03
   23.804650 8.530161e-04 5.270536e-03
   23.840383 8.006347e-04 4.947754e-03
   23.875824 7.514931e-04 4.644867e-03
   23.910978 7.053892e-04 4.360639e-03
   23.945850 6.621335e-04 4.093912e-03
   23.980444 6.215487e-04 3.843600e-03
   24.014765 5.834683e-04 3.608685e-03
   24.048817 5.477365e-04 3.388214e-03
   24.082604 5.142075e-04 3.181291e-03
   24.116130 4.827441e-04 2.987080e-03
   24.149399 4.532183e-04 2.804792e-03
   24.182415 4.255097e-04 2.633692e-03
   24.215182 3.995057e-04 2.473087e-03
   24.247704 3.751006e-04 2.322331e-03
   24.279984 3.521954e-04 2.180814e-03
   24.312026 3.306971e-04 2.047967e-03
   24.343833 3.105189e-04 1.923256e-03
   24.375409 2.915790e-04 1.806179e-03
   24.406757 2.738009e-04 1.696266e-03
   24.437880 2.571129e-04 1.593075e-03
   24.468782 2.414476e-04 1.496194e-03
   24.499465 2.267421e-04 1.405233e-03
   24.529934 2.129370e-04 1.319830e-03
   24.560190 1.999769e-04 1.239643e-03
   24.590236 1.878098e-04 1.164350e-03
   24.620077 1.763868e-04 1.093653e-03
   24.649713 1.656621e-04 1.027268e-03
   24.679149 1.555929e-04 9.649313e-04
   24.708387 1.461387e-04 9.063946e-04
   24.737429 1.372618e-04 8.514251e-04
   24.766278 1.289267e-04 7.998042e-04
   24.794937 1.211002e-04 7.513268e-04
   24.823408 1.137511e-04 7.058005e-04
   24.851693 1.068501e-04 6.630448e-04
   24.879795 1.003697e-04 6.228901e-04
   24.907717 9.428407e-05 5.851775e-04
   24.935461 8.856913e-05 5.497578e-04
   24.963028 8.320215e-05 5.164907e-04
   24.990421 7.816182e-05 4.852449e-04
   25.017643 7.342816e-05 4.558970e-04
   25.044695 6.898242e-05 4.283311e-04
   25.071580 6.480699e-05 4.024386e-04
   25.098299 6.088537e-05 3.781173e-04
   25.124855 5.720204e-05 3.552716e-04
   25.151249 5.374245e-05 3.338115e-04
   25.177484 5.049295e-05 3.136526e-04
   25.203562 4.744072e-05 2.947156e-04
   25.229484 4.457372e-05 2.769261e-04
   25.255252 4.188067e-05 2.602144e-04
   25.280868 3.935096e-05 2.445148e-04
   25.306334 3.697464e-05 2.297659e-04
   25.331651 3.474236e-05 2.159097e-04
   25.356822 3.264536e-05 2.028920e-04
   25.381847 3.067541e-05 1.906620e-04
   25.406730 2.882476e-05 1.791716e-04
   25.431470 2.708617e-05 1.683761e-04
   25.456070 2.545282e-05 1.582333e-04
   25.480532 2.391832e-05 1.487035e-04
   25.504857 2.247666e-05 1.397495e-04
   25.529046 2.112219e-05 1.313364e-04
   25.553102 1.984963e-05 1.234314e-04
   25.577024 1.865399e-05 1.160038e-04
   25.600816 1.753062e-05 1.090245e-04
   25.624478 1.647513e-05 1.024664e-04
   25.648012 1.548339e-05 9.630409e-05
   25.671419 1.455155e-05 9.051349e-05
   25.694701 1.367597e-05 8.507212e-05
   25.717858 1.285325e-05 7.995886e-05
   25.740893 1.208018e-05 7.515385e-05
   25.763806 1.135375e-05 7.063844e-05
   25.786599 1.067114e-05 6.639513e-05
   25.809273 1.002969e-05 6.240745e-05
   25.831829 9.426921e-06 5.865996e-05
   25.854268 8.860480e-06 5.513814e-05
   25.876592 8.328170e-06 5.182837e-05
   25.898802 7.827935e-06 4.871782e-05
   25.920899 7.357836e-06 4.579448e-05
   25.942885 6.916050e-06 4.304703e-05
   25.964759 6.500866e-06 4.046486e-05
   25.986524 6.110679e-06 3.803801e-05
   26.008180 5.743977e-06 3.575709e-05
   26.029729 5.399343e-06 3.361331e-05
   26.051171 5.075560e-06 3.159839e-05
   26.072508 4.771139e-06 2.970457e-05
   26.093741 4.485026e-06 2.792454e-05
   26.114870 4.216117e-06 2.625146e-05
   26.135898 3.963374e-06 2.467887e-05
   26.156823 3.725822e-06 2.320072e-05
   26.177649 3.502547e-06 2.181133e-05
   26.198375 3.292686e-06 2.050534e-05
   26.219003 3.095431e-06 1.927775e-05
   26.239533 2.910024e-06 1.812383e-05
   26.259966 2.735751e-06 1.703914e-05
   26.280304 2.571940e-06 1.601952e-05
   26.300547 2.417963e-06 1.506107e-05
   26.320696 2.273226e-06 1.416009e-05
   26.340752 2.137175e-06 1.331313e-05
   26.360716 2.009286e-06 1.251696e-05
   26.380589 1.889068e-06 1.176850e-05
   26.400371 1.776060e-06 1.106490e-05
   26.420063 1.669828e-06 1.040346e-05
   26.439667 1.569966e-06 9.781648e-06
   26.459182 1.476089e-06 9.197083e-06
   26.478610 1.387839e-06 8.647530e-06
   26.497951 1.304877e-06 8.130885e-06
   26.517207 1.226885e-06 7.645174e-06
   26.536378 1.153566e-06 7.188539e-06
   26.555465 1.084637e-06 6.759237e-06
   26.574468 1.019837e-06 6.355626e-06
   26.593388 9.589161e-07 5.976167e-06
   26.612226 9.016425e-07 5.619410e-06
   26.630983 8.477970e-07 5.283993e-06
   26.649659 7.971740e-07 4.968638e-06
   26.668255 7.495802e-07 4.672142e-06
   26.686772 7.048338e-07 4.393375e-06
   26.705210 6.627641e-07 4.131273e-06
   26.723570 6.232106e-07 3.884839e-06
   26.741853 5.860255e-07 3.653134e-06
   26.760060 5.510603e-07 3.435275e-06
   26.778190 5.181856e-07 3.230434e-06
   26.796245 4.872760e-07 3.037831e-06
   26.814225 4.582139e-07 2.856732e-06
   26.832131 4.308886e-07 2.686450e-06
   26.849964 4.051959e-07 2.526337e-06
   26.867723 3.810383e-07 2.375785e-06
   26.885411 3.583237e-07 2.234221e-06
   26.903026 3.369658e-07 2.101108e-06
   26.920571 3.168833e-07 1.975940e-06
   26.938045 2.980000e-07 1.858242e-06
   26.955448 2.802440e-07 1.747567e-06
   26.972783 2.635480e-07 1.643496e-06
   26.990048 2.478484e-07 1.545633e-06
   27.007245 2.330858e-07 1.453608e-06
   27.024374 2.192028e-07 1.367071e-06
   27.041436 2.061484e-07 1.285695e-06
   27.058432 1.938786e-07 1.209171e-06
   27.075360 1.823352e-07 1.137210e-06
   27.092224 1.714805e-07 1.069538e-06
   27.109022 1.612731e-07 1.005901e-06
   27.125755 1.516745e-07 9.460556e-07
   27.142424 1.426482e-07 8.897768e-07
   27.159029 1.341600e-07 8.368515e-07
   27.175571 1.261778e-07 7.870793e-07
   27.192050 1.186713e-07 7.402722e-07
   27.208467 1.116122e-07 6.962532e-07
   27.224822 1.049736e-07 6.548558e-07
   27.241116 9.873062e-08 6.159237e-07
   27.257349 9.285950e-08 5.793098e-07
   27.273522 8.733807e-08 5.448759e-07
   27.289634 8.214569e-08 5.124919e-07
   27.305687 7.726236e-08 4.820355e-07
   27.321681 7.266980e-08 4.533919e-07
   27.337616 6.835029e-08 4.264529e-07
   27.353492 6.428818e-08 4.011170e-07
   27.369311 6.046780e-08 3.772886e-07
   27.385073 5.687473e-08 3.548778e-07
   27.400778 5.349542e-08 3.338002e-07
   27.416426 5.031866e-08 3.139762e-07
   27.432017 4.732928e-08 2.953314e-07
   27.447553 4.451778e-08 2.777953e-07
   27.463034 4.187386e-08 2.613020e-07
   27.478460 3.938719e-08 2.457893e-07
   27.493831 3.704840e-08 2.311989e-07
   27.509148 3.484870e-08 2.174758e-07
   27.524411 3.277979e-08 2.045684e-07
   27.539620 3.083388e-08 1.924281e-07
   27.554777 2.900365e-08 1.810093e-07
   27.569881 2.728221e-08 1.702691e-07
   27.584932 2.566308e-08 1.601670e-07
   27.599932 2.414018e-08 1.506650e-07
   27.614879 2.270778e-08 1.417276e-07
   27.629776 2.136048e-08 1.333210e-07
   27.644622 2.009324e-08 1.254137e-07
   27.659417 1.890127e-08 1.179760e-07
   27.674161 1.778011e-08 1.109800e-07
   27.688856 1.672553e-08 1.043994e-07
   27.703502 1.573359e-08 9.820951e-08
   27.718098 1.480055e-08 9.238709e-08
   27.732645 1.392292e-08 8.691030e-08
   27.747144 1.309739e-08 8.175860e-08
   27.761594 1.232087e-08 7.691266e-08
   27.775997 1.159045e-08 7.235430e-08
   27.790352 1.090375e-08 6.806644e-08
   27.804659 1.025744e-08 6.403301e-08
   27.818920 9.649482e-09 6.023888e-08
   27.833134 9.077604e-09 5.666984e-08
   27.847302 8.539658e-09 5.331251e-08
   27.861423 8.033630e-09 5.015433e-08
   27.875499 7.557636e-09 4.718346e-08
   27.889529 7.109892e-09 4.438878e-08
   27.903515 6.688707e-09 4.175983e-08
   27.917455 6.292504e-09 3.928676e-08
   27.931350 5.919797e-09 3.696033e-08
   27.945202 5.569193e-09 3.477182e-08
   27.959009 5.239378e-09 3.271305e-08
   27.972773 4.929119e-09 3.077631e-08
   27.986493 4.637254e-09 2.895437e-08
   28.000169 4.362691e-09 2.724041e-08
   28.013803 4.104403e-09 2.562802e-08
   28.027395 3.861425e-09 2.411118e-08
   28.040943 3.632848e-09 2.268422e-08
   28.054450 3.417816e-09 2.134180e-08
   28.067915 3.215527e-09 2.007892e-08
   28.081338 3.025225e-09 1.889085e-08
   28.094720 2.846198e-09 1.777315e-08
   28.108061 2.677777e-09 1.672165e-08
   28.121361 2.519333e-09 1.573243e-08
   28.134620 2.370275e-09 1.480180e-08
   28.147839 2.230045e-09 1.392627e-08
   28.161018 2.098121e-09 1.310259e-08
   28.174157 1.974010e-09 1.232768e-08
   28.187256 1.857248e-09 1.159864e-08
   28.200316 1.747400e-09 1.091276e-08
   28.213336 1.644056e-09 1.026749e-08
   28.226318 1.546831e-09 9.660407e-09
   28.239261 1.455361e-09 9.089258e-09
   28.252166 1.369306e-09 8.551912e-09
   28.265033 1.288344e-09 8.046365e-09
   28.277861 1.212175e-09 7.570734e-09
   28.290652 1.140513e-09 7.123247e-09
   28.303405 1.073092e-09 6.702236e-09
   28.316121 1.009661e-09 6.306133e-09
   28.328799 9.499833e-10 5.933463e-09
   28.341441 8.938363e-10 5.582839e-09
   28.354046 8.410112e-10 5.252954e-09
   28.366615 7.913110e-10 4.942580e-09
   28.379147 7.445509e-10 4.650563e-09
   28.391643 7.005567e-10 4.375816e-09
   28.404104 6.591645e-10 4.117316e-09
   28.416528 6.202204e-10 3.874101e-09
   28.428918 5.835793e-10 3.645267e-09
   28.441272 5.491051e-10 3.429963e-09
   28.453591 5.166693e-10 3.227387e-09
   28.465875 4.861513e-10 3.036786e-09
   28.478124 4.574376e-10 2.857453e-09
   28.490339 4.304215e-10 2.688719e-09
   28.502520 4.050024e-10 2.529959e-09
   28.514667 3.810859e-10 2.380581e-09
   28.526780 3.585830e-10 2.240031e-09
   28.538859 3.374102e-10 2.107787e-09
   28.550905 3.174886e-10 1.983357e-09
   28.562917 2.987444e-10 1.866279e-09
   28.574896 2.811078e-10 1.756119e-09
   28.586842 2.645133e-10 1.652466e-09
   28.598756 2.488994e-10 1.554937e-09
   28.610637 2.342079e-10 1.463170e-09
   28.622485 2.203844e-10 1.376822e-09
   28.634301 2.073775e-10 1.295575e-09
   28.646086 1.951389e-10 1.219127e-09
   28.657838 1.836233e-10 1.147193e-09
   28.669559 1.727878e-10 1.079508e-09
   28.681248 1.625922e-10 1.015819e-09
   28.692905 1.529988e-10 9.558911e-10
   28.704532 1.439719e-10 8.995016e-10
   28.716127 1.354780e-10 8.464413e-10
   28.727692 1.274857e-10 7.965137e-10
   28.739225 1.199653e-10 7.495334e-10
   28.750729 1.128889e-10 7.053265e-10
   28.762202 1.062302e-10 6.637290e-10
   28.773644 9.996464e-11 6.245867e-10
   28.785057 9.406893e-11 5.877547e-10
   28.796439 8.852122e-11 5.530965e-10
   28.807792 8.330095e-11 5.204836e-10
   28.819116 7.838879e-11 4.897952e-10
   28.830410 7.376652e-11 4.609177e-10
   28.841674 6.941704e-11 4.337441e-10
   28.852910 6.532421e-11 4.081738e-10
   28.864116 6.147289e-11 3.841121e-10
   28.875294 5.784882e-11 3.614700e-10
   28.886442 5.443857e-11 3.401636e-10
   28.897563 5.122951e-11 3.201140e-10
   28.908655 4.820995e-11 3.012471e-10
   28.919718 4.536876e-11 2.834930e-10
   28.930754 4.269509e-11 2.667861e-10
   28.941762 4.017734e-11 2.510645e-10
   28.952741 3.780976e-11 2.362701e-10
   28.963694 3.558175e-11 2.223481e-10
   28.974618 3.348508e-11 2.092470e-10
   28.985515 3.151201e-11 1.969185e-10
   28.996385 2.965527e-11 1.853169e-10
   29.007228 2.790815e-11 1.743993e-10
   29.018043 2.626421e-11 1.641254e-10
   29.028832 2.471625e-11 1.544571e-10
   29.039594 2.326031e-11 1.453588e-10
   29.050330 2.189006e-11 1.367969e-10
   29.061039 2.060059e-11 1.287396e-10
   29.071722 1.938712e-11 1.211572e-10
   29.082378 1.824518e-11 1.140217e-10
   29.093009 1.717055e-11 1.073068e-10
   29.103613 1.615925e-11 1.009876e-10
   29.114192 1.520754e-11 9.504079e-11
   29.124745 1.431192e-11 8.944442e-11
   29.135272 1.346908e-11 8.417781e-11
   29.145774 1.267589e-11 7.922152e-11
   29.156250 1.192998e-11 7.455725e-11
   29.166702 1.122748e-11 7.016779e-11
   29.177128 1.056636e-11 6.603693e-11
   29.187529 9.944219e-12 6.214942e-11
   29.197905 9.358781e-12 5.849093e-11
   29.208257 8.807833e-12 5.504794e-11
   29.218584 8.289342e-12 5.180775e-11
   29.228887 7.801393e-12 4.875841e-11
   29.239165 7.342186e-12 4.588867e-11
   29.249419 6.910028e-12 4.318795e-11
   29.259649 6.503323e-12 4.064628e-11
   29.269854 6.120572e-12 3.825429e-11
   29.280036 5.760362e-12 3.600316e-11
   29.290194 5.421365e-12 3.388458e-11
   29.300328 5.102331e-12 3.189075e-11
   29.310439 4.802084e-12 3.001432e-11
   29.320526 4.519517e-12 2.824837e-11
   29.330590 4.253587e-12 2.658639e-11
   29.340631 4.003314e-12 2.502225e-11
   29.350648 3.767776e-12 2.355019e-11
   29.360642 3.546105e-12 2.216479e-11
   29.370614 3.337484e-12 2.086094e-11
   29.380562 3.141144e-12 1.963384e-11
   29.390488 2.956362e-12 1.847896e-11
   29.400391 2.782456e-12 1.739206e-11
   29.410272 2.618786e-12 1.636912e-11
   29.420130 2.464750e-12 1.540639e-11
   29.429966 2.319779e-12 1.450032e-11
   29.439780 2.183340e-12 1.364756e-11
   29.449571 2.054931e-12 1.284499e-11
   29.459341 1.934078e-12 1.208964e-11
   29.469088 1.820337e-12 1.137874e-11
   29.478814 1.713289e-12 1.070966e-11
   29.488518 1.612539e-12 1.007995e-11
   29.498201 1.517718e-12 9.487291e-12
   29.507862 1.428475e-12 8.929496e-12
   29.517501 1.344483e-12 8.404516e-12
   29.527119 1.265432e-12 7.910418e-12
   29.536716 1.191090e-12 7.445385e-12
   29.546292 1.121062e-12 7.007706e-12
   29.555846 1.055155e-12 6.595771e-12
   29.565380 9.931236e-13 6.208065e-12
   29.574892 9.347413e-13 5.843161e-12
   29.584384 8.797928e-13 5.499719e-12
   29.593856 8.280761e-13 5.176475e-12
   29.603306 7.794011e-13 4.872240e-12
   29.612736 7.335912e-13 4.585896e-12
   29.622146 6.904759e-13 4.316390e-12
   29.631535 6.498960e-13 4.062731e-12
   29.640904 6.117024e-13 3.823987e-12
   29.650253 5.757546e-13 3.599281e-12
   29.659582 5.419206e-13 3.387787e-12
   29.668891 5.100759e-13 3.188726e-12
   29.678180 4.801036e-13 3.001369e-12
   29.687449 4.518934e-13 2.825026e-12
   29.696698 4.253417e-13 2.659049e-12
   29.705928 4.003510e-13 2.502830e-12
   29.715138 3.768293e-13 2.355793e-12
   29.724329 3.546904e-13 2.217399e-12
   29.733500 3.338529e-13 2.087139e-12
   29.742652 3.142402e-13 1.964536e-12
   29.751785 2.957803e-13 1.849139e-12
   29.760898 2.784055e-13 1.740523e-12
   29.769993 2.620518e-13 1.638291e-12
   29.779068 2.466592e-13 1.542067e-12
   29.788124 2.321713e-13 1.451497e-12
   29.797162 2.185348e-13 1.366250e-12
   29.806181 2.056996e-13 1.286012e-12
   29.815181 1.936187e-13 1.210488e-12
   29.824163 1.822477e-13 1.139402e-12
   29.833126 1.715448e-13 1.072493e-12
   29.842070 1.614708e-13 1.009515e-12
   29.850996 1.519887e-13 9.502368e-13
   29.859904 1.430637e-13 8.944413e-13
   29.868794 1.346631e-13 8.419236e-13
   29.877665 1.267560e-13 7.924911e-13
   29.886519 1.193134e-13 7.459624e-13
   29.895354 1.123081e-13 7.021668e-13
   29.904172 1.057142e-13 6.609438e-13
   29.912971 9.950772e-14 6.221422e-13
   29.921753 9.366578e-14 5.856195e-13
   29.930517 8.816698e-14 5.512420e-13
   29.939263 8.299116e-14 5.188835e-13
   29.947992 7.811934e-14 4.884254e-13
   29.956704 7.353364e-14 4.597561e-13
   29.965397 6.921727e-14 4.327704e-13
   29.974074 6.515439e-14 4.073694e-13
   29.982733 6.133010e-14 3.834600e-13
   29.991375 5.773039e-14 3.609545e-13
   30.000000 5.434207e-14 3.397706e-13


==> Data/Computation_exp/MSE_q6_n6_K20.dat <==
   xi_dB    mse_opt    mse_cf
   10.000000 1.709628e+01 2.434346e+01
   10.786006 1.466783e+01 2.083163e+01
   11.451322 1.284432e+01 1.830452e+01
   12.028125 1.139060e+01 1.638769e+01
   12.537225 1.018407e+01 1.487103e+01
   12.992858 9.156140e+00 1.362849e+01
   13.405196 8.265451e+00 1.258085e+01
   13.781757 7.485071e+00 1.167662e+01
   14.128257 6.796130e+00 1.088139e+01
   14.449143 6.184578e+00 1.017161e+01
   14.747942 5.639451e+00 9.530750e+00
   15.027500 5.151909e+00 8.946922e+00
   15.290145 4.714650e+00 8.411360e+00
   15.537809 4.321540e+00 7.917432e+00
   15.772108 3.967367e+00 7.459990e+00
   15.994411 3.647662e+00 7.034937e+00
   16.205887 3.358561e+00 6.638936e+00
   16.407542 3.096711e+00 6.269211e+00
   16.600247 2.859183e+00 5.923412e+00
   16.784764 2.643411e+00 5.599514e+00
   16.961760 2.447136e+00 5.295751e+00
   17.131824 2.268366e+00 5.010563e+00
   17.295478 2.105336e+00 4.742562e+00
   17.453189 1.956481e+00 4.490502e+00
   17.605373 1.820408e+00 4.253256e+00
   17.752404 1.695873e+00 4.029803e+00
   17.894620 1.581768e+00 3.819210e+00
   18.032326 1.477096e+00 3.620625e+00
   18.165800 1.380965e+00 3.433263e+00
   18.295294 1.292573e+00 3.256405e+00
   18.421038 1.211198e+00 3.089385e+00
   18.543243 1.136189e+00 2.931588e+00
   18.662104 1.066957e+00 2.782446e+00
   18.777798 1.002972e+00 2.641429e+00
   18.890490 9.437522e-01 2.508048e+00
   19.000331 8.888642e-01 2.381847e+00
   19.107463 8.379145e-01 2.262400e+00
   19.212015 7.905476e-01 2.149312e+00
   19.314110 7.464424e-01 2.042212e+00
   19.413859 7.053097e-01 1.940756e+00
   19.511369 6.668890e-01 1.844621e+00
   19.606738 6.309466e-01 1.753505e+00
   19.700057 5.972732e-01 1.667125e+00
   19.791413 5.656817e-01 1.585215e+00
   19.880887 5.360051e-01 1.507528e+00
   19.968555 5.080941e-01 1.433829e+00
   20.054488 4.818155e-01 1.363901e+00
   20.138753 4.570501e-01 1.297536e+00
   20.221415 4.336905e-01 1.234542e+00
   20.302532 4.116402e-01 1.174737e+00
   20.382163 3.908117e-01 1.117948e+00
   20.460359 3.711254e-01 1.064016e+00
   20.537172 3.525088e-01 1.012788e+00
   20.612651 3.348952e-01 9.641199e-01
   20.686840 3.182233e-01 9.178780e-01
   20.759783 3.024367e-01 8.739346e-01
   20.831520 2.874828e-01 8.321696e-01
   20.902093 2.733132e-01 7.924695e-01
   20.971536 2.598825e-01 7.547273e-01
   21.039887 2.471486e-01 7.188418e-01
   21.107179 2.350721e-01 6.847174e-01
   21.173444 2.236162e-01 6.522638e-01
   21.238713 2.127464e-01 6.213957e-01
   21.303015 2.024304e-01 5.920322e-01
   21.366380 1.926380e-01 5.640969e-01
   21.428833 1.833406e-01 5.375176e-01
   21.490401 1.745116e-01 5.122259e-01
   21.551108 1.661257e-01 4.881568e-01
   21.610978 1.581594e-01 4.652491e-01
   21.670034 1.505904e-01 4.434447e-01
   21.728298 1.433976e-01 4.226885e-01
   21.785791 1.365614e-01 4.029283e-01
   21.842532 1.300630e-01 3.841147e-01
   21.898542 1.238849e-01 3.662009e-01
   21.953838 1.180104e-01 3.491423e-01
   22.008439 1.124239e-01 3.328968e-01
   22.062362 1.071106e-01 3.174245e-01
   22.115624 1.020564e-01 3.026874e-01
   22.168241 9.724823e-02 2.886495e-01
   22.220228 9.267347e-02 2.752767e-01
   22.271600 8.832032e-02 2.625365e-01
   22.322371 8.417760e-02 2.503982e-01
   22.372555 8.023470e-02 2.388325e-01
   22.422167 7.648161e-02 2.278117e-01
   22.471218 7.290882e-02 2.173094e-01
   22.519721 6.950735e-02 2.073007e-01
   22.567688 6.626867e-02 1.977616e-01
   22.615132 6.318470e-02 1.886697e-01
   22.662062 6.024781e-02 1.800034e-01
   22.708491 5.745072e-02 1.717423e-01
   22.754429 5.478657e-02 1.638671e-01
   22.799886 5.224882e-02 1.563592e-01
   22.844872 4.983129e-02 1.492012e-01
   22.889397 4.752810e-02 1.423764e-01
   22.933471 4.533367e-02 1.358690e-01
   22.977101 4.324273e-02 1.296638e-01
   23.020297 4.125024e-02 1.237465e-01
   23.063068 3.935143e-02 1.181036e-01
   23.105422 3.754179e-02 1.127219e-01
   23.147367 3.581700e-02 1.075892e-01
   23.188910 3.417298e-02 1.026937e-01
   23.230060 3.260586e-02 9.802429e-02
   23.270824 3.111193e-02 9.357026e-02
   23.311208 2.968771e-02 8.932152e-02
   23.351221 2.832984e-02 8.526842e-02
   23.390868 2.703518e-02 8.140179e-02
   23.430157 2.580070e-02 7.771290e-02
   23.469093 2.462354e-02 7.419344e-02
   23.507684 2.350099e-02 7.083548e-02
   23.545934 2.243045e-02 6.763150e-02
   23.583850 2.140946e-02 6.457430e-02
   23.621439 2.043568e-02 6.165707e-02
   23.658705 1.950688e-02 5.887328e-02
   23.695653 1.862094e-02 5.621673e-02
   23.732290 1.777584e-02 5.368151e-02
   23.768621 1.696966e-02 5.126200e-02
   23.804650 1.620057e-02 4.895284e-02
   23.840383 1.546684e-02 4.674891e-02
   23.875824 1.476680e-02 4.464535e-02
   23.910978 1.409889e-02 4.263753e-02
   23.945850 1.346160e-02 4.072101e-02
   23.980444 1.285350e-02 3.889160e-02
   24.014765 1.227324e-02 3.714527e-02
   24.048817 1.171951e-02 3.547820e-02
   24.082604 1.119108e-02 3.388675e-02
   24.116130 1.068678e-02 3.236744e-02
   24.149399 1.020549e-02 3.091695e-02
   24.182415 9.746139e-03 2.953213e-02
   24.215182 9.307713e-03 2.820997e-02
   24.247704 8.889243e-03 2.694759e-02
   24.279984 8.489807e-03 2.574226e-02
   24.312026 8.108527e-03 2.459137e-02
   24.343833 7.744566e-03 2.349243e-02
   24.375409 7.397124e-03 2.244306e-02
   24.406757 7.065442e-03 2.144101e-02
   24.437880 6.748795e-03 2.048411e-02
   24.468782 6.446491e-03 1.957031e-02
   24.499465 6.157872e-03 1.869765e-02
   24.529934 5.882310e-03 1.786425e-02
   24.560190 5.619206e-03 1.706832e-02
   24.590236 5.367991e-03 1.630816e-02
   24.620077 5.128119e-03 1.558215e-02
   24.649713 4.899072e-03 1.488874e-02
   24.679149 4.680356e-03 1.422644e-02
   24.708387 4.471498e-03 1.359385e-02
   24.737429 4.272049e-03 1.298962e-02
   24.766278 4.081581e-03 1.241247e-02
   24.794937 3.899683e-03 1.186117e-02
   24.823408 3.725966e-03 1.133455e-02
   24.851693 3.560057e-03 1.083150e-02
   24.879795 3.401602e-03 1.035094e-02
   24.907717 3.250262e-03 9.891874e-03
   24.935461 3.105714e-03 9.453320e-03
   24.963028 2.967650e-03 9.034356e-03
   24.990421 2.835776e-03 8.634099e-03
   25.017643 2.709811e-03 8.251705e-03
   25.044695 2.589488e-03 7.886371e-03
   25.071580 2.474551e-03 7.537329e-03
   25.098299 2.364758e-03 7.203845e-03
   25.124855 2.259874e-03 6.885221e-03
   25.151249 2.159680e-03 6.580787e-03
   25.177484 2.063962e-03 6.289908e-03
   25.203562 1.972520e-03 6.011974e-03
   25.229484 1.885160e-03 5.746404e-03
   25.255252 1.801698e-03 5.492645e-03
   25.280868 1.721959e-03 5.250165e-03
   25.306334 1.645775e-03 5.018461e-03
   25.331651 1.572987e-03 4.797049e-03
   25.356822 1.503440e-03 4.585469e-03
   25.381847 1.436991e-03 4.383280e-03
   25.406730 1.373499e-03 4.190063e-03
   25.431470 1.312833e-03 4.005416e-03
   25.456070 1.254864e-03 3.828956e-03
   25.480532 1.199473e-03 3.660319e-03
   25.504857 1.146543e-03 3.499153e-03
   25.529046 1.095964e-03 3.345127e-03
   25.553102 1.047632e-03 3.197921e-03
   25.577024 1.001445e-03 3.057231e-03
   25.600816 9.573073e-04 2.922766e-03
   25.624478 9.151276e-04 2.794250e-03
   25.648012 8.748181e-04 2.671418e-03
   25.671419 8.362953e-04 2.554016e-03
   25.694701 7.994795e-04 2.441802e-03
   25.717858 7.642943e-04 2.334546e-03
   25.740893 7.306671e-04 2.232027e-03
   25.763806 6.985284e-04 2.134035e-03
   25.786599 6.678117e-04 2.040368e-03
   25.809273 6.384537e-04 1.950835e-03
   25.831829 6.103940e-04 1.865251e-03
   25.854268 5.835746e-04 1.783442e-03
   25.876592 5.579403e-04 1.705239e-03
   25.898802 5.334385e-04 1.630484e-03
   25.920899 5.100187e-04 1.559022e-03
   25.942885 4.876329e-04 1.490709e-03
   25.964759 4.662350e-04 1.425404e-03
   25.986524 4.457813e-04 1.362974e-03
   26.008180 4.262297e-04 1.303292e-03
   26.029729 4.075402e-04 1.246236e-03
   26.051171 3.896746e-04 1.191690e-03
   26.072508 3.725963e-04 1.139543e-03
   26.093741 3.562705e-04 1.089689e-03
   26.114870 3.406636e-04 1.042027e-03
   26.135898 3.257439e-04 9.964586e-04
   26.156823 3.114810e-04 9.528925e-04
   26.177649 2.978457e-04 9.112399e-04
   26.198375 2.848103e-04 8.714164e-04
   26.219003 2.723482e-04 8.333412e-04
   26.239533 2.604341e-04 7.969372e-04
   26.259966 2.490437e-04 7.621305e-04
   26.280304 2.381538e-04 7.288508e-04
   26.300547 2.277424e-04 6.970307e-04
   26.320696 2.177883e-04 6.666059e-04
   26.340752 2.082714e-04 6.375148e-04
   26.360716 1.991722e-04 6.096987e-04
   26.380589 1.904724e-04 5.831015e-04
   26.400371 1.821543e-04 5.576694e-04
   26.420063 1.742011e-04 5.333513e-04
   26.439667 1.665967e-04 5.100979e-04
   26.459182 1.593258e-04 4.878625e-04
   26.478610 1.523736e-04 4.666004e-04
   26.497951 1.457260e-04 4.462687e-04
   26.517207 1.393698e-04 4.268264e-04
   26.536378 1.332920e-04 4.082346e-04
   26.555465 1.274803e-04 3.904558e-04
   26.574468 1.219231e-04 3.734544e-04
   26.593388 1.166092e-04 3.571961e-04
   26.612226 1.115279e-04 3.416483e-04
   26.630983 1.066688e-04 3.267799e-04
   26.649659 1.020224e-04 3.125611e-04
   26.668255 9.757915e-05 2.989632e-04
   26.686772 9.333020e-05 2.859592e-04
   26.705210 8.926700e-05 2.735229e-04
   26.723570 8.538140e-05 2.616294e-04
   26.741853 8.166560e-05 2.502550e-04
   26.760060 7.811213e-05 2.393769e-04
   26.778190 7.471388e-05 2.289734e-04
   26.796245 7.146404e-05 2.190237e-04
   26.814225 6.835609e-05 2.095078e-04
   26.832131 6.538382e-05 2.004068e-04
   26.849964 6.254127e-05 1.917026e-04
   26.867723 5.982276e-05 1.833777e-04
   26.885411 5.722286e-05 1.754156e-04
   26.903026 5.473635e-05 1.678004e-04
   26.920571 5.235829e-05 1.605169e-04
   26.938045 5.008391e-05 1.535506e-04
   26.955448 4.790869e-05 1.468877e-04
   26.972783 4.582827e-05 1.405148e-04
   26.990048 4.383851e-05 1.344194e-04
   27.007245 4.193544e-05 1.285893e-04
   27.024374 4.011528e-05 1.230128e-04
   27.041436 3.837439e-05 1.176790e-04
   27.058432 3.670930e-05 1.125771e-04
   27.075360 3.511671e-05 1.076972e-04
   27.092224 3.359345e-05 1.030295e-04
   27.109022 3.213648e-05 9.856468e-05
   27.125755 3.074291e-05 9.429398e-05
   27.142424 2.940997e-05 9.020891e-05
   27.159029 2.813501e-05 8.630135e-05
   27.175571 2.691550e-05 8.256358e-05
   27.192050 2.574902e-05 7.898818e-05
   27.208467 2.463326e-05 7.556809e-05
   27.224822 2.356600e-05 7.229652e-05
   27.241116 2.254512e-05 6.916701e-05
   27.257349 2.156861e-05 6.617338e-05
   27.273522 2.063452e-05 6.330969e-05
   27.289634 1.974102e-05 6.057029e-05
   27.305687 1.888632e-05 5.794977e-05
   27.321681 1.806874e-05 5.544295e-05
   27.337616 1.728665e-05 5.304488e-05
   27.353492 1.653853e-05 5.075084e-05
   27.369311 1.582287e-05 4.855628e-05
   27.385073 1.513828e-05 4.645689e-05
   27.400778 1.448339e-05 4.444852e-05
   27.416426 1.385691e-05 4.252721e-05
   27.432017 1.325761e-05 4.068918e-05
   27.447553 1.268431e-05 3.893081e-05
   27.463034 1.213587e-05 3.724864e-05
   27.478460 1.161121e-05 3.563934e-05
   27.493831 1.110929e-05 3.409976e-05
   27.509148 1.062913e-05 3.262687e-05
   27.524411 1.016978e-05 3.121776e-05
   27.539620 9.730344e-06 2.986967e-05
   27.554777 9.309943e-06 2.857995e-05
   27.569881 8.907755e-06 2.734606e-05
   27.584932 8.522989e-06 2.616558e-05
   27.599932 8.154888e-06 2.503619e-05
   27.614879 7.802727e-06 2.395568e-05
   27.629776 7.465814e-06 2.292191e-05
   27.644622 7.143487e-06 2.193287e-05
   27.659417 6.835112e-06 2.098661e-05
   27.674161 6.540085e-06 2.008127e-05
   27.688856 6.257825e-06 1.921509e-05
   27.703502 5.987778e-06 1.838636e-05
   27.718098 5.729414e-06 1.759346e-05
   27.732645 5.482227e-06 1.683484e-05
   27.747144 5.245731e-06 1.610901e-05
   27.761594 5.019463e-06 1.541454e-05
   27.775997 4.802979e-06 1.475009e-05
   27.790352 4.595854e-06 1.411435e-05
   27.804659 4.397684e-06 1.350607e-05
   27.818920 4.208080e-06 1.292407e-05
   27.833134 4.026670e-06 1.236720e-05
   27.847302 3.853100e-06 1.183439e-05
   27.861423 3.687030e-06 1.132458e-05
   27.875499 3.528134e-06 1.083679e-05
   27.889529 3.376102e-06 1.037005e-05
   27.903515 3.230637e-06 9.923463e-06
   27.917455 3.091454e-06 9.496151e-06
   27.931350 2.958282e-06 9.087279e-06
   27.945202 2.830859e-06 8.696052e-06
   27.959009 2.708938e-06 8.321705e-06
   27.972773 2.592280e-06 7.963508e-06
   27.986493 2.480656e-06 7.620763e-06
   28.000169 2.373851e-06 7.292802e-06
   28.013803 2.271654e-06 6.978984e-06
   28.027395 2.173866e-06 6.678700e-06
   28.040943 2.080298e-06 6.391364e-06
   28.054450 1.990765e-06 6.116415e-06
   28.067915 1.905095e-06 5.853320e-06
   28.081338 1.823119e-06 5.601565e-06
   28.094720 1.744678e-06 5.360662e-06
   28.108061 1.669620e-06 5.130139e-06
   28.121361 1.597797e-06 4.909551e-06
   28.134620 1.529071e-06 4.698467e-06
   28.147839 1.463307e-06 4.496477e-06
   28.161018 1.400378e-06 4.303188e-06
   28.174157 1.340160e-06 4.118224e-06
   28.187256 1.282537e-06 3.941227e-06
   28.200316 1.227397e-06 3.771853e-06
   28.213336 1.174633e-06 3.609771e-06
   28.226318 1.124141e-06 3.454668e-06
   28.239261 1.075825e-06 3.306243e-06
   28.252166 1.029589e-06 3.164207e-06
   28.265033 9.853439e-07 3.028285e-06
   28.277861 9.430042e-07 2.898212e-06
   28.290652 9.024875e-07 2.773737e-06
   28.303405 8.637150e-07 2.654619e-06
   28.316121 8.266116e-07 2.540626e-06
   28.328799 7.911052e-07 2.431537e-06
   28.341441 7.571269e-07 2.327141e-06
   28.354046 7.246107e-07 2.227235e-06
   28.366615 6.934938e-07 2.131626e-06
   28.379147 6.637156e-07 2.040130e-06
   28.391643 6.352186e-07 1.952567e-06
   28.404104 6.079473e-07 1.868770e-06
   28.416528 5.818491e-07 1.788576e-06
   28.428918 5.568734e-07 1.711829e-06
   28.441272 5.329717e-07 1.638381e-06
   28.453591 5.100978e-07 1.568091e-06
   28.465875 4.882074e-07 1.500821e-06
   28.478124 4.672582e-07 1.436442e-06
   28.490339 4.472095e-07 1.374830e-06
   28.502520 4.280226e-07 1.315865e-06
   28.514667 4.096604e-07 1.259433e-06
   28.526780 3.920873e-07 1.205426e-06
   28.538859 3.752694e-07 1.153739e-06
   28.550905 3.591742e-07 1.104271e-06
   28.562917 3.437705e-07 1.056929e-06
   28.574896 3.290286e-07 1.011619e-06
   28.586842 3.149199e-07 9.682551e-07
   28.598756 3.014173e-07 9.267532e-07
   28.610637 2.884946e-07 8.870331e-07
   28.622485 2.761269e-07 8.490183e-07
   28.634301 2.642903e-07 8.126353e-07
   28.646086 2.529620e-07 7.778140e-07
   28.657838 2.421201e-07 7.444872e-07
   28.669559 2.317436e-07 7.125907e-07
   28.681248 2.218126e-07 6.820630e-07
   28.692905 2.123078e-07 6.528453e-07
   28.704532 2.032111e-07 6.248811e-07
   28.716127 1.945047e-07 5.981167e-07
   28.727692 1.861720e-07 5.725005e-07
   28.739225 1.781968e-07 5.479831e-07
   28.750729 1.705638e-07 5.245173e-07
   28.762202 1.632583e-07 5.020580e-07
   28.773644 1.562662e-07 4.805618e-07
   28.785057 1.495741e-07 4.599875e-07
   28.796439 1.431690e-07 4.402953e-07
   28.807792 1.370386e-07 4.214475e-07
   28.819116 1.311711e-07 4.034078e-07
   28.830410 1.255553e-07 3.861414e-07
   28.841674 1.201802e-07 3.696151e-07
   28.852910 1.150356e-07 3.537972e-07
   28.864116 1.101116e-07 3.386573e-07
   28.875294 1.053987e-07 3.241662e-07
   28.886442 1.008878e-07 3.102961e-07
   28.897563 9.657026e-08 2.970204e-07
   28.908655 9.243777e-08 2.843135e-07
   28.919718 8.848238e-08 2.721510e-07
   28.930754 8.469650e-08 2.605095e-07
   28.941762 8.107285e-08 2.493668e-07
   28.952741 7.760446e-08 2.387013e-07
   28.963694 7.428468e-08 2.284927e-07
   28.974618 7.110711e-08 2.187212e-07
   28.985515 6.806567e-08 2.093683e-07
   28.996385 6.515451e-08 2.004159e-07
   29.007228 6.236804e-08 1.918468e-07
   29.018043 5.970091e-08 1.836446e-07
   29.028832 5.714801e-08 1.757936e-07
   29.039594 5.470442e-08 1.682786e-07
   29.050330 5.236547e-08 1.610854e-07
   29.061039 5.012667e-08 1.542001e-07
   29.071722 4.798371e-08 1.476095e-07
   29.082378 4.593250e-08 1.413010e-07
   29.093009 4.396910e-08 1.352624e-07
   29.103613 4.208974e-08 1.294823e-07
   29.114192 4.029082e-08 1.239495e-07
   29.124745 3.856889e-08 1.186534e-07
   29.135272 3.692066e-08 1.135839e-07
   29.145774 3.534295e-08 1.087313e-07
   29.156250 3.383276e-08 1.040863e-07
   29.166702 3.238719e-08 9.964000e-08
   29.177128 3.100346e-08 9.538387e-08
   29.187529 2.967893e-08 9.130979e-08
   29.197905 2.841107e-08 8.740994e-08
   29.208257 2.719743e-08 8.367687e-08
   29.218584 2.603571e-08 8.010344e-08
   29.228887 2.492368e-08 7.668281e-08
   29.239165 2.385921e-08 7.340844e-08
   29.249419 2.284026e-08 7.027406e-08
   29.259649 2.186488e-08 6.727368e-08
   29.269854 2.093120e-08 6.440156e-08
   29.280036 2.003745e-08 6.165222e-08
   29.290194 1.918191e-08 5.902040e-08
   29.300328 1.836295e-08 5.650106e-08
   29.310439 1.757900e-08 5.408940e-08
   29.320526 1.682855e-08 5.178080e-08
   29.330590 1.611019e-08 4.957086e-08
   29.340631 1.542252e-08 4.745535e-08
   29.350648 1.476425e-08 4.543024e-08
   29.360642 1.413411e-08 4.349165e-08
   29.370614 1.353089e-08 4.163588e-08
   29.380562 1.295346e-08 3.985939e-08
   29.390488 1.240069e-08 3.815879e-08
   29.400391 1.187154e-08 3.653083e-08
   29.410272 1.136500e-08 3.497241e-08
   29.420130 1.088010e-08 3.348055e-08
   29.429966 1.041591e-08 3.205241e-08
   29.439780 9.971550e-09 3.068525e-08
   29.449571 9.546169e-09 2.937648e-08
   29.459341 9.138957e-09 2.812360e-08
   29.469088 8.749135e-09 2.692421e-08
   29.478814 8.375961e-09 2.577603e-08
   29.488518 8.018723e-09 2.467687e-08
   29.498201 7.676739e-09 2.362463e-08
   29.507862 7.349356e-09 2.261732e-08
   29.517501 7.035952e-09 2.165300e-08
   29.527119 6.735928e-09 2.072985e-08
   29.536716 6.448712e-09 1.984609e-08
   29.546292 6.173756e-09 1.900006e-08
   29.555846 5.910538e-09 1.819013e-08
   29.565380 5.658554e-09 1.741476e-08
   29.574892 5.417326e-09 1.667249e-08
   29.584384 5.186392e-09 1.596188e-08
   29.593856 4.965315e-09 1.528160e-08
   29.603306 4.753671e-09 1.463034e-08
   29.612736 4.551059e-09 1.400687e-08
   29.622146 4.357092e-09 1.340999e-08
   29.631535 4.171401e-09 1.283858e-08
   29.640904 3.993632e-09 1.229154e-08
   29.650253 3.823448e-09 1.176783e-08
   29.659582 3.660524e-09 1.126646e-08
   29.668891 3.504550e-09 1.078648e-08
   29.678180 3.355229e-09 1.032697e-08
   29.687449 3.212277e-09 9.887048e-09
   29.696698 3.075422e-09 9.465890e-09
   29.705928 2.944404e-09 9.062691e-09
   29.715138 2.818973e-09 8.676684e-09
   29.724329 2.698892e-09 8.307135e-09
   29.733500 2.583930e-09 7.953342e-09
   29.742652 2.473871e-09 7.614633e-09
   29.751785 2.368505e-09 7.290362e-09
   29.760898 2.267631e-09 6.979915e-09
   29.769993 2.171058e-09 6.682701e-09
   29.779068 2.078602e-09 6.398156e-09
   29.788124 1.990087e-09 6.125739e-09
   29.797162 1.905345e-09 5.864932e-09
   29.806181 1.824216e-09 5.615240e-09
   29.815181 1.746544e-09 5.376190e-09
   29.824163 1.672183e-09 5.147326e-09
   29.833126 1.600991e-09 4.928214e-09
   29.842070 1.532833e-09 4.718439e-09
   29.850996 1.467580e-09 4.517602e-09
   29.859904 1.405107e-09 4.325322e-09
   29.868794 1.345297e-09 4.141234e-09
   29.877665 1.288034e-09 3.964988e-09
   29.886519 1.233212e-09 3.796250e-09
   29.895354 1.180725e-09 3.634700e-09
   29.904172 1.130475e-09 3.480032e-09
   29.912971 1.082365e-09 3.331951e-09
   29.921753 1.036304e-09 3.190178e-09
   29.930517 9.922054e-10 3.054443e-09
   29.939263 9.499852e-10 2.924488e-09
   29.947992 9.095633e-10 2.800068e-09
   29.956704 8.708630e-10 2.680946e-09
   29.965397 8.338109e-10 2.566896e-09
   29.974074 7.983367e-10 2.457703e-09
   29.982733 7.643731e-10 2.353159e-09
   29.991375 7.318559e-10 2.253066e-09
   30.000000 7.007232e-10 2.157235e-09


==> Data/Contour-12.dat <==
d1   d2
10.000000 0.199815
9.980000 0.199815
9.960000 0.199815
9.940000 0.199815
9.920000 0.199815
9.900000 0.199815
9.880000 0.199815
9.860000 0.199815
9.840000 0.199815
9.820000 0.199815
9.800000 0.199815
9.780000 0.199815
9.760000 0.199815
9.740000 0.199815
9.720000 0.199815
9.700000 0.199815
9.680000 0.199815
9.660000 0.199815
9.640000 0.199815
9.620000 0.199815
9.600000 0.199815
9.580000 0.199815
9.560000 0.199815
9.540000 0.199815
9.520000 0.199815
9.500000 0.199815
9.480000 0.199815
9.460000 0.199815
9.440000 0.199815
9.420000 0.199815
9.400000 0.199815
9.380000 0.199815
9.360000 0.199815
9.340000 0.199815
9.320000 0.199815
9.300000 0.199815
9.280000 0.199815
9.260000 0.199815
9.240000 0.199815
9.220000 0.199815
9.200000 0.199815
9.180000 0.199815
9.160000 0.199815
9.140000 0.199815
9.120000 0.199815
9.100000 0.199815
9.080000 0.199815
9.060000 0.199815
9.040000 0.199815
9.020000 0.199815
9.000000 0.199815
8.980000 0.199815
8.960000 0.199815
8.940000 0.199815
8.920000 0.199815
8.900000 0.199815
8.880000 0.199815
8.860000 0.199815
8.840000 0.199815
8.820000 0.199815
8.800000 0.199815
8.780000 0.199815
8.760000 0.199815
8.740000 0.199815
8.720000 0.199815
8.700000 0.199815
8.680000 0.199815
8.660000 0.199815
8.640000 0.199815
8.620000 0.199815
8.600000 0.199815
8.580000 0.199815
8.560000 0.199815
8.540000 0.199815
8.520000 0.199815
8.500000 0.199815
8.480000 0.199815
8.460000 0.199815
8.440000 0.199815
8.420000 0.199815
8.400000 0.199815
8.380000 0.199815
8.360000 0.199815
8.340000 0.199815
8.320000 0.199815
8.300000 0.199815
8.280000 0.199815
8.260000 0.199815
8.240000 0.199815
8.220000 0.199815
8.200000 0.199815
8.180000 0.199815
8.160000 0.199815
8.140000 0.199815
8.120000 0.199815
8.100000 0.199815
8.080000 0.199815
8.060000 0.199815
8.040000 0.199815
8.020000 0.199815
8.000000 0.199815
7.980000 0.199815
7.960000 0.199815
7.940000 0.199815
7.920000 0.199815
7.900000 0.199815
7.880000 0.199815
7.860000 0.199815
7.840000 0.199815
7.820000 0.199815
7.800000 0.199815
7.780000 0.199815
7.760000 0.199815
7.740000 0.199815
7.720000 0.199815
7.700000 0.199815
7.680000 0.199815
7.660000 0.199815
7.640000 0.199815
7.620000 0.199815
7.600000 0.199815
7.580000 0.199815
7.560000 0.199815
7.540000 0.199815
7.520000 0.199815
7.500000 0.199815
7.480000 0.199815
7.460000 0.199815
7.440000 0.199815
7.420000 0.199815
7.400000 0.199815
7.380000 0.199815
7.360000 0.199815
7.340000 0.199815
7.320000 0.199815
7.300000 0.199815
7.280000 0.199815
7.260000 0.199815
7.240000 0.199815
7.220000 0.199815
7.200000 0.199815
7.180000 0.199815
7.160000 0.199815
7.140000 0.199815
7.120000 0.199815
7.100000 0.199815
7.080000 0.199815
7.060000 0.199815
7.040000 0.199815
7.020000 0.199815
7.000000 0.199815
6.980000 0.199815
6.960000 0.199815
6.940000 0.199815
6.920000 0.199815
6.900000 0.199815
6.880000 0.199815
6.860000 0.199815
6.840000 0.199815
6.820000 0.199815
6.800000 0.199815
6.780000 0.199815
6.760000 0.199815
6.740000 0.199815
6.720000 0.199815
6.700000 0.199815
6.680000 0.199815
6.660000 0.199815
6.640000 0.199815
6.620000 0.199815
6.600000 0.199815
6.580000 0.199815
6.560000 0.199815
6.540000 0.199815
6.520000 0.199815
6.500000 0.199815
6.480000 0.199815
6.460000 0.199815
6.440000 0.199815
6.420000 0.199815
6.400000 0.199815
6.380000 0.199815
6.360000 0.199815
6.340000 0.199815
6.320000 0.199815
6.300000 0.199815
6.280000 0.199815
6.260000 0.199815
6.240000 0.199815
6.220000 0.199815
6.200000 0.199815
6.180000 0.199815
6.160000 0.199815
6.140000 0.199815
6.120000 0.199815
6.100000 0.199815
6.080000 0.199815
6.060000 0.199815
6.040000 0.199815
6.020000 0.199815
6.000000 0.199815
5.980000 0.199815
5.960000 0.199815
5.940000 0.199815
5.920000 0.199815
5.900000 0.199815
5.880000 0.199815
5.860000 0.199815
5.840000 0.199815
5.820000 0.199815
5.800000 0.199815
5.780000 0.199815
5.760000 0.199815
5.740000 0.199815
5.720000 0.199815
5.700000 0.199815
5.680000 0.199815
5.660000 0.199815
5.640000 0.199815
5.620000 0.199815
5.600000 0.199815
5.580000 0.199815
5.560000 0.199815
5.540000 0.199815
5.520000 0.199815
5.500000 0.199815
5.480000 0.199815
5.460000 0.199815
5.440000 0.199815
5.420000 0.199815
5.400000 0.199815
5.380000 0.199815
5.360000 0.199815
5.340000 0.199815
5.320000 0.199815
5.300000 0.199815
5.280000 0.199815
5.260000 0.199815
5.240000 0.199815
5.220000 0.199815
5.200000 0.199815
5.180000 0.199815
5.160000 0.199815
5.140000 0.199815
5.120000 0.199815
5.100000 0.199815
5.080000 0.199815
5.060000 0.199815
5.040000 0.199815
5.020000 0.199815
5.000000 0.199815
4.980000 0.199815
4.960000 0.199815
4.940000 0.199815
4.920000 0.199815
4.900000 0.199815
4.880000 0.199815
4.860000 0.199815
4.840000 0.199815
4.820000 0.199815
4.800000 0.199815
4.780000 0.199815
4.760000 0.199815
4.740000 0.199815
4.720000 0.199815
4.700000 0.199815
4.680000 0.199815
4.660000 0.199815
4.640000 0.199815
4.620000 0.199815
4.600000 0.199815
4.580000 0.199815
4.560000 0.199815
4.540000 0.199815
4.520000 0.199815
4.500000 0.199815
4.480000 0.199815
4.460000 0.199815
4.440000 0.199815
4.420000 0.199815
4.400000 0.199815
4.380000 0.199815
4.360000 0.199815
4.340000 0.199815
4.320000 0.199815
4.300000 0.199815
4.280000 0.199815
4.260000 0.199815
4.240000 0.199815
4.220000 0.199815
4.200000 0.199815
4.180000 0.199815
4.160000 0.199815
4.140000 0.199815
4.120000 0.199815
4.100000 0.199815
4.080000 0.199815
4.060000 0.199815
4.040000 0.199815
4.020000 0.199815
4.000000 0.199815
3.980000 0.199815
3.960000 0.199815
3.940000 0.199815
3.920000 0.199815
3.900000 0.199815
3.880000 0.199815
3.860000 0.199815
3.840000 0.199815
3.820000 0.199815
3.800000 0.199815
3.780000 0.199815
3.760000 0.199815
3.740000 0.199815
3.720000 0.199815
3.700000 0.199815
3.680000 0.199815
3.660000 0.199815
3.640000 0.199815
3.620000 0.199815
3.600000 0.199815
3.580000 0.199815
3.560000 0.199815
3.540000 0.199815
3.520000 0.199815
3.500000 0.199815
3.480000 0.199815
3.460000 0.199815
3.440000 0.199815
3.420000 0.199815
3.400000 0.199815
3.380000 0.199815
3.360000 0.199815
3.340000 0.199815
3.320000 0.199815
3.300000 0.199815
3.280000 0.199815
3.260000 0.199815
3.240000 0.199815
3.220000 0.199815
3.200000 0.199815
3.180000 0.199815
3.160000 0.199815
3.140000 0.199815
3.120000 0.199815
3.100000 0.199815
3.080000 0.199815
3.060000 0.199815
3.040000 0.199815
3.020000 0.199815
3.000000 0.199815
2.980000 0.199815
2.960000 0.199815
2.940000 0.199815
2.920000 0.199815
2.900000 0.199815
2.880000 0.199815
2.860000 0.199815
2.840000 0.199815
2.820000 0.199815
2.800000 0.199815
2.780000 0.199815
2.760000 0.199815
2.740000 0.199815
2.720000 0.199815
2.700000 0.199815
2.680000 0.199815
2.660000 0.199815
2.640000 0.199815
2.620000 0.199815
2.600000 0.199815
2.580000 0.199815
2.560000 0.199815
2.540000 0.199815
2.520000 0.199815
2.500000 0.199815
2.480000 0.199815
2.460000 0.199815
2.440000 0.199815
2.420000 0.199815
2.400000 0.199815
2.380000 0.199815
2.360000 0.199815
2.340000 0.199815
2.320000 0.199815
2.300000 0.199815
2.280000 0.199815
2.260000 0.199815
2.240000 0.199815
2.220000 0.199815
2.200000 0.199815
2.180000 0.199815
2.160000 0.199815
2.140000 0.199815
2.120000 0.199815
2.100000 0.199815
2.080000 0.199815
2.060000 0.199815
2.040000 0.199815
2.020000 0.199815
2.000000 0.199815
1.980000 0.199815
1.960000 0.199815
1.940000 0.199815
1.920000 0.199815
1.900000 0.199815
1.880000 0.199815
1.860000 0.199815
1.840000 0.199815
1.820000 0.199815
1.800000 0.199815
1.780000 0.199815
1.760000 0.199815
1.740000 0.199815
1.720000 0.199815
1.700000 0.199815
1.680000 0.199815
1.660000 0.199815
1.640000 0.199816
1.620000 0.199816
1.600000 0.199816
1.580000 0.199816
1.560000 0.199816
1.540000 0.199816
1.520000 0.199816
1.500000 0.199816
1.480000 0.199816
1.460000 0.199816
1.440000 0.199816
1.420000 0.199816
1.400000 0.199816
1.380000 0.199816
1.360000 0.199816
1.340000 0.199816
1.320000 0.199816
1.300000 0.199816
1.280000 0.199816
1.260000 0.199816
1.240000 0.199816
1.220000 0.199816
1.200000 0.199816
1.180000 0.199816
1.160000 0.199816
1.140000 0.199816
1.120000 0.199816
1.100000 0.199816
1.080000 0.199816
1.060000 0.199816
1.040000 0.199816
1.020000 0.199817
1.000000 0.199817
0.980000 0.199817
0.960000 0.199817
0.940000 0.199817
0.920000 0.199817
0.900000 0.199817
0.880000 0.199818
0.860000 0.199818
0.840000 0.199818
0.820000 0.199818
0.800000 0.199818
0.780000 0.199819
0.760000 0.199819
0.740000 0.199820
0.720000 0.199820
0.700000 0.199820
0.680000 0.199821
0.660000 0.199822
0.640000 0.199822
0.620000 0.199823
0.600000 0.199824
0.580000 0.199825
0.560000 0.199827
0.540000 0.199828
0.520000 0.199830
0.500000 0.199832
0.480000 0.199834
0.460000 0.199837
0.440000 0.199841
0.420000 0.199845
0.400000 0.199849
0.380000 0.199855
0.360000 0.199861
0.340000 0.199869
0.320000 0.199878
0.300000 0.199887
0.280000 0.199896
0.260000 0.199903
0.240000 0.199903
0.220000 0.199883
0.200000 0.199817
0.180000 0.199635
0.160000 0.199175
0.140000 0.198033
0.120000 0.195264
0.103081 0.190000
0.090000 0.185661
0.079506 0.180000
0.062211 0.170000
0.050000 0.162631
0.040000 0.155585
0.030000 0.147310
0.020000 0.137089
0.010000 0.120632

0.199815 10.000000
0.199815 9.980000
0.199815 9.960000
0.199815 9.940000
0.199815 9.920000
0.199815 9.900000
0.199815 9.880000
0.199815 9.860000
0.199815 9.840000
0.199815 9.820000
0.199815 9.800000
0.199815 9.780000
0.199815 9.760000
0.199815 9.740000
0.199815 9.720000
0.199815 9.700000
0.199815 9.680000
0.199815 9.660000
0.199815 9.640000
0.199815 9.620000
0.199815 9.600000
0.199815 9.580000
0.199815 9.560000
0.199815 9.540000
0.199815 9.520000
0.199815 9.500000
0.199815 9.480000
0.199815 9.460000
0.199815 9.440000
0.199815 9.420000
0.199815 9.400000
0.199815 9.380000
0.199815 9.360000
0.199815 9.340000
0.199815 9.320000
0.199815 9.300000
0.199815 9.280000
0.199815 9.260000
0.199815 9.240000
0.199815 9.220000
0.199815 9.200000
0.199815 9.180000
0.199815 9.160000
0.199815 9.140000
0.199815 9.120000
0.199815 9.100000
0.199815 9.080000
0.199815 9.060000
0.199815 9.040000
0.199815 9.020000
0.199815 9.000000
0.199815 8.980000
0.199815 8.960000
0.199815 8.940000
0.199815 8.920000
0.199815 8.900000
0.199815 8.880000
0.199815 8.860000
0.199815 8.840000
0.199815 8.820000
0.199815 8.800000
0.199815 8.780000
0.199815 8.760000
0.199815 8.740000
0.199815 8.720000
0.199815 8.700000
0.199815 8.680000
0.199815 8.660000
0.199815 8.640000
0.199815 8.620000
0.199815 8.600000
0.199815 8.580000
0.199815 8.560000
0.199815 8.540000
0.199815 8.520000
0.199815 8.500000
0.199815 8.480000
0.199815 8.460000
0.199815 8.440000
0.199815 8.420000
0.199815 8.400000
0.199815 8.380000
0.199815 8.360000
0.199815 8.340000
0.199815 8.320000
0.199815 8.300000
0.199815 8.280000
0.199815 8.260000
0.199815 8.240000
0.199815 8.220000
0.199815 8.200000
0.199815 8.180000
0.199815 8.160000
0.199815 8.140000
0.199816 8.120000
0.199816 8.100000
0.199816 8.080000
0.199816 8.060000
0.199816 8.040000
0.199816 8.020000
0.199816 8.000000
0.199816 7.980000
0.199816 7.960000
0.199816 7.940000
0.199816 7.920000
0.199816 7.900000
0.199816 7.880000
0.199816 7.860000
0.199816 7.840000
0.199816 7.820000
0.199816 7.800000
0.199816 7.780000
0.199816 7.760000
0.199816 7.740000
0.199816 7.720000
0.199816 7.700000
0.199816 7.680000
0.199816 7.660000
0.199816 7.640000
0.199816 7.620000
0.199816 7.600000
0.199816 7.580000
0.199816 7.560000
0.199816 7.540000
0.199816 7.520000
0.199816 7.500000
0.199816 7.480000
0.199816 7.460000
0.199816 7.440000
0.199816 7.420000
0.199816 7.400000
0.199816 7.380000
0.199816 7.360000
0.199816 7.340000
0.199816 7.320000
0.199816 7.300000
0.199816 7.280000
0.199817 7.260000
0.199817 7.240000
0.199817 7.220000
0.199817 7.200000
0.199817 7.180000
0.199817 7.160000
0.199817 7.140000
0.199817 7.120000
0.199817 7.100000
0.199817 7.080000
0.199817 7.060000
0.199817 7.040000
0.199817 7.020000
0.199817 7.000000
0.199817 6.980000
0.199818 6.960000
0.199818 6.940000
0.199818 6.920000
0.199818 6.900000
0.199818 6.880000
0.199818 6.860000
0.199818 6.840000
0.199818 6.820000
0.199818 6.800000
0.199818 6.780000
0.199819 6.760000
0.199819 6.740000
0.199819 6.720000
0.199819 6.700000
0.199819 6.680000
0.199819 6.660000
0.199819 6.640000
0.199819 6.620000
0.199820 6.600000
0.199820 6.580000
0.199820 6.560000
0.199820 6.540000
0.199820 6.520000
0.199820 6.500000
0.199821 6.480000
0.199821 6.460000
0.199821 6.440000
0.199821 6.420000
0.199821 6.400000
0.199822 6.380000
0.199822 6.360000
0.199822 6.340000
0.199822 6.320000
0.199823 6.300000
0.199823 6.280000
0.199823 6.260000
0.199823 6.240000
0.199824 6.220000
0.199824 6.200000
0.199824 6.180000
0.199825 6.160000
0.199825 6.140000
0.199825 6.120000
0.199826 6.100000
0.199826 6.080000
0.199826 6.060000
0.199827 6.040000
0.199827 6.020000
0.199828 6.000000
0.199828 5.980000
0.199828 5.960000
0.199829 5.940000
0.199829 5.920000
0.199830 5.900000
0.199830 5.880000
0.199831 5.860000
0.199831 5.840000
0.199832 5.820000
0.199832 5.800000
0.199833 5.780000
0.199833 5.760000
0.199834 5.740000
0.199835 5.720000
0.199835 5.700000
0.199836 5.680000
0.199837 5.660000
0.199837 5.640000
0.199838 5.620000
0.199839 5.600000
0.199839 5.580000
0.199840 5.560000
0.199841 5.540000
0.199842 5.520000
0.199843 5.500000
0.199844 5.480000
0.199844 5.460000
0.199845 5.440000
0.199846 5.420000
0.199847 5.400000
0.199848 5.380000
0.199849 5.360000
0.199850 5.340000
0.199851 5.320000
0.199853 5.300000
0.199854 5.280000
0.199855 5.260000
0.199856 5.240000
0.199857 5.220000
0.199859 5.200000
0.199860 5.180000
0.199861 5.160000
0.199863 5.140000
0.199864 5.120000
0.199866 5.100000
0.199867 5.080000
0.199869 5.060000
0.199870 5.040000
0.199872 5.020000
0.199873 5.000000
0.199875 4.980000
0.199877 4.960000
0.199879 4.940000
0.199881 4.920000
0.199882 4.900000
0.199884 4.880000
0.199886 4.860000
0.199888 4.840000
0.199891 4.820000
0.199893 4.800000
0.199895 4.780000
0.199897 4.760000
0.199899 4.740000
0.199902 4.720000
0.199904 4.700000
0.199907 4.680000
0.199909 4.660000
0.199912 4.640000
0.199915 4.620000
0.199917 4.600000
0.199920 4.580000
0.199923 4.560000
0.199926 4.540000
0.199929 4.520000
0.199932 4.500000
0.199935 4.480000
0.199939 4.460000
0.199942 4.440000
0.199945 4.420000
0.199949 4.400000
0.199953 4.380000
0.199956 4.360000
0.199960 4.340000
0.199964 4.320000
0.199968 4.300000
0.199972 4.280000
0.199976 4.260000
0.199980 4.240000
0.199985 4.220000
0.199989 4.200000
0.199993 4.180000
0.199998 4.160000
0.200001 4.150000
0.200009 4.130000
0.200017 4.110000
0.200025 4.090000
0.200033 4.070000
0.200042 4.050000
0.200051 4.030000
0.200060 4.010000
0.200069 3.990000
0.200078 3.970000
0.200088 3.950000
0.200098 3.930000
0.200108 3.910000
0.200118 3.890000
0.200129 3.870000
0.200139 3.850000
0.200150 3.830000
0.200162 3.810000
0.200173 3.790000
0.200185 3.770000
0.200197 3.750000
0.200209 3.730000
0.200221 3.710000
0.200234 3.690000
0.200247 3.670000
0.200260 3.650000
0.200274 3.630000
0.200288 3.610000
0.200302 3.590000
0.200316 3.570000
0.200331 3.550000
0.200346 3.530000
0.200361 3.510000
0.200377 3.490000
0.200393 3.470000
0.200409 3.450000
0.200425 3.430000
0.200442 3.410000
0.200460 3.390000
0.200477 3.370000
0.200495 3.350000
0.200514 3.330000
0.200532 3.310000
0.200551 3.290000
0.200571 3.270000
0.200591 3.250000
0.200611 3.230000
0.200632 3.210000
0.200653 3.190000
0.200674 3.170000
0.200696 3.150000
0.200719 3.130000
0.200742 3.110000
0.200765 3.090000
0.200789 3.070000
0.200813 3.050000
0.200837 3.030000
0.200863 3.010000
0.200888 2.990000
0.200915 2.970000
0.200941 2.950000
0.200969 2.930000
0.200996 2.910000
0.201025 2.890000
0.201054 2.870000
0.201083 2.850000
0.201113 2.830000
0.201144 2.810000
0.201176 2.790000
0.201208 2.770000
0.201241 2.750000
0.201274 2.730000
0.201308 2.710000
0.201344 2.690000
0.201379 2.670000
0.201416 2.650000
0.201453 2.630000
0.201492 2.610000
0.201531 2.590000
0.201571 2.570000
0.201613 2.550000
0.201655 2.530000
0.201698 2.510000
0.201743 2.490000
0.201789 2.470000
0.201836 2.450000
0.201884 2.430000
0.201934 2.410000
0.201985 2.390000
0.202038 2.370000
0.202093 2.350000
0.202149 2.330000
0.202207 2.310000
0.202267 2.290000
0.202330 2.270000
0.202395 2.250000
0.202462 2.230000
0.202532 2.210000
0.202604 2.190000
0.202680 2.170000
0.202758 2.150000
0.202841 2.130000
0.202926 2.110000
0.203016 2.090000
0.203110 2.070000
0.203209 2.050000
0.203312 2.030000
0.203420 2.010000
0.203534 1.990000
0.203654 1.970000
0.203781 1.950000
0.203914 1.930000
0.204054 1.910000
0.204203 1.890000
0.204359 1.870000
0.204525 1.850000
0.204701 1.830000
0.204887 1.810000
0.205085 1.790000
0.205294 1.770000
0.205516 1.750000
0.205752 1.730000
0.206003 1.710000
0.206270 1.690000
0.206554 1.670000
0.206856 1.650000
0.207178 1.630000
0.207521 1.610000
0.207887 1.590000
0.208277 1.570000
0.208693 1.550000
0.209138 1.530000
0.209612 1.510000
0.210000 1.494652
0.210661 1.480000
0.211621 1.460000
0.212649 1.440000
0.213749 1.420000
0.214928 1.400000
0.216193 1.380000
0.217551 1.360000
0.219009 1.340000
0.220000 1.327225
0.222584 1.310000
0.225803 1.290000
0.229272 1.270000
0.232401 1.260000
0.240000 1.241923
0.250000 1.236091
0.260000 1.240786
0.270000 1.252307
0.280000 1.268440
0.286033 1.280000
0.290990 1.290000
0.300000 1.309898
0.304328 1.320000
0.310000 1.333875
0.316450 1.350000
0.320268 1.360000
0.327813 1.380000
0.331472 1.390000
0.338658 1.410000
0.342208 1.420000
0.349121 1.440000
0.352582 1.450000
0.359283 1.470000
0.362662 1.480000
0.369195 1.500000
0.372490 1.510000
0.378887 1.530000
0.382093 1.540000
0.388377 1.560000
0.391487 1.570000
0.397676 1.590000
0.400678 1.600000
0.406787 1.620000
0.410000 1.631071
0.415710 1.650000
0.420000 1.665055
0.424443 1.680000
0.430000 1.699786
0.432980 1.710000
0.438550 1.730000
0.441315 1.740000
0.446844 1.760000
0.450000 1.772002
0.454935 1.790000
0.460000 1.809554
0.462815 1.820000
0.467971 1.840000
0.470477 1.850000
0.475614 1.870000
0.480000 1.888037
0.483037 1.900000
0.487887 1.920000
0.490233 1.930000
0.495083 1.950000
0.499684 1.970000
0.502054 1.980000
0.506667 2.000000
0.510000 2.015139
0.513427 2.030000
0.517837 2.050000
0.520000 2.060173
0.524403 2.080000
0.528644 2.100000
0.530749 2.110000
0.535034 2.130000
0.539136 2.150000
0.541211 2.160000
0.545369 2.180000
0.549361 2.200000
0.551400 2.210000
0.555458 2.230000
0.559365 2.250000
0.561363 2.260000
0.565348 2.280000
0.569193 2.300000
0.571148 2.310000
0.575082 2.330000
0.578887 2.350000
0.580800 2.360000
0.584703 2.380000
0.588486 2.400000
0.590361 2.410000
0.594249 2.430000
0.598027 2.450000
0.600000 2.460676
0.603758 2.480000
0.607545 2.500000
0.610000 2.513273
0.613263 2.530000
0.617070 2.550000
0.620000 2.565760
0.622793 2.580000
0.626630 2.600000
0.630000 2.617977
0.632376 2.630000
0.636252 2.650000
0.640000 2.669789
0.642036 2.680000
0.645957 2.700000
0.649793 2.720000
0.651796 2.730000
0.655767 2.750000
0.659654 2.770000
0.661675 2.780000
0.665700 2.800000
0.669641 2.820000
0.671689 2.830000
0.675771 2.850000
0.679769 2.870000
0.681855 2.880000
0.685994 2.900000
0.690000 2.919753
0.692183 2.930000
0.696381 2.950000
0.700000 2.967582
0.702687 2.980000
0.706942 3.000000
0.710000 3.014634
0.713374 3.030000
0.717686 3.050000
0.720000 3.060899
0.724253 3.080000
0.728621 3.100000
0.730822 3.110000
0.735331 3.130000
0.739752 3.150000
0.742051 3.160000
0.746612 3.180000
0.750000 3.195127
0.753491 3.210000
0.758101 3.230000
0.760395 3.240000
0.765144 3.260000
0.769801 3.280000
0.772221 3.290000
0.777014 3.310000
0.780000 3.322673
0.784268 3.340000
0.789101 3.360000
0.791569 3.370000
0.796537 3.390000
0.800000 3.404196
0.804027 3.420000
0.809027 3.440000
0.811576 3.450000
0.816709 3.470000
0.820000 3.483053
0.824456 3.500000
0.829614 3.520000
0.832276 3.530000
0.837561 3.550000
0.840173 3.560000
0.845586 3.580000
0.850000 3.596632
0.853693 3.610000
0.859119 3.630000
0.861889 3.640000
0.867437 3.660000
0.870178 3.670000
0.875848 3.690000
0.880000 3.704930
0.884356 3.720000
0.890000 3.739910
0.892966 3.750000
0.898751 3.770000
0.901683 3.780000
0.907582 3.800000
0.910511 3.810000
0.916523 3.830000
0.920000 3.841772
0.925578 3.860000
0.930000 3.874730
0.934750 3.890000
0.940000 3.907201
0.944044 3.920000
0.950000 3.939200
0.953463 3.950000
0.959767 3.970000
0.963011 3.980000
0.969414 4.000000
0.972689 4.010000
0.979190 4.030000
0.982503 4.040000
0.989097 4.060000
0.992453 4.070000
0.999140 4.090000
1.002543 4.100000
1.009319 4.120000
1.012775 4.130000
1.019637 4.150000
1.023151 4.160000
1.030000 4.179724
1.033672 4.190000
1.040000 4.208004
1.044341 4.220000
1.050000 4.235914
1.055158 4.250000
1.060000 4.263459
1.066125 4.280000
1.070000 4.290642
1.077242 4.310000
1.080961 4.320000
1.088511 4.340000
1.092319 4.350000
1.099931 4.370000
1.103832 4.380000
1.110000 4.396058
1.115501 4.410000
1.120000 4.421596
1.127325 4.440000
1.131290 4.450000
1.139305 4.470000
1.143379 4.480000
1.150000 4.496408
1.155625 4.510000
1.160000 4.520744
1.168028 4.540000
1.172211 4.550000
1.180000 4.568590
1.184892 4.580000
1.190000 4.592101
1.197731 4.610000
1.202055 4.620000
1.210000 4.638314
1.215183 4.650000
1.220000 4.661028
1.228467 4.680000
1.232962 4.690000
1.240000 4.705712
1.246542 4.720000
1.251089 4.730000
1.260000 4.749392
1.264972 4.760000
1.270000 4.770882
1.279010 4.790000
1.283774 4.800000
1.290000 4.813168
1.298120 4.830000
1.302967 4.840000
1.310000 4.854542
1.317626 4.870000
1.322567 4.880000
1.330000 4.895034
1.337544 4.910000
1.342590 4.920000
1.350000 4.934670
1.357890 4.950000
1.363054 4.960000
1.370000 4.973469
1.378680 4.990000
1.383974 5.000000
1.390000 5.011449
1.399929 5.030000
1.405364 5.040000
1.410757 5.050000
1.420000 5.066945
1.427241 5.080000
1.432793 5.090000
1.440000 5.102969
1.449620 5.120000
1.455343 5.130000
1.461037 5.140000
1.470000 5.155586
1.478422 5.170000
1.484306 5.180000
1.490170 5.190000
1.500000 5.206532
1.508131 5.220000
1.514204 5.230000
1.520266 5.240000
1.530000 5.255848
1.538822 5.270000
1.545113 5.280000
1.551401 5.290000
1.560000 5.303560
1.570000 5.319104
1.577110 5.330000
1.583655 5.340000
1.590211 5.350000
1.600000 5.364739
1.610000 5.379590
1.617107 5.390000
1.623960 5.400000
1.630836 5.410000
1.640000 5.423184
1.650000 5.437376
1.659018 5.450000
1.666234 5.460000
1.673487 5.470000
1.680781 5.480000
1.690000 5.492503
1.700000 5.505884
1.710000 5.519090
1.718372 5.530000
1.726113 5.540000
1.733911 5.550000
1.741770 5.560000
1.750000 5.570382
1.760000 5.582831
1.770000 5.595120
1.780000 5.607252
1.790000 5.619229
1.799108 5.630000
1.807657 5.640000
1.816289 5.650000
1.825009 5.660000
1.833820 5.670000
1.842725 5.680000
1.851726 5.690000
1.860827 5.700000
1.870032 5.710000
1.880000 5.720697
1.890000 5.731295
1.900000 5.741763
1.910000 5.752103
1.920000 5.762319
1.930000 5.772410
1.940000 5.782381
1.950000 5.792233
1.960000 5.801969
1.970000 5.811589
1.980000 5.821097
1.990000 5.830494
2.000237 5.840000
2.011138 5.850000
2.022174 5.860000
2.033344 5.870000
2.044650 5.880000
2.056091 5.890000
2.067668 5.900000
2.079380 5.910000
2.090000 5.918965
2.100000 5.927314
2.110000 5.935577
2.120000 5.943754
2.130000 5.951847
2.140180 5.960000
2.152798 5.970000
2.165547 5.980000
2.178425 5.990000
2.190000 5.998903
2.200000 6.006520
2.210000 6.014066
2.220000 6.021541
2.231423 6.030000
2.245039 6.040000
2.258768 6.050000
2.270000 6.058120
2.280000 6.065287
2.290000 6.072393
2.300795 6.080000
2.315080 6.090000
2.329458 6.100000
2.340000 6.107289
2.350000 6.114149
2.360000 6.120956
2.373371 6.130000
2.388224 6.140000
2.400000 6.147895
2.410000 6.154555
2.420000 6.161167
2.433429 6.170000
2.448682 6.180000
2.460000 6.187399
2.470000 6.193896
2.480000 6.200351
2.494995 6.210000
2.510000 6.219636
2.520000 6.226041
2.530000 6.232408
2.541986 6.240000
2.557787 6.250000
2.570000 6.257724
2.580000 6.264021
2.590000 6.270283
2.605536 6.280000
2.620000 6.289047
2.630000 6.295291
2.640000 6.301501
2.653718 6.310000
2.669847 6.320000
2.680000 6.326298
2.690000 6.332471
2.702240 6.340000
2.718473 6.350000
2.730000 6.357111
2.740000 6.363257
2.751017 6.370000
2.767327 6.380000
2.780000 6.387786
2.790000 6.393914
2.800000 6.400015
2.816339 6.410000
2.830000 6.418369
2.840000 6.424487
2.850000 6.430579
2.865450 6.440000
2.880000 6.448897
2.890000 6.455012
2.900000 6.461102
2.914610 6.470000
2.930000 6.479402
2.940000 6.485519
2.950000 6.491611
2.963778 6.500000
2.980000 6.509908
2.990000 6.516031
3.000000 6.522131
3.012919 6.530000
3.029283 6.540000
3.040000 6.546570
3.050000 6.552680
3.062007 6.560000
3.078353 6.570000
3.090000 6.577150
3.100000 6.583273
3.111017 6.590000
3.127340 6.600000
3.140000 6.607784
3.150000 6.613924
3.160000 6.620042
3.176226 6.630000
3.190000 6.638483
3.200000 6.644642
3.210000 6.650780
3.224999 6.660000
3.240000 6.669255
3.250000 6.675436
3.260000 6.681594
3.273648 6.690000
3.289825 6.700000
3.300000 6.706311
3.310000 6.712493
3.322163 6.720000
3.338304 6.730000
3.350000 6.737273
3.360000 6.743480
3.370537 6.750000
3.386640 6.760000
3.400000 6.768327
3.410000 6.774560
3.420000 6.780772
3.434830 6.790000
3.450000 6.799476
3.460000 6.805736
3.470000 6.811976
3.482867 6.820000
3.498841 6.830000
3.510000 6.837011
3.520000 6.843280
3.530748 6.850000
3.546685 6.860000
3.560000 6.868387
3.570000 6.874686
3.580000 6.880965
3.594369 6.890000
3.610000 6.899865
3.620000 6.906195
3.630000 6.912506
3.641892 6.920000
3.657701 6.930000
3.670000 6.937809
3.680000 6.944152
3.690000 6.950476
3.705024 6.960000
3.720000 6.969528
3.730000 6.975904
3.740000 6.982262
3.752182 6.990000
3.767868 7.000000
3.780000 7.007763
3.790000 7.014156
3.800000 7.020530
3.814825 7.030000
3.830000 7.039728
3.840000 7.046157
3.850000 7.052567
3.861614 7.060000
3.877181 7.070000
3.890000 7.078265
3.900000 7.084711
3.910000 7.091140
3.923770 7.100000
3.939255 7.110000
3.950000 7.116963
3.960000 7.123429
3.970188 7.130000
3.985643 7.140000
4.000000 7.149322
4.010000 7.155827
4.020000 7.162314
4.031861 7.170000
4.047237 7.180000
4.060000 7.188330
4.070000 7.194857
4.080000 7.201366
4.093256 7.210000
4.108556 7.220000
4.120000 7.227506
4.130000 7.234056
4.140000 7.240589
4.154377 7.250000
4.169603 7.260000
4.180000 7.266851
4.190000 7.273425
4.200026 7.280000
4.215227 7.290000
4.230000 7.299749
4.240000 7.306366
4.250000 7.312966
4.260679 7.320000
4.275810 7.330000
4.290000 7.339408
4.300000 7.346051
4.310000 7.352678
4.321066 7.360000
4.336130 7.370000
4.350000 7.379238
4.360000 7.385909
4.370000 7.392564
4.381191 7.400000
4.396189 7.410000
4.410000 7.419238
4.420000 7.425938
4.430000 7.432622
4.441056 7.440000
4.455992 7.450000
4.470000 7.459409
4.480000 7.466139
4.490000 7.472852
4.500666 7.480000
4.515540 7.490000
4.530000 7.499751
4.540000 7.506511
4.550000 7.513255
4.560022 7.520000
4.574839 7.530000
4.589611 7.540000
4.600000 7.547054
4.610000 7.553830
4.620000 7.560592
4.633889 7.570000
4.648606 7.580000
4.660000 7.587767
4.670000 7.594576
4.680000 7.601371
4.692694 7.610000
4.707358 7.620000
4.720000 7.628648
4.730000 7.635492
4.740000 7.642321
4.751257 7.650000
4.765870 7.660000
4.780000 7.669698
4.790000 7.676576
4.800000 7.683440
4.810000 7.690290
4.824144 7.700000
4.838668 7.710000
4.850000 7.717827
4.860000 7.724727
4.870000 7.731613
4.882181 7.740000
4.896659 7.750000
4.910000 7.759242
4.920000 7.766179
4.930000 7.773102
4.940000 7.780011
4.954419 7.790000
4.968814 7.800000
4.980000 7.807794
4.990000 7.814755
5.000000 7.821702
5.011947 7.830000
5.026302 7.840000
5.040000 7.849570
5.050000 7.856570
5.060000 7.863556
5.070000 7.870528
5.083562 7.880000
5.097839 7.890000
5.110000 7.898543
5.120000 7.905569
5.130000 7.912581
5.140595 7.920000
5.154836 7.930000
5.169040 7.940000
5.180000 7.947738
5.190000 7.954791
5.200000 7.961831
5.211609 7.970000
5.225779 7.980000
5.239913 7.990000
5.250000 7.997155
5.260000 8.004237
5.270000 8.011305
5.282297 8.020000
5.296399 8.030000
5.310000 8.039670
5.320000 8.046793
5.330000 8.053904
5.340000 8.061003
5.352666 8.070000
5.366703 8.080000
5.380000 8.089497
5.390000 8.096651
5.400000 8.103793
5.410000 8.110922
5.422723 8.120000
5.436699 8.130000
5.450000 8.139542
5.460000 8.146727
5.470000 8.153900
5.480000 8.161061
5.492475 8.170000
5.506392 8.180000
5.520000 8.189801
5.530000 8.197019
5.540000 8.204225
5.550000 8.211419
5.561927 8.220000
5.575790 8.230000
5.589619 8.240000
5.600000 8.247525
5.610000 8.254765
5.620000 8.261993
5.631087 8.270000
5.644896 8.280000
5.658673 8.290000
5.670000 8.298243
5.680000 8.305517
5.690000 8.312780
5.700000 8.320031
5.713717 8.330000
5.727445 8.340000
5.740000 8.349169
5.750000 8.356478
5.760000 8.363777
5.770000 8.371064
5.782257 8.380000
5.795938 8.390000
5.809588 8.400000
5.820000 8.407646
5.830000 8.414981
5.840000 8.422305
5.850519 8.430000
5.864156 8.440000
5.877762 8.450000
5.890000 8.459017
5.900000 8.466388
5.910000 8.473750
5.920000 8.481100
5.932103 8.490000
5.945668 8.500000
5.959204 8.510000
5.970000 8.517995
5.980000 8.525395
5.990000 8.532784
6.000000 8.540162
6.013308 8.550000
6.026805 8.560000
6.040000 8.569797
6.050000 8.577236
6.060000 8.584664
6.070000 8.592082
6.080684 8.600000
6.094146 8.610000
6.107579 8.620000
6.120000 8.629268
6.130000 8.636736
6.140000 8.644194
6.150000 8.651642
6.161227 8.660000
6.174627 8.670000
6.188000 8.680000
6.200000 8.688994
6.210000 8.696493
6.220000 8.703982
6.230000 8.711461
6.241420 8.720000
6.254762 8.730000
6.268077 8.740000
6.280000 8.748975
6.290000 8.756505
6.300000 8.764026
6.310000 8.771537
6.321271 8.780000
6.334558 8.790000
6.347819 8.800000
6.360000 8.809206
6.370000 8.816769
6.380000 8.824322
6.390000 8.831866
6.400789 8.840000
6.414025 8.850000
6.427235 8.860000
6.440000 8.869684
6.450000 8.877280
6.460000 8.884867
6.470000 8.892445
6.480000 8.900014
6.493168 8.910000
6.506330 8.920000
6.519467 8.930000
6.530000 8.938035
6.540000 8.945657
6.550000 8.953270
6.560000 8.960874
6.571996 8.970000
6.585112 8.980000
6.598204 8.990000
6.610000 8.999029
6.620000 9.006687
6.630000 9.014335
6.640000 9.021975
6.650513 9.030000
6.663587 9.040000
6.676636 9.050000
6.689662 9.060000
6.700000 9.067952
6.710000 9.075637
6.720000 9.083313
6.730000 9.090981
6.741758 9.100000
6.754769 9.110000
6.767756 9.120000
6.780000 9.129447
6.790000 9.137169
6.800000 9.144883
6.810000 9.152588
6.820000 9.160285
6.832605 9.170000
6.845556 9.180000
6.858484 9.190000
6.870000 9.198926
6.880000 9.206678
6.890000 9.214422
6.900000 9.222157
6.910149 9.230000
6.923066 9.240000
6.935960 9.250000
6.948833 9.260000
6.960000 9.268693
6.970000 9.276475
6.980000 9.284250
6.990000 9.292016
7.000288 9.300000
7.013152 9.310000
7.025994 9.320000
7.038814 9.330000
7.050000 9.338742
7.060000 9.346557
7.070000 9.354363
7.080000 9.362162
7.090060 9.370000
7.102874 9.380000
7.115666 9.390000
7.128437 9.400000
7.140000 9.409071
7.150000 9.416918
7.160000 9.424757
7.170000 9.432589
7.180000 9.440413
7.192241 9.450000
7.204987 9.460000
7.217712 9.470000
7.230000 9.479673
7.240000 9.487553
7.250000 9.495426
7.260000 9.503292
7.270000 9.511150
7.281262 9.520000
7.293965 9.530000
7.306647 9.540000
7.319309 9.550000
7.330000 9.558458
7.340000 9.566365
7.350000 9.574266
7.360000 9.582159
7.370000 9.590045
7.382606 9.600000
7.395248 9.610000
7.407871 9.620000
7.420000 9.629625
7.430000 9.637568
7.440000 9.645504
7.450000 9.653432
7.460000 9.661354
7.470917 9.670000
7.483522 9.680000
7.496108 9.690000
7.508675 9.700000
7.520000 9.709027
7.530000 9.716999
7.540000 9.724964
7.550000 9.732923
7.560000 9.740874
7.571474 9.750000
7.584026 9.760000
7.596559 9.770000
7.609074 9.780000
7.620000 9.788745
7.630000 9.796747
7.640000 9.804743
7.650000 9.812732
7.660000 9.820714
7.671629 9.830000
7.684131 9.840000
7.696615 9.850000
7.709081 9.860000
7.720000 9.868774
7.730000 9.876807
7.740000 9.884834
7.750000 9.892854
7.760000 9.900868
7.771393 9.910000
7.783848 9.920000
7.796286 9.930000
7.808707 9.940000
7.820000 9.949107
7.830000 9.957173
7.840000 9.965232
7.850000 9.973285
7.860000 9.981331
7.870777 9.990000
7.883189 10.000000


==> Data/Contour-4.dat <==
d1   d2
10.000000 0.607207
9.920000 0.607207
9.840000 0.607207
9.760000 0.607207
9.680000 0.607207
9.600000 0.607207
9.520000 0.607207
9.440000 0.607207
9.360000 0.607207
9.280000 0.607207
9.200000 0.607207
9.120000 0.607207
9.040000 0.607207
8.960000 0.607207
8.880000 0.607207
8.800000 0.607207
8.720000 0.607207
8.640000 0.607207
8.560000 0.607207
8.480000 0.607207
8.400000 0.607207
8.320000 0.607207
8.240000 0.607207
8.160000 0.607207
8.080000 0.607207
8.000000 0.607207
7.920000 0.607207
7.840000 0.607207
7.760000 0.607207
7.680000 0.607207
7.600000 0.607207
7.520000 0.607207
7.440000 0.607207
7.360000 0.607207
7.280000 0.607207
7.200000 0.607207
7.120000 0.607207
7.040000 0.607207
6.960000 0.607207
6.880000 0.607207
6.800000 0.607207
6.720000 0.607207
6.640000 0.607207
6.560000 0.607207
6.480000 0.607207
6.400000 0.607207
6.320000 0.607207
6.240000 0.607207
6.160000 0.607208
6.080000 0.607208
6.000000 0.607208
5.920000 0.607208
5.840000 0.607208
5.760000 0.607209
5.680000 0.607209
5.600000 0.607209
5.520000 0.607210
5.440000 0.607210
5.360000 0.607211
5.280000 0.607211
5.200000 0.607212
5.120000 0.607212
5.040000 0.607213
4.960000 0.607214
4.880000 0.607215
4.800000 0.607216
4.720000 0.607217
4.640000 0.607218
4.560000 0.607219
4.480000 0.607221
4.400000 0.607222
4.320000 0.607224
4.240000 0.607226
4.160000 0.607228
4.080000 0.607230
4.000000 0.607233
3.920000 0.607236
3.840000 0.607239
3.760000 0.607242
3.680000 0.607245
3.600000 0.607249
3.520000 0.607253
3.440000 0.607258
3.360000 0.607263
3.280000 0.607268
3.200000 0.607274
3.120000 0.607280
3.040000 0.607287
2.960000 0.607294
2.880000 0.607302
2.800000 0.607311
2.720000 0.607320
2.640000 0.607330
2.560000 0.607341
2.480000 0.607353
2.400000 0.607366
2.320000 0.607381
2.240000 0.607398
2.160000 0.607416
2.080000 0.607438
2.000000 0.607463
1.920000 0.607493
1.840000 0.607529
1.760000 0.607573
1.680000 0.607628
1.600000 0.607695
1.520000 0.607779
1.440000 0.607885
1.360000 0.608018
1.280000 0.608186
1.200000 0.608396
1.120000 0.608659
1.040000 0.608983
0.960000 0.609370
0.880000 0.609793
0.810000 0.610141
0.730000 0.610208
0.660000 0.609321
0.580000 0.605164
0.510000 0.594573
0.450000 0.576244
0.395502 0.550000
0.346768 0.520000
0.300000 0.487327
0.250561 0.450000
0.210000 0.418682
0.161737 0.380000
0.120000 0.344373
0.080000 0.303553
0.049486 0.260000
0.025721 0.200000
0.011653 0.130000

0.607207 9.950000
0.607207 9.870000
0.607207 9.790000
0.607207 9.710000
0.607207 9.630000
0.607207 9.550000
0.607207 9.470000
0.607207 9.390000
0.607207 9.310000
0.607207 9.230000
0.607207 9.150000
0.607207 9.070000
0.607207 8.990000
0.607208 8.910000
0.607208 8.830000
0.607208 8.750000
0.607208 8.670000
0.607209 8.590000
0.607209 8.510000
0.607210 8.430000
0.607210 8.350000
0.607211 8.270000
0.607212 8.190000
0.607213 8.110000
0.607214 8.030000
0.607216 7.950000
0.607217 7.870000
0.607219 7.790000
0.607222 7.710000
0.607225 7.630000
0.607228 7.550000
0.607231 7.470000
0.607236 7.390000
0.607241 7.310000
0.607246 7.230000
0.607253 7.150000
0.607261 7.070000
0.607270 6.990000
0.607280 6.910000
0.607292 6.830000
0.607305 6.750000
0.607321 6.670000
0.607339 6.590000
0.607359 6.510000
0.607382 6.430000
0.607409 6.350000
0.607439 6.270000
0.607473 6.190000
0.607512 6.110000
0.607556 6.030000
0.607606 5.950000
0.607662 5.870000
0.607726 5.790000
0.607797 5.710000
0.607878 5.630000
0.607968 5.550000
0.608069 5.470000
0.608182 5.390000
0.608309 5.310000
0.608450 5.230000
0.608607 5.150000
0.608783 5.070000
0.608977 4.990000
0.609193 4.910000
0.609433 4.830000
0.609698 4.750000
0.609991 4.670000
0.610320 4.600000
0.610735 4.520000
0.611192 4.440000
0.611693 4.360000
0.612245 4.280000
0.612849 4.200000
0.613511 4.120000
0.614235 4.040000
0.615027 3.960000
0.615890 3.880000
0.616832 3.800000
0.617857 3.720000
0.618972 3.640000
0.620031 3.570000
0.621569 3.490000
0.623237 3.410000
0.625045 3.330000
0.627003 3.250000
0.629122 3.170000
0.631326 3.100000
0.634238 3.020000
0.637388 2.940000
0.640424 2.870000
0.644783 2.790000
0.649509 2.710000
0.654781 2.640000
0.660692 2.570000
0.669417 2.490000
0.679507 2.420000
0.691505 2.360000
0.710000 2.299782
0.750000 2.251856
0.807702 2.280000
0.840000 2.321850
0.870000 2.371244
0.900000 2.427886
0.925402 2.480000
0.950000 2.533210
0.975357 2.590000
1.000000 2.646670
1.022902 2.700000
1.048425 2.760000
1.070000 2.810884
1.095156 2.870000
1.120000 2.928235
1.142314 2.980000
1.168410 3.040000
1.190414 3.090000
1.217233 3.150000
1.240000 3.200246
1.267609 3.260000
1.291113 3.310000
1.319898 3.370000
1.344457 3.420000
1.370000 3.471056
1.400000 3.529477
1.426660 3.580000
1.453693 3.630000
1.481444 3.680000
1.510000 3.730013
1.540000 3.780956
1.570000 3.830294
1.601261 3.880000
1.633839 3.930000
1.667631 3.980000
1.700000 4.026159
1.731964 4.070000
1.769855 4.120000
1.801429 4.160000
1.840000 4.207011
1.876844 4.250000
1.912465 4.290000
1.950000 4.330579
1.990000 4.372141
2.030000 4.412130
2.070000 4.450694
2.112218 4.490000
2.156626 4.530000
2.200000 4.567913
2.240000 4.601941
2.285862 4.640000
2.330000 4.675872
2.372859 4.710000
2.420000 4.746967
2.462787 4.780000
2.510000 4.816064
2.554949 4.850000
2.600000 4.883787
2.648686 4.920000
2.690000 4.950593
2.740000 4.987462
2.784313 5.020000
2.830000 5.053517
2.879870 5.090000
2.920906 5.120000
2.970000 5.155896
3.016703 5.190000
3.060000 5.221665
3.110000 5.258234
3.153420 5.290000
3.200000 5.324158
3.248878 5.360000
3.290000 5.390218
3.340000 5.427021
3.384777 5.460000
3.430000 5.493413
3.479490 5.530000
3.520000 5.560020
3.570000 5.597154
3.614186 5.630000
3.660000 5.664176
3.707994 5.700000
3.750000 5.731456
3.800000 5.768956
3.841316 5.800000
3.890000 5.836692
3.934157 5.870000
3.980000 5.904710
4.026581 5.940000
4.070000 5.973018
4.118589 6.010000
4.160000 6.041621
4.210000 6.079858
4.250000 6.110525
4.300000 6.148942
4.340348 6.180000
4.390000 6.218327
4.430975 6.250000
4.480000 6.288013
4.521204 6.320000
4.570000 6.358002
4.611041 6.390000
4.660000 6.428291
4.700491 6.460000
4.750000 6.498880
4.790000 6.530346
4.840000 6.569766
4.880000 6.601378
4.928803 6.640000
4.970000 6.672706
5.016948 6.710000
5.060000 6.744326
5.104738 6.780000
5.150000 6.816233
5.192176 6.850000
5.240000 6.888419
5.280000 6.920591
5.328906 6.960000
5.370000 6.993211
5.415511 7.030000
5.460000 7.066099
5.501782 7.100000
5.550000 7.139246
5.590000 7.171857
5.636745 7.210000
5.680000 7.245420
5.722239 7.280000
5.770000 7.319225
5.810000 7.352128
5.856014 7.390000
5.900000 7.426333
5.940766 7.460000
5.989081 7.500000
6.030000 7.533962
6.073432 7.570000
6.120000 7.608769
6.160000 7.642107
6.205441 7.680000
6.250000 7.717284
6.290000 7.750760
6.336824 7.790000
6.380000 7.826297
6.420103 7.860000
6.467608 7.900000
6.510000 7.935797
6.550524 7.970000
6.597819 8.010000
6.640000 8.045772
6.680380 8.080000
6.727478 8.120000
6.770000 8.156212
6.810000 8.190264
6.856607 8.230000
6.900000 8.267103
6.940000 8.301303
6.985224 8.340000
7.030000 8.378429
7.070000 8.412779
7.113343 8.450000
7.159796 8.490000
7.200000 8.524677
7.240978 8.560000
7.287292 8.600000
7.330000 8.636979
7.370000 8.671608
7.414325 8.710000
7.460000 8.749668
7.500000 8.784451
7.540905 8.820000
7.586848 8.860000
7.630000 8.897662
7.670000 8.932576
7.712877 8.970000
7.758599 9.010000
7.800000 9.046290
7.840000 9.081338
7.884102 9.120000
7.929620 9.160000
7.970000 9.195536
8.010000 9.230720
8.054621 9.270000
8.099953 9.310000
8.140000 9.345381
8.180000 9.380701
8.224470 9.420000
8.269632 9.460000
8.310000 9.495802
8.350000 9.531262
8.393680 9.570000
8.438686 9.610000
8.480000 9.646778
8.520000 9.682377
8.562277 9.720000
8.607142 9.760000
8.650000 9.798285
8.690000 9.834023
8.730284 9.870000
8.775020 9.910000
8.819669 9.950000
8.860000 9.986175


==> Data/Contour-41.dat <==
d1   d2
10.000000 0.607207
9.920000 0.607207
9.840000 0.607207
9.760000 0.607207
9.680000 0.607207
9.600000 0.607207
9.520000 0.607207
9.440000 0.607207
9.360000 0.607207
9.280000 0.607207
9.200000 0.607207
9.120000 0.607207
9.040000 0.607207
8.960000 0.607207
8.880000 0.607207
8.800000 0.607207
8.720000 0.607207
8.640000 0.607207
8.560000 0.607207
8.480000 0.607207
8.400000 0.607207
8.320000 0.607207
8.240000 0.607207
8.160000 0.607207
8.080000 0.607207
8.000000 0.607207
7.920000 0.607207
7.840000 0.607207
7.760000 0.607207
7.680000 0.607207
7.600000 0.607207
7.520000 0.607207
7.440000 0.607207
7.360000 0.607207
7.280000 0.607207
7.200000 0.607207
7.120000 0.607207
7.040000 0.607207
6.960000 0.607207
6.880000 0.607207
6.800000 0.607207
6.720000 0.607207
6.640000 0.607207
6.560000 0.607207
6.480000 0.607207
6.400000 0.607207
6.320000 0.607207
6.240000 0.607207
6.160000 0.607208
6.080000 0.607208
6.000000 0.607208
5.920000 0.607208
5.840000 0.607208
5.760000 0.607209
5.680000 0.607209
5.600000 0.607209
5.520000 0.607210
5.440000 0.607210
5.360000 0.607211
5.280000 0.607211
5.200000 0.607212
5.120000 0.607212
5.040000 0.607213
4.960000 0.607214
4.880000 0.607215
4.800000 0.607216
4.720000 0.607217
4.640000 0.607218
4.560000 0.607219
4.480000 0.607221
4.400000 0.607222
4.320000 0.607224
4.240000 0.607226
4.160000 0.607228
4.080000 0.607230
4.000000 0.607233
3.920000 0.607236
3.840000 0.607239
3.760000 0.607242
3.680000 0.607245
3.600000 0.607249
3.520000 0.607253
3.440000 0.607258
3.360000 0.607263
3.280000 0.607268
3.200000 0.607274
3.120000 0.607280
3.040000 0.607287
2.960000 0.607294
2.880000 0.607302
2.800000 0.607311
2.720000 0.607320
2.640000 0.607330
2.560000 0.607341
2.480000 0.607353
2.400000 0.607366
2.320000 0.607381
2.240000 0.607398
2.160000 0.607416
2.080000 0.607438
2.000000 0.607463
1.920000 0.607493
1.840000 0.607529
1.760000 0.607573
1.680000 0.607628
1.600000 0.607695
1.520000 0.607779
1.440000 0.607885
1.360000 0.608018
1.280000 0.608186
1.200000 0.608396
1.120000 0.608659
1.040000 0.608983
0.960000 0.609370
0.880000 0.609793
0.810000 0.610141
0.730000 0.610208
0.660000 0.609321
0.580000 0.605164
0.510000 0.594573
0.450000 0.576244
0.395502 0.550000
0.346768 0.520000
0.300000 0.487327
0.250561 0.450000
0.210000 0.418682
0.161737 0.380000
0.120000 0.344373
0.080000 0.303553
0.049486 0.260000
0.025721 0.200000
0.011653 0.130000


0.607207 9.950000
0.607207 9.870000
0.607207 9.790000
0.607207 9.710000
0.607207 9.630000
0.607207 9.550000
0.607207 9.470000
0.607207 9.390000
0.607207 9.310000
0.607207 9.230000
0.607207 9.150000
0.607207 9.070000
0.607207 8.990000
0.607208 8.910000
0.607208 8.830000
0.607208 8.750000
0.607208 8.670000
0.607209 8.590000
0.607209 8.510000
0.607210 8.430000
0.607210 8.350000
0.607211 8.270000
0.607212 8.190000
0.607213 8.110000
0.607214 8.030000
0.607216 7.950000
0.607217 7.870000
0.607219 7.790000
0.607222 7.710000
0.607225 7.630000
0.607228 7.550000
0.607231 7.470000
0.607236 7.390000
0.607241 7.310000
0.607246 7.230000
0.607253 7.150000
0.607261 7.070000
0.607270 6.990000
0.607280 6.910000
0.607292 6.830000
0.607305 6.750000
0.607321 6.670000
0.607339 6.590000
0.607359 6.510000
0.607382 6.430000
0.607409 6.350000
0.607439 6.270000
0.607473 6.190000
0.607512 6.110000
0.607556 6.030000
0.607606 5.950000
0.607662 5.870000
0.607726 5.790000
0.607797 5.710000
0.607878 5.630000
0.607968 5.550000
0.608069 5.470000
0.608182 5.390000
0.608309 5.310000
0.608450 5.230000
0.608607 5.150000
0.608783 5.070000
0.608977 4.990000
0.609193 4.910000
0.609433 4.830000
0.609698 4.750000
0.609991 4.670000
0.610320 4.600000
0.610735 4.520000
0.611192 4.440000
0.611693 4.360000
0.612245 4.280000
0.612849 4.200000
0.613511 4.120000
0.614235 4.040000
0.615027 3.960000
0.615890 3.880000
0.616832 3.800000
0.617857 3.720000
0.618972 3.640000
0.620031 3.570000
0.621569 3.490000
0.623237 3.410000
0.625045 3.330000
0.627003 3.250000
0.629122 3.170000
0.631326 3.100000
0.634238 3.020000
0.637388 2.940000
0.640424 2.870000
0.644783 2.790000
0.649509 2.710000
0.654781 2.640000
0.660692 2.570000
0.669417 2.490000
0.679507 2.420000
0.691505 2.360000
0.710000 2.299782
0.750000 2.251856
0.807702 2.280000
0.840000 2.321850
0.870000 2.371244
0.900000 2.427886
0.925402 2.480000
0.950000 2.533210
0.975357 2.590000
1.000000 2.646670
1.022902 2.700000
1.048425 2.760000
1.070000 2.810884
1.095156 2.870000
1.120000 2.928235
1.142314 2.980000
1.168410 3.040000
1.190414 3.090000
1.217233 3.150000
1.240000 3.200246
1.267609 3.260000
1.291113 3.310000
1.319898 3.370000
1.344457 3.420000
1.370000 3.471056
1.400000 3.529477
1.426660 3.580000
1.453693 3.630000
1.481444 3.680000
1.510000 3.730013
1.540000 3.780956
1.570000 3.830294
1.601261 3.880000
1.633839 3.930000
1.667631 3.980000
1.700000 4.026159
1.731964 4.070000
1.769855 4.120000
1.801429 4.160000
1.840000 4.207011
1.876844 4.250000
1.912465 4.290000
1.950000 4.330579
1.990000 4.372141
2.030000 4.412130
2.070000 4.450694
2.112218 4.490000
2.156626 4.530000
2.200000 4.567913
2.240000 4.601941
2.285862 4.640000
2.330000 4.675872
2.372859 4.710000
2.420000 4.746967
2.462787 4.780000
2.510000 4.816064
2.554949 4.850000
2.600000 4.883787
2.648686 4.920000
2.690000 4.950593
2.740000 4.987462
2.784313 5.020000
2.830000 5.053517
2.879870 5.090000
2.920906 5.120000
2.970000 5.155896
3.016703 5.190000
3.060000 5.221665
3.110000 5.258234
3.153420 5.290000
3.200000 5.324158
3.248878 5.360000
3.290000 5.390218
3.340000 5.427021
3.384777 5.460000
3.430000 5.493413
3.479490 5.530000
3.520000 5.560020
3.570000 5.597154
3.614186 5.630000
3.660000 5.664176
3.707994 5.700000
3.750000 5.731456
3.800000 5.768956
3.841316 5.800000
3.890000 5.836692
3.934157 5.870000
3.980000 5.904710
4.026581 5.940000
4.070000 5.973018
4.118589 6.010000
4.160000 6.041621
4.210000 6.079858
4.250000 6.110525
4.300000 6.148942
4.340348 6.180000
4.390000 6.218327
4.430975 6.250000
4.480000 6.288013
4.521204 6.320000
4.570000 6.358002
4.611041 6.390000
4.660000 6.428291
4.700491 6.460000
4.750000 6.498880
4.790000 6.530346
4.840000 6.569766
4.880000 6.601378
4.928803 6.640000
4.970000 6.672706
5.016948 6.710000
5.060000 6.744326
5.104738 6.780000
5.150000 6.816233
5.192176 6.850000
5.240000 6.888419
5.280000 6.920591
5.328906 6.960000
5.370000 6.993211
5.415511 7.030000
5.460000 7.066099
5.501782 7.100000
5.550000 7.139246
5.590000 7.171857
5.636745 7.210000
5.680000 7.245420
5.722239 7.280000
5.770000 7.319225
5.810000 7.352128
5.856014 7.390000
5.900000 7.426333
5.940766 7.460000
5.989081 7.500000
6.030000 7.533962
6.073432 7.570000
6.120000 7.608769
6.160000 7.642107
6.205441 7.680000
6.250000 7.717284
6.290000 7.750760
6.336824 7.790000
6.380000 7.826297
6.420103 7.860000
6.467608 7.900000
6.510000 7.935797
6.550524 7.970000
6.597819 8.010000
6.640000 8.045772
6.680380 8.080000
6.727478 8.120000
6.770000 8.156212
6.810000 8.190264
6.856607 8.230000
6.900000 8.267103
6.940000 8.301303
6.985224 8.340000
7.030000 8.378429
7.070000 8.412779
7.113343 8.450000
7.159796 8.490000
7.200000 8.524677
7.240978 8.560000
7.287292 8.600000
7.330000 8.636979
7.370000 8.671608
7.414325 8.710000
7.460000 8.749668
7.500000 8.784451
7.540905 8.820000
7.586848 8.860000
7.630000 8.897662
7.670000 8.932576
7.712877 8.970000
7.758599 9.010000
7.800000 9.046290
7.840000 9.081338
7.884102 9.120000
7.929620 9.160000
7.970000 9.195536
8.010000 9.230720
8.054621 9.270000
8.099953 9.310000
8.140000 9.345381
8.180000 9.380701
8.224470 9.420000
8.269632 9.460000
8.310000 9.495802
8.350000 9.531262
8.393680 9.570000
8.438686 9.610000
8.480000 9.646778
8.520000 9.682377
8.562277 9.720000
8.607142 9.760000
8.650000 9.798285
8.690000 9.834023
8.730284 9.870000
8.775020 9.910000
8.819669 9.950000
8.860000 9.986175


==> Data/Countor-solid12.dat <==
d1    d2
0.010000 0.375511
0.018535 0.450000
0.028531 0.520000
0.040280 0.580000
0.058887 0.650000
0.078142 0.710000
0.099764 0.770000
0.120000 0.821942
0.143633 0.880000
0.168046 0.940000
0.190000 0.994668
0.212004 1.050000
0.235180 1.110000
0.257605 1.170000
0.279349 1.230000
0.300000 1.288571
0.320000 1.346749
0.340000 1.406476
0.360000 1.467850
0.379691 1.530000
0.398154 1.590000
0.415998 1.650000
0.433155 1.710000
0.450000 1.771624
0.468027 1.840000
0.483073 1.900000
0.499704 1.970000
0.513440 2.030000
0.528651 2.100000
0.541216 2.160000
0.555461 2.230000
0.569195 2.300000
0.580802 2.360000
0.594250 2.430000
0.607545 2.500000
0.620000 2.565759
0.632376 2.630000
0.645957 2.700000
0.659654 2.770000
0.671689 2.830000
0.685994 2.900000
0.700000 2.967582
0.713374 3.030000
0.728621 3.100000
0.742051 3.160000
0.758101 3.230000
0.772221 3.290000
0.789101 3.360000
0.804027 3.420000
0.820000 3.483053
0.837561 3.550000
0.853693 3.610000
0.870178 3.670000
0.890000 3.739910
0.907582 3.800000
0.925578 3.860000
0.944044 3.920000
0.963011 3.980000
0.982503 4.040000
1.002543 4.100000
1.023151 4.160000
1.044341 4.220000
1.066125 4.280000
1.088511 4.340000
1.110000 4.396058
1.131290 4.450000
1.155625 4.510000
1.180000 4.568590
1.202055 4.620000
1.228467 4.680000
1.251089 4.730000
1.279010 4.790000
1.302967 4.840000
1.330000 4.895034
1.357890 4.950000
1.383974 5.000000
1.410757 5.050000
1.440000 5.102969
1.470000 5.155586
1.500000 5.206532
1.530000 5.255848
1.560000 5.303560
1.590211 5.350000
1.623960 5.400000
1.659018 5.450000
1.690000 5.492503
1.726113 5.540000
1.760000 5.582831
1.799108 5.630000
1.833820 5.670000
1.870032 5.710000
1.910000 5.752103
1.950000 5.792233
1.990000 5.830494
2.033344 5.870000
2.079380 5.910000
2.120000 5.943754
2.165547 5.980000
2.210000 6.014066
2.258768 6.050000
2.300795 6.080000
2.350000 6.114149
2.400000 6.147895
2.448682 6.180000
2.494995 6.210000
2.541986 6.240000
2.590000 6.270283
2.640000 6.301501
2.690000 6.332471
2.740000 6.363257
2.790000 6.393914
2.840000 6.424487
2.890000 6.455012
2.940000 6.485519
2.990000 6.516031
3.040000 6.546570
3.090000 6.577150
3.140000 6.607784
3.190000 6.638483
3.240000 6.669255
3.289825 6.700000
3.338304 6.730000
3.386640 6.760000
3.434830 6.790000
3.482867 6.820000
3.530748 6.850000
3.580000 6.880965
3.630000 6.912506
3.680000 6.944152
3.730000 6.975904
3.780000 7.007763
3.830000 7.039728
3.877181 7.070000
3.923770 7.100000
3.970188 7.130000
4.020000 7.162314
4.070000 7.194857
4.120000 7.227506
4.169603 7.260000
4.215227 7.290000
4.260679 7.320000
4.310000 7.352678
4.360000 7.385909
4.410000 7.419238
4.455992 7.450000
4.500666 7.480000
4.550000 7.513255
4.600000 7.547054
4.648606 7.580000
4.692694 7.610000
4.740000 7.642321
4.790000 7.676576
4.838668 7.710000
4.882181 7.740000
4.930000 7.773102
4.980000 7.807794
5.026302 7.840000
5.070000 7.870528
5.120000 7.905569
5.169040 7.940000
5.211609 7.970000
5.260000 8.004237
5.310000 8.039670
5.352666 8.070000
5.400000 8.103793
5.450000 8.139542
5.492475 8.170000
5.540000 8.204225
5.589619 8.240000
5.631087 8.270000
5.680000 8.305517
5.727445 8.340000
5.770000 8.371064
5.820000 8.407646
5.864156 8.440000
5.910000 8.473750
5.959204 8.510000
6.000000 8.540162
6.050000 8.577236
6.094146 8.610000
6.140000 8.644194
6.188000 8.680000
6.230000 8.711461
6.280000 8.748975
6.321271 8.780000
6.370000 8.816769
6.414025 8.850000
6.460000 8.884867
6.506330 8.920000
6.550000 8.953270
6.598204 8.990000
6.640000 9.021975
6.689662 9.060000
6.730000 9.090981
6.780000 9.129447
6.820000 9.160285
6.870000 9.198926
6.910149 9.230000
6.960000 9.268693
7.000288 9.300000
7.050000 9.338742
7.090060 9.370000
7.140000 9.409071
7.180000 9.440413
7.230000 9.479673
7.270000 9.511150
7.319309 9.550000
7.360000 9.582159
7.407871 9.620000
7.450000 9.653432
7.496108 9.690000
7.540000 9.724964
7.584026 9.760000
7.630000 9.796747
7.671629 9.830000
7.720000 9.868774
7.760000 9.900868
7.808707 9.940000
7.850000 9.973285


==> Data/Countor-solid4.dat <==
d1 d2
0.010000 0.156464
0.016769 0.230000
0.020616 0.300000
0.027953 0.380000
0.034715 0.450000
0.042172 0.520000
0.051043 0.590000
0.061704 0.660000
0.074303 0.730000
0.088825 0.800000
0.103605 0.860000
0.120293 0.920000
0.140000 0.981209
0.161641 1.040000
0.186468 1.100000
0.210000 1.151681
0.239272 1.210000
0.266414 1.260000
0.295179 1.310000
0.325369 1.360000
0.356679 1.410000
0.388752 1.460000
0.420000 1.508096
0.450000 1.554092
0.480000 1.600306
0.511831 1.650000
0.543167 1.700000
0.573656 1.750000
0.603195 1.800000
0.631727 1.850000
0.660000 1.901420
0.690000 1.958108
0.716468 2.010000
0.741054 2.060000
0.769588 2.120000
0.792682 2.170000
0.819630 2.230000
0.841625 2.280000
0.867545 2.340000
0.890000 2.392812
0.914144 2.450000
0.939237 2.510000
0.960086 2.560000
0.985129 2.620000
1.010000 2.679635
1.031128 2.730000
1.056443 2.790000
1.080000 2.845531
1.103382 2.900000
1.129349 2.960000
1.151262 3.010000
1.177892 3.070000
1.200365 3.120000
1.227781 3.180000
1.250971 3.230000
1.279299 3.290000
1.303374 3.340000
1.330000 3.394384
1.357886 3.450000
1.383492 3.500000
1.410000 3.550700
1.440000 3.606589
1.469489 3.660000
1.497877 3.710000
1.527078 3.760000
1.557175 3.810000
1.588250 3.860000
1.620000 3.909400
1.650000 3.954494
1.681366 4.000000
1.717147 4.050000
1.750000 4.094210
1.785463 4.140000
1.820000 4.182958
1.859484 4.230000
1.894469 4.270000
1.930766 4.310000
1.970000 4.351576
2.010000 4.392329
2.050000 4.431585
2.090553 4.470000
2.134242 4.510000
2.179351 4.550000
2.220000 4.585035
2.261630 4.620000
2.310000 4.659708
2.350000 4.691878
2.398280 4.730000
2.440000 4.762468
2.488914 4.800000
2.530000 4.831205
2.580000 4.868821
2.621775 4.900000
2.670000 4.935816
2.716317 4.970000
2.760000 5.002167
2.810000 5.038855
2.852543 5.070000
2.900000 5.104737
2.948275 5.140000
2.990000 5.170497
3.040000 5.207049
3.085099 5.240000
3.130000 5.272875
3.180000 5.309484
3.221630 5.340000
3.270000 5.375534
3.316908 5.410000
3.360000 5.441751
3.410000 5.478632
3.452469 5.510000
3.500000 5.545211
3.546937 5.580000
3.590000 5.612021
3.640000 5.649247
3.681227 5.680000
3.730000 5.716487
3.774764 5.750000
3.820000 5.783993
3.867885 5.820000
3.910000 5.851776
3.960000 5.889555
4.000204 5.920000
4.050000 5.957809
4.092344 5.990000
4.140000 6.026357
4.184069 6.060000
4.230000 6.095201
4.275384 6.130000
4.320000 6.164346
4.366293 6.200000
4.410000 6.233794
4.456802 6.270000
4.500000 6.303545
4.546918 6.340000
4.590000 6.373601
4.636646 6.410000
4.680000 6.443960
4.725992 6.480000
4.770000 6.514621
4.814962 6.550000
4.860000 6.585579
4.903563 6.620000
4.950000 6.656833
4.991798 6.690000
5.040000 6.728377
5.080000 6.760262
5.129742 6.800000
5.170000 6.832246
5.217100 6.870000
5.260000 6.904512
5.304116 6.940000
5.350000 6.977052
5.390790 7.010000
5.440000 7.049858
5.480000 7.082328
5.526381 7.120000
5.570000 7.155557
5.612259 7.190000
5.660000 7.229037
5.700000 7.261793
5.746617 7.300000
5.790000 7.335682
5.831737 7.370000
5.880000 7.409802
5.920000 7.442854
5.964948 7.480000
6.010000 7.517365
6.050000 7.550549
6.097478 7.590000
6.140000 7.625443
6.181477 7.660000
6.229360 7.700000
6.270000 7.734027
6.312980 7.770000
6.360000 7.809476
6.400000 7.843109
6.443877 7.880000
6.490000 7.918905
6.530000 7.952680
6.574192 7.990000
6.620000 8.028808
6.660000 8.062729
6.703949 8.100000
6.750000 8.139175
6.790000 8.173242
6.833168 8.210000
6.880000 8.249992
6.920000 8.284206
6.961868 8.320000
7.008544 8.360000
7.050000 8.395607
7.090065 8.430000
7.136587 8.470000
7.180000 8.507429
7.220000 8.541918
7.264152 8.580000
7.310000 8.619655
7.350000 8.654297
7.391249 8.690000
7.437370 8.730000
7.480000 8.767062
7.520000 8.801833
7.563892 8.840000
7.609775 8.880000
7.650000 8.915121
7.690000 8.950024
7.735752 8.990000
7.780000 9.028758
7.820000 9.063817
7.861301 9.100000
7.906875 9.140000
7.950000 9.177937
7.990000 9.213131
8.031915 9.250000
8.077300 9.290000
8.120000 9.327713
8.160000 9.363044
8.201851 9.400000
8.247064 9.440000
8.290000 9.478066
8.330000 9.513534
8.371140 9.550000
8.416195 9.590000
8.460000 9.628973
8.500000 9.664580
8.540000 9.700170
8.584721 9.740000
8.629540 9.780000
8.670000 9.816156
8.710000 9.851886
8.752663 9.890000
8.797356 9.930000
8.840000 9.968237


==> Data/Hessian_g.dat <==
d1 d2 
5.000000 0.240702
4.975439 0.240702
4.950877 0.240702
4.926316 0.240702
4.901754 0.240702
4.877193 0.240702
4.852632 0.240702
4.828070 0.240702
4.803509 0.240702
4.778947 0.240702
4.754386 0.240702
4.729825 0.240702
4.705263 0.240702
4.680702 0.240702
4.656140 0.240702
4.631579 0.240702
4.607018 0.240702
4.582456 0.240702
4.557895 0.240702
4.533333 0.240702
4.508772 0.240702
4.484211 0.240702
4.459649 0.240702
4.435088 0.240702
4.410526 0.240702
4.385965 0.240702
4.361404 0.240702
4.336842 0.240702
4.312281 0.240702
4.287719 0.240702
4.263158 0.240702
4.238596 0.240702
4.214035 0.240702
4.189474 0.240702
4.164912 0.240702
4.140351 0.240702
4.115789 0.240702
4.091228 0.240702
4.066667 0.240702
4.042105 0.240702
4.017544 0.240702
3.992982 0.240702
3.968421 0.240702
3.943860 0.240702
3.919298 0.240702
3.894737 0.240702
3.870175 0.240702
3.845614 0.240702
3.821053 0.240702
3.796491 0.240702
3.771930 0.240702
3.747368 0.240702
3.722807 0.240702
3.698246 0.240702
3.673684 0.240702
3.649123 0.240702
3.624561 0.240702
3.600000 0.240702
3.575439 0.240702
3.550877 0.240702
3.526316 0.240702
3.501754 0.240702
3.477193 0.240702
3.452632 0.240702
3.428070 0.240702
3.403509 0.240702
3.378947 0.240702
3.354386 0.240702
3.329825 0.240702
3.305263 0.240702
3.280702 0.240702
3.256140 0.240702
3.231579 0.240702
3.207018 0.240702
3.182456 0.240702
3.157895 0.240702
3.133333 0.240702
3.108772 0.240702
3.084211 0.240702
3.059649 0.240702
3.035088 0.240702
3.010526 0.240702
2.985965 0.240702
2.961404 0.240702
2.936842 0.240702
2.912281 0.240702
2.887719 0.240702
2.863158 0.240702
2.838596 0.240702
2.814035 0.240702
2.789474 0.240702
2.764912 0.240702
2.740351 0.240702
2.715789 0.240702
2.691228 0.240702
2.666667 0.240702
2.642105 0.240702
2.617544 0.240702
2.592982 0.240702
2.568421 0.240702
2.543860 0.240702
2.519298 0.240702
2.494737 0.240702
2.470175 0.240702
2.445614 0.240702
2.421053 0.240702
2.396491 0.240702
2.371930 0.240702
2.347368 0.240702
2.322807 0.240702
2.298246 0.240702
2.273684 0.240702
2.249123 0.240702
2.224561 0.240702
2.200000 0.240702
2.175439 0.240702
2.150877 0.240702
2.126316 0.240702
2.101754 0.240702
2.077193 0.240702
2.052632 0.240702
2.028070 0.240702
2.003509 0.240702
1.978947 0.240702
1.954386 0.240702
1.929825 0.240702
1.905263 0.240702
1.880702 0.240702
1.856140 0.240702
1.831579 0.240703
1.807018 0.240703
1.782456 0.240703
1.757895 0.240703
1.733333 0.240703
1.708772 0.240703
1.684211 0.240703
1.659649 0.240703
1.635088 0.240703
1.610526 0.240703
1.585965 0.240703
1.561404 0.240703
1.536842 0.240703
1.512281 0.240703
1.487719 0.240703
1.463158 0.240703
1.438596 0.240703
1.414035 0.240704
1.389474 0.240704
1.364912 0.240704
1.340351 0.240704
1.315789 0.240704
1.291228 0.240704
1.266667 0.240704
1.242105 0.240705
1.217544 0.240705
1.192982 0.240705
1.168421 0.240705
1.143860 0.240706
1.119298 0.240706
1.094737 0.240706
1.070175 0.240707
1.045614 0.240707
1.021053 0.240708
0.996491 0.240708
0.971930 0.240709
0.947368 0.240709
0.922807 0.240710
0.898246 0.240711
0.873684 0.240712
0.849123 0.240713
0.824561 0.240715
0.800000 0.240716
0.775439 0.240718
0.750877 0.240720
0.726316 0.240722
0.701754 0.240724
0.677193 0.240727
0.652632 0.240731
0.628070 0.240735
0.603509 0.240739
0.578947 0.240745
0.554386 0.240752
0.529825 0.240759
0.505263 0.240769
0.480702 0.240780
0.456140 0.240793
0.431579 0.240808
0.407018 0.240826
0.382456 0.240846
0.357895 0.240869
0.333333 0.240890
0.308772 0.240906
0.284211 0.240900
0.259649 0.240841
0.235088 0.240646
0.210526 0.240111
0.185965 0.238684
0.163128 0.235088
0.149123 0.232296
0.129620 0.222807
0.112281 0.211131
0.100000 0.199720

0.240834 5.000000
0.240838 4.975439
0.240843 4.950877
0.240848 4.926316
0.240854 4.901754
0.240859 4.877193
0.240865 4.852632
0.240870 4.828070
0.240876 4.803509
0.240882 4.778947
0.240889 4.754386
0.240895 4.729825
0.240902 4.705263
0.240909 4.680702
0.240916 4.656140
0.240923 4.631579
0.240931 4.607018
0.240939 4.582456
0.240947 4.557895
0.240955 4.533333
0.240964 4.508772
0.240973 4.484211
0.240982 4.459649
0.240991 4.435088
0.241001 4.410526
0.241010 4.385965
0.241021 4.361404
0.241031 4.336842
0.241042 4.312281
0.241053 4.287719
0.241064 4.263158
0.241076 4.238596
0.241088 4.214035
0.241101 4.189474
0.241113 4.164912
0.241127 4.140351
0.241140 4.115789
0.241154 4.091228
0.241168 4.066667
0.241183 4.042105
0.241198 4.017544
0.241214 3.992982
0.241229 3.968421
0.241246 3.943860
0.241263 3.919298
0.241280 3.894737
0.241297 3.870175
0.241316 3.845614
0.241334 3.821053
0.241353 3.796491
0.241373 3.771930
0.241393 3.747368
0.241414 3.722807
0.241435 3.698246
0.241457 3.673684
0.241479 3.649123
0.241502 3.624561
0.241526 3.600000
0.241550 3.575439
0.241575 3.550877
0.241600 3.526316
0.241626 3.501754
0.241653 3.477193
0.241680 3.452632
0.241708 3.428070
0.241737 3.403509
0.241767 3.378947
0.241797 3.354386
0.241828 3.329825
0.241860 3.305263
0.241892 3.280702
0.241925 3.256140
0.241960 3.231579
0.241995 3.207018
0.242030 3.182456
0.242067 3.157895
0.242105 3.133333
0.242143 3.108772
0.242183 3.084211
0.242223 3.059649
0.242265 3.035088
0.242307 3.010526
0.242351 2.985965
0.242395 2.961404
0.242441 2.936842
0.242488 2.912281
0.242536 2.887719
0.242585 2.863158
0.242635 2.838596
0.242687 2.814035
0.242740 2.789474
0.242795 2.764912
0.242851 2.740351
0.242908 2.715789
0.242967 2.691228
0.243027 2.666667
0.243090 2.642105
0.243154 2.617544
0.243220 2.592982
0.243288 2.568421
0.243357 2.543860
0.243430 2.519298
0.243504 2.494737
0.243581 2.470175
0.243660 2.445614
0.243743 2.421053
0.243828 2.396491
0.243917 2.371930
0.244009 2.347368
0.244104 2.322807
0.244204 2.298246
0.244308 2.273684
0.244416 2.249123
0.244530 2.224561
0.244648 2.200000
0.244773 2.175439
0.244904 2.150877
0.245043 2.126316
0.245188 2.101754
0.245342 2.077193
0.245505 2.052632
0.245677 2.028070
0.245860 2.003509
0.246054 1.978947
0.246261 1.954386
0.246482 1.929825
0.246718 1.905263
0.246970 1.880702
0.247239 1.856140
0.247390 1.843860
0.247899 1.819298
0.248446 1.794737
0.249033 1.770175
0.249665 1.745614
0.250345 1.721053
0.251077 1.696491
0.251867 1.671930
0.252719 1.647368
0.253640 1.622807
0.254634 1.598246
0.255710 1.573684
0.256875 1.549123
0.258136 1.524561
0.259503 1.500000
0.260696 1.487719
0.263483 1.463158
0.266511 1.438596
0.269803 1.414035
0.271930 1.399242
0.278800 1.377193
0.284211 1.361039
0.296491 1.349066
0.310195 1.352632
0.322797 1.364912
0.333333 1.379691
0.345614 1.400977
0.352310 1.414035
0.358327 1.426316
0.369555 1.450877
0.374939 1.463158
0.382456 1.481211
0.390192 1.500000
0.394991 1.512281
0.404528 1.536842
0.409154 1.549123
0.418191 1.573684
0.422685 1.585965
0.431320 1.610526
0.435697 1.622807
0.443860 1.646948
0.448257 1.659649
0.456140 1.683780
0.460406 1.696491
0.468187 1.721053
0.472169 1.733333
0.479743 1.757895
0.483561 1.770175
0.490956 1.794737
0.494590 1.807018
0.501829 1.831579
0.505263 1.843868
0.512364 1.868421
0.517544 1.887507
0.522564 1.905263
0.529102 1.929825
0.532428 1.942105
0.538890 1.966667
0.542105 1.979500
0.548363 2.003509
0.554386 2.028060
0.557524 2.040351
0.563526 2.064912
0.566667 2.078366
0.572372 2.101754
0.578049 2.126316
0.580934 2.138596
0.586636 2.163158
0.591228 2.183923
0.594963 2.200000
0.600435 2.224561
0.603509 2.238896
0.608581 2.261404
0.613882 2.285965
0.616503 2.298246
0.621896 2.322807
0.627074 2.347368
0.629714 2.359649
0.635004 2.384211
0.640100 2.408772
0.642763 2.421053
0.647990 2.445614
0.652632 2.468175
0.655734 2.482456
0.660928 2.507018
0.664912 2.526429
0.668696 2.543860
0.673884 2.568421
0.677193 2.584507
0.681711 2.605263
0.686911 2.629825
0.689474 2.642195
0.694828 2.666667
0.700056 2.691228
0.702684 2.703509
0.708092 2.728070
0.713359 2.752632
0.716086 2.764912
0.721538 2.789474
0.726316 2.811546
0.729694 2.826316
0.735195 2.850877
0.738596 2.866397
0.743533 2.887719
0.749086 2.912281
0.751880 2.924561
0.757625 2.949123
0.763158 2.973364
0.766188 2.985965
0.771984 3.010526
0.775439 3.025463
0.780777 3.047368
0.786624 3.071930
0.789621 3.084211
0.795659 3.108772
0.800000 3.126825
0.804757 3.145614
0.810839 3.170175
0.813931 3.182456
0.820201 3.207018
0.824561 3.224476
0.829650 3.243860
0.835954 3.268421
0.839197 3.280702
0.845684 3.305263
0.849123 3.318536
0.855522 3.342105
0.861404 3.364284
0.865478 3.378947
0.872164 3.403509
0.875560 3.415789
0.882422 3.440351
0.885965 3.453278
0.892815 3.477193
0.898246 3.496596
0.903351 3.514035
0.910382 3.538596
0.914039 3.550877
0.921235 3.575439
0.924886 3.587719
0.932244 3.612281
0.935901 3.624561
0.943418 3.649123
0.947368 3.662289
0.954764 3.685965
0.959649 3.701953
0.966287 3.722807
0.971930 3.740937
0.977994 3.759649
0.984211 3.779265
0.989890 3.796491
0.996491 3.816957
1.001982 3.833333
1.008772 3.854032
1.014273 3.870175
1.021053 3.890508
1.026768 3.907018
1.033333 3.926399
1.039470 3.943860
1.045614 3.961720
1.052384 3.980702
1.057895 3.996482
1.065513 4.017544
1.070175 4.030697
1.078858 4.054386
1.083313 4.066667
1.092422 4.091228
1.096998 4.103509
1.106206 4.128070
1.110911 4.140351
1.119298 4.162482
1.125053 4.177193
1.131579 4.194216
1.139423 4.214035
1.144207 4.226316
1.154022 4.250877
1.158964 4.263158
1.168421 4.286645
1.173955 4.300000
1.180702 4.316596
1.189179 4.336842
1.194281 4.349123
1.204635 4.373684
1.209919 4.385965
1.217544 4.403920
1.225793 4.422807
1.231111 4.435088
1.241899 4.459649
1.247418 4.471930
1.254386 4.487686
1.263959 4.508772
1.269548 4.521053
1.278947 4.541668
1.286537 4.557895
1.292219 4.570175
1.303509 4.594204
1.309668 4.607018
1.315789 4.619961
1.327349 4.643860
1.333387 4.656140
1.340351 4.670473
1.351538 4.692982
1.357726 4.705263
1.364912 4.719665
1.376358 4.742105
1.382717 4.754386
1.389474 4.767576
1.401754 4.791063
1.408392 4.803509
1.414874 4.815789
1.426316 4.837150
1.434782 4.852632
1.441491 4.864912
1.450877 4.882028
1.461919 4.901754
1.468878 4.914035
1.475792 4.926316
1.487719 4.947146
1.497066 4.963158
1.504266 4.975439
1.512281 4.989121


==> Data/Hessian_o.dat <==
d1 d2
0.320028 5.000000
0.320028 4.975439
0.320028 4.950877
0.320028 4.926316
0.320028 4.901754
0.320028 4.877193
0.320027 4.852632
0.320027 4.828070
0.320027 4.803509
0.320027 4.778947
0.320027 4.754386
0.320026 4.729825
0.320026 4.705263
0.320026 4.680702
0.320026 4.656140
0.320026 4.631579
0.320025 4.607018
0.320025 4.582456
0.320025 4.557895
0.320025 4.533333
0.320024 4.508772
0.320024 4.484211
0.320024 4.459649
0.320024 4.435088
0.320023 4.410526
0.320023 4.385965
0.320023 4.361404
0.320022 4.336842
0.320022 4.312281
0.320022 4.287719
0.320022 4.263158
0.320021 4.238596
0.320021 4.214035
0.320020 4.189474
0.320020 4.164912
0.320020 4.140351
0.320019 4.115789
0.320019 4.091228
0.320018 4.066667
0.320018 4.042105
0.320018 4.017544
0.320017 3.992982
0.320017 3.968421
0.320016 3.943860
0.320016 3.919298
0.320015 3.894737
0.320015 3.870175
0.320014 3.845614
0.320014 3.821053
0.320013 3.796491
0.320012 3.771930
0.320012 3.747368
0.320011 3.722807
0.320011 3.698246
0.320010 3.673684
0.320009 3.649123
0.320009 3.624561
0.320008 3.600000
0.320007 3.575439
0.320007 3.550877
0.320006 3.526316
0.320005 3.501754
0.320004 3.477193
0.320003 3.452632
0.320003 3.428070
0.320002 3.403509
0.320001 3.378947
0.320000 3.354386
0.319999 3.329825
0.319998 3.305263
0.319997 3.280702
0.319996 3.256140
0.319995 3.231579
0.319994 3.207018
0.319993 3.182456
0.319992 3.157895
0.319991 3.133333
0.319990 3.108772
0.319989 3.084211
0.319987 3.059649
0.319986 3.035088
0.319985 3.010526
0.319983 2.985965
0.319982 2.961404
0.319981 2.936842
0.319979 2.912281
0.319978 2.887719
0.319976 2.863158
0.319974 2.838596
0.319973 2.814035
0.319971 2.789474
0.319969 2.764912
0.319967 2.740351
0.319965 2.715789
0.319963 2.691228
0.319961 2.666667
0.319958 2.642105
0.319956 2.617544
0.319953 2.592982
0.319950 2.568421
0.319947 2.543860
0.319944 2.519298
0.319940 2.494737
0.319936 2.470175
0.319932 2.445614
0.319928 2.421053
0.319923 2.396491
0.319918 2.371930
0.319912 2.347368
0.319906 2.322807
0.319899 2.298246
0.319891 2.273684
0.319883 2.249123
0.319874 2.224561
0.319864 2.200000
0.319853 2.175439
0.319840 2.150877
0.319827 2.126316
0.319812 2.101754
0.319795 2.077193
0.319777 2.052632
0.319756 2.028070
0.319734 2.003509
0.319709 1.978947
0.319682 1.954386
0.319651 1.929825
0.319617 1.905263
0.319580 1.880702
0.319539 1.856140
0.319493 1.831579
0.319442 1.807018
0.319387 1.782456
0.319325 1.757895
0.319257 1.733333
0.319181 1.708772
0.319098 1.684211
0.319006 1.659649
0.318904 1.635088
0.318791 1.610526
0.318666 1.585965
0.318528 1.561404
0.318375 1.536842
0.318205 1.512281
0.318016 1.487719
0.317807 1.463158
0.317573 1.438596
0.317313 1.414035
0.317023 1.389474
0.316699 1.364912
0.316335 1.340351
0.315928 1.315789
0.315471 1.291228
0.314956 1.266667
0.314376 1.242105
0.313721 1.217544
0.312981 1.192982
0.312143 1.168421
0.311193 1.143860
0.310115 1.119298
0.308891 1.094737
0.308381 1.082456
0.307329 1.057895
0.306125 1.033333
0.304745 1.008772
0.303162 0.984211
0.301347 0.959649
0.299265 0.935088
0.296879 0.910526
0.295817 0.898246
0.293688 0.873684
0.291227 0.849123
0.288385 0.824561
0.285112 0.800000
0.283540 0.787719
0.280559 0.763158
0.277098 0.738596
0.273098 0.714035
0.271150 0.701754
0.267461 0.677193
0.263174 0.652632
0.259649 0.634824
0.256540 0.615789
0.251939 0.591228
0.247368 0.569872
0.244641 0.554386
0.239767 0.529825
0.235088 0.508875
0.232211 0.492982
0.227340 0.468421
0.222807 0.446990
0.220335 0.431579
0.216606 0.407018
0.214005 0.382456
0.214842 0.357895
0.222807 0.338377
0.235088 0.329290
0.259649 0.322867
0.277200 0.321053
0.296491 0.320372
0.321053 0.320022
0.345614 0.319904
0.370175 0.319878
0.394737 0.319886
0.419298 0.319905
0.443860 0.319925
0.468421 0.319944
0.492982 0.319961
0.517544 0.319974
0.542105 0.319985
0.566667 0.319994
0.591228 0.320001
0.615789 0.320006
0.640351 0.320011
0.664912 0.320015
0.689474 0.320018
0.714035 0.320020
0.738596 0.320022
0.763158 0.320024
0.787719 0.320025
0.812281 0.320026
0.836842 0.320027
0.861404 0.320028
0.885965 0.320028
0.910526 0.320029
0.935088 0.320029
0.959649 0.320030
0.984211 0.320030
1.008772 0.320030
1.033333 0.320031
1.057895 0.320031
1.082456 0.320031
1.107018 0.320031
1.131579 0.320031
1.156140 0.320031
1.180702 0.320031
1.205263 0.320031
1.229825 0.320032
1.254386 0.320032
1.278947 0.320032
1.303509 0.320032
1.328070 0.320032
1.352632 0.320032
1.377193 0.320032
1.401754 0.320032
1.426316 0.320032
1.450877 0.320032
1.475439 0.320032
1.500000 0.320032
1.524561 0.320032
1.549123 0.320032
1.573684 0.320032
1.598246 0.320032
1.622807 0.320032
1.647368 0.320032
1.671930 0.320032
1.696491 0.320032
1.721053 0.320032
1.745614 0.320032
1.770175 0.320032
1.794737 0.320032
1.819298 0.320032
1.843860 0.320032
1.868421 0.320032
1.892982 0.320032
1.917544 0.320032
1.942105 0.320032
1.966667 0.320032
1.991228 0.320032
2.015789 0.320032
2.040351 0.320032
2.064912 0.320032
2.089474 0.320032
2.114035 0.320032
2.138596 0.320032
2.163158 0.320032
2.187719 0.320032
2.212281 0.320032
2.236842 0.320032
2.261404 0.320032
2.285965 0.320032
2.310526 0.320032
2.335088 0.320032
2.359649 0.320032
2.384211 0.320032
2.408772 0.320032
2.433333 0.320032
2.457895 0.320032
2.482456 0.320032
2.507018 0.320032
2.531579 0.320032
2.556140 0.320032
2.580702 0.320032
2.605263 0.320032
2.629825 0.320032
2.654386 0.320032
2.678947 0.320032
2.703509 0.320032
2.728070 0.320032
2.752632 0.320032
2.777193 0.320032
2.801754 0.320032
2.826316 0.320032
2.850877 0.320032
2.875439 0.320032
2.900000 0.320032
2.924561 0.320032
2.949123 0.320032
2.973684 0.320032
2.998246 0.320032
3.022807 0.320032
3.047368 0.320032
3.071930 0.320032
3.096491 0.320032
3.121053 0.320032
3.145614 0.320032
3.170175 0.320032
3.194737 0.320032
3.219298 0.320032
3.243860 0.320032
3.268421 0.320032
3.292982 0.320032
3.317544 0.320032
3.342105 0.320032
3.366667 0.320032
3.391228 0.320032
3.415789 0.320032
3.440351 0.320032
3.464912 0.320032
3.489474 0.320032
3.514035 0.320032
3.538596 0.320032
3.563158 0.320032
3.587719 0.320032
3.612281 0.320032
3.636842 0.320032
3.661404 0.320032
3.685965 0.320032
3.710526 0.320032
3.735088 0.320032
3.759649 0.320032
3.784211 0.320032
3.808772 0.320032
3.833333 0.320032
3.857895 0.320032
3.882456 0.320032
3.907018 0.320032
3.931579 0.320032
3.956140 0.320032
3.980702 0.320032
4.005263 0.320032
4.029825 0.320032
4.054386 0.320032
4.078947 0.320032
4.103509 0.320032
4.128070 0.320032
4.152632 0.320032
4.177193 0.320032
4.201754 0.320032
4.226316 0.320032
4.250877 0.320032
4.275439 0.320032
4.300000 0.320032
4.324561 0.320032
4.349123 0.320032
4.373684 0.320032
4.398246 0.320032
4.422807 0.320032
4.447368 0.320032
4.471930 0.320032
4.496491 0.320032
4.521053 0.320032
4.545614 0.320032
4.570175 0.320032
4.594737 0.320032
4.619298 0.320032
4.643860 0.320032
4.668421 0.320032
4.692982 0.320032
4.717544 0.320032
4.742105 0.320032
4.766667 0.320032
4.791228 0.320032
4.815789 0.320032
4.840351 0.320032
4.864912 0.320032
4.889474 0.320032
4.914035 0.320032
4.938596 0.320032
4.963158 0.320032
4.987719 0.320032


==> Data/Imlicit_curve_P_m2.dat <==
x y
1 0.065763
0.98649 0.065765
0.97297 0.065767
0.95946 0.06577
0.94595 0.065773
0.93243 0.065776
0.91892 0.065779
0.90541 0.065782
0.89189 0.065786
0.87838 0.06579
0.86486 0.065794
0.85135 0.065798
0.83784 0.065803
0.82432 0.065808
0.81081 0.065814
0.7973 0.06582
0.78378 0.065826
0.77027 0.065833
0.75676 0.065841
0.74324 0.065849
0.72973 0.065858
0.71622 0.065867
0.7027 0.065877
0.68919 0.065888
0.67568 0.0659
0.66216 0.065914
0.64865 0.065928
0.63514 0.065944
0.62162 0.065961
0.60811 0.065979
0.59459 0.066
0.58108 0.066022
0.56757 0.066046
0.55405 0.066073
0.54054 0.066103
0.52703 0.066135
0.51351 0.066171
0.5 0.06621
0.48649 0.066253
0.47297 0.0663
0.45946 0.066352
0.44595 0.066409
0.43243 0.066472
0.41892 0.06654
0.40541 0.066615
0.39189 0.066697
0.37838 0.066786
0.36486 0.066881
0.35135 0.066984
0.33784 0.067093
0.32432 0.067208
0.31081 0.067329
0.2973 0.067453
0.28492 0.067568
0.28378 0.067582
0.27027 0.067747
0.25676 0.067907
0.24324 0.068056
0.22973 0.06819
0.21622 0.0683
0.2027 0.068379
0.18919 0.068419
0.17568 0.068411
0.16216 0.068345
0.14865 0.068212
0.13514 0.068001
0.12162 0.067702
0.11673 0.067568
0.10811 0.067366
0.094595 0.066973
0.081081 0.066473
0.067568 0.065834
0.054054 0.064989
0.040541 0.063783
0.027027 0.061736
0.013514 0.056418
0.010876 0.054054
0.0041953 0.040541
0.0020537 0.027027

0.080085 1
0.081006 0.98649
0.081081 0.98546
0.081929 0.97297
0.082929 0.95946
0.084022 0.94595
0.085221 0.93243
0.08654 0.91892
0.087995 0.90541
0.089606 0.89189
0.091399 0.87838
0.0934 0.86486
0.094595 0.8576
0.095599 0.85135
0.098015 0.83784
0.10075 0.82432
0.10387 0.81081
0.10745 0.7973
0.10811 0.79508
0.11161 0.78378
0.11649 0.77027
0.12162 0.75818
0.1223 0.75676
0.12973 0.74324
0.13514 0.73503
0.13949 0.72973
0.14865 0.72038
0.1546 0.71622
0.16216 0.71175
0.17568 0.70765
0.18919 0.70715
0.2027 0.70965
0.21622 0.71459
0.21928 0.71622
0.22973 0.72189
0.2414 0.72973
0.24324 0.73099
0.25676 0.74194
0.2582 0.74324
0.27027 0.75449
0.27252 0.75676
0.28378 0.76844
0.28546 0.77027
0.2973 0.78364
0.29742 0.78378
0.30852 0.7973
0.31081 0.80017
0.31909 0.81081
0.32432 0.81774
0.32925 0.82432
0.33784 0.83618
0.33904 0.83784
0.34848 0.85135
0.35135 0.85562
0.35766 0.86486
0.36486 0.87578
0.36662 0.87838
0.37537 0.89189
0.37838 0.89672
0.38395 0.90541
0.39189 0.91818
0.39237 0.91892
0.40068 0.93243
0.40541 0.94038
0.40885 0.94595
0.4169 0.95946
0.41892 0.96298
0.4249 0.97297
0.43243 0.98598
0.43274 0.98649
0.44059 1




==> Data/Noptimal.dat <==
  xi_dB   d1   d2   d3
    0.000000 1.832606e-01 3.853225e-01 7.860929e-01
    2.550300 1.868314e-01 3.863246e-01 7.847594e-01
    4.146375 1.867506e-01 3.835704e-01 7.861285e-01
    5.310936 1.839025e-01 3.763904e-01 7.902595e-01
    6.228334 1.799387e-01 3.674783e-01 7.953501e-01
    6.985333 1.762800e-01 3.594465e-01 7.998272e-01
    7.629762 1.734646e-01 3.532695e-01 8.031879e-01
    8.190808 1.715211e-01 3.489576e-01 8.054869e-01
    8.687596 1.703217e-01 3.462382e-01 8.069137e-01
    9.133345 1.697230e-01 3.448285e-01 8.076431e-01
    9.537573 1.696026e-01 3.445079e-01 8.078052e-01
    9.907359 1.698619e-01 3.451229e-01 8.074881e-01
   10.248115 1.704211e-01 3.465767e-01 8.067473e-01
   10.564068 1.712139e-01 3.488164e-01 8.056134e-01
   10.858587 1.721824e-01 3.518201e-01 8.040994e-01
   11.134394 1.732753e-01 3.555842e-01 8.022067e-01
   11.393727 1.744459e-01 3.601076e-01 7.999320e-01
   11.638443 1.756533e-01 3.653734e-01 7.972755e-01
   11.870103 1.768644e-01 3.713296e-01 7.942502e-01
   12.090028 1.780572e-01 3.778738e-01 7.908900e-01
   12.299351 1.792228e-01 3.848520e-01 7.872535e-01
   12.499048 1.803652e-01 3.920765e-01 7.834184e-01
   12.689964 1.814979e-01 3.993564e-01 7.794697e-01
   12.872839 1.826381e-01 4.065280e-01 7.754858e-01
   13.048325 1.838024e-01 4.134709e-01 7.715299e-01
   13.216994 1.850043e-01 4.201095e-01 7.676467e-01
   13.379356 1.862535e-01 4.264051e-01 7.638641e-01
   13.535867 1.875565e-01 4.323449e-01 7.601976e-01
   13.686933 1.889173e-01 4.379329e-01 7.566539e-01
   13.832920 1.903386e-01 4.431821e-01 7.532336e-01
   13.974159 1.918223e-01 4.481104e-01 7.499342e-01
   14.110949 1.933701e-01 4.527374e-01 7.467509e-01
   14.243562 1.949841e-01 4.570824e-01 7.436779e-01
   14.372246 1.966667e-01 4.611642e-01 7.407090e-01
   14.497225 1.984212e-01 4.650000e-01 7.378374e-01
   14.618709 2.002518e-01 4.686056e-01 7.350565e-01
   14.736887 2.021636e-01 4.719950e-01 7.323596e-01
   14.851933 2.041628e-01 4.751808e-01 7.297402e-01
   14.964011 2.062568e-01 4.781741e-01 7.271916e-01
   15.073269 2.084539e-01 4.809844e-01 7.247075e-01
   15.179846 2.107636e-01 4.836202e-01 7.222813e-01
   15.283869 2.131961e-01 4.860884e-01 7.199066e-01
   15.385459 2.157621e-01 4.883951e-01 7.175771e-01
   15.484728 2.184727e-01 4.905454e-01 7.152866e-01
   15.581777 2.213382e-01 4.925437e-01 7.130289e-01
   15.676705 2.243677e-01 4.943937e-01 7.107981e-01
   15.769603 2.275681e-01 4.960992e-01 7.085890e-01
   15.860555 2.309422e-01 4.976639e-01 7.063967e-01
   15.949641 2.344882e-01 4.990921e-01 7.042175e-01
   16.036937 2.381978e-01 5.003891e-01 7.020488e-01
   16.122512 2.420561e-01 5.015612e-01 6.998894e-01
   16.206434 2.460416e-01 5.026163e-01 6.977395e-01
   16.288765 2.501271e-01 5.035632e-01 6.956008e-01
   16.369564 2.542820e-01 5.044121e-01 6.934761e-01
   16.448887 2.584743e-01 5.051733e-01 6.913689e-01
   16.526787 2.626732e-01 5.058573e-01 6.892831e-01
   16.603315 2.668513e-01 5.064738e-01 6.872224e-01
   16.678517 2.709850e-01 5.070320e-01 6.851902e-01
   16.752439 2.750558e-01 5.075398e-01 6.831893e-01
   16.825124 2.790496e-01 5.080040e-01 6.812219e-01
   16.896613 2.829565e-01 5.084303e-01 6.792895e-01
   16.966944 2.867701e-01 5.088236e-01 6.773932e-01
   17.036154 2.904867e-01 5.091878e-01 6.755333e-01
   17.104278 2.941046e-01 5.095264e-01 6.737101e-01
   17.171350 2.976238e-01 5.098421e-01 6.719235e-01
   17.237402 3.010453e-01 5.101372e-01 6.701730e-01
   17.302465 3.043710e-01 5.104136e-01 6.684581e-01
   17.366567 3.076032e-01 5.106731e-01 6.667783e-01
   17.429737 3.107446e-01 5.109171e-01 6.651327e-01
   17.492001 3.137980e-01 5.111469e-01 6.635207e-01
   17.553385 3.167664e-01 5.113636e-01 6.619414e-01
   17.613914 3.196526e-01 5.115681e-01 6.603940e-01
   17.673610 3.224597e-01 5.117615e-01 6.588778e-01
   17.732497 3.251906e-01 5.119444e-01 6.573919e-01
   17.790596 3.278479e-01 5.121176e-01 6.559355e-01
   17.847929 3.304344e-01 5.122817e-01 6.545079e-01
   17.904514 3.329528e-01 5.124374e-01 6.531082e-01
   17.960371 3.354054e-01 5.125852e-01 6.517358e-01
   18.015519 3.377948e-01 5.127256e-01 6.503900e-01
   18.069976 3.401232e-01 5.128591e-01 6.490699e-01
   18.123758 3.423928e-01 5.129860e-01 6.477750e-01
   18.176883 3.446058e-01 5.131069e-01 6.465046e-01
   18.229365 3.467641e-01 5.132221e-01 6.452579e-01
   18.281221 3.488697e-01 5.133318e-01 6.440345e-01
   18.332464 3.509244e-01 5.134365e-01 6.428336e-01
   18.383111 3.529301e-01 5.135364e-01 6.416547e-01
   18.433173 3.548883e-01 5.136317e-01 6.404973e-01
   18.482665 3.568007e-01 5.137229e-01 6.393607e-01
   18.531599 3.586689e-01 5.138100e-01 6.382444e-01
   18.579988 3.604944e-01 5.138933e-01 6.371479e-01
   18.627844 3.622785e-01 5.139730e-01 6.360708e-01
   18.675178 3.640226e-01 5.140493e-01 6.350125e-01
   18.722002 3.657280e-01 5.141225e-01 6.339725e-01
   18.768327 3.673961e-01 5.141925e-01 6.329504e-01
   18.814162 3.690279e-01 5.142597e-01 6.319457e-01
   18.859519 3.706246e-01 5.143241e-01 6.309581e-01
   18.904407 3.721873e-01 5.143860e-01 6.299870e-01
   18.948836 3.737171e-01 5.144454e-01 6.290322e-01
   18.992814 3.752150e-01 5.145024e-01 6.280931e-01
   19.036352 3.766820e-01 5.145572e-01 6.271695e-01
   19.079458 3.781190e-01 5.146099e-01 6.262609e-01
   19.122140 3.795269e-01 5.146606e-01 6.253670e-01
   19.164407 3.809065e-01 5.147093e-01 6.244874e-01
   19.206267 3.822588e-01 5.147563e-01 6.236219e-01
   19.247726 3.835844e-01 5.148014e-01 6.227700e-01
   19.288794 3.848843e-01 5.148449e-01 6.219315e-01
   19.329477 3.861590e-01 5.148869e-01 6.211061e-01
   19.369783 3.874093e-01 5.149273e-01 6.202934e-01
   19.409717 3.886360e-01 5.149663e-01 6.194932e-01
   19.449288 3.898396e-01 5.150039e-01 6.187052e-01
   19.488502 3.910209e-01 5.150401e-01 6.179291e-01
   19.527365 3.921804e-01 5.150752e-01 6.171646e-01
   19.565883 3.933186e-01 5.151090e-01 6.164116e-01
   19.604062 3.944363e-01 5.151416e-01 6.156696e-01
   19.641909 3.955339e-01 5.151732e-01 6.149386e-01
   19.679429 3.966120e-01 5.152037e-01 6.142183e-01
   19.716627 3.976710e-01 5.152331e-01 6.135084e-01
   19.753510 3.987116e-01 5.152616e-01 6.128087e-01
   19.790082 3.997341e-01 5.152892e-01 6.121190e-01
   19.826348 4.007390e-01 5.153159e-01 6.114391e-01
   19.862314 4.017268e-01 5.153417e-01 6.107688e-01
   19.897985 4.026979e-01 5.153667e-01 6.101079e-01
   19.933365 4.036527e-01 5.153909e-01 6.094561e-01
   19.968459 4.045916e-01 5.154144e-01 6.088134e-01
   20.003272 4.055150e-01 5.154371e-01 6.081794e-01
   20.037808 4.064233e-01 5.154591e-01 6.075541e-01
   20.072072 4.073169e-01 5.154804e-01 6.069373e-01
   20.106067 4.081961e-01 5.155011e-01 6.063287e-01
   20.139799 4.090613e-01 5.155212e-01 6.057283e-01
   20.173270 4.099127e-01 5.155407e-01 6.051358e-01
   20.206486 4.107508e-01 5.155596e-01 6.045512e-01
   20.239449 4.115758e-01 5.155779e-01 6.039742e-01
   20.272164 4.123880e-01 5.155957e-01 6.034047e-01
   20.304634 4.131877e-01 5.156130e-01 6.028426e-01
   20.336864 4.139752e-01 5.156298e-01 6.022877e-01
   20.368856 4.147508e-01 5.156461e-01 6.017398e-01
   20.400614 4.155148e-01 5.156620e-01 6.011990e-01
   20.432141 4.162674e-01 5.156774e-01 6.006649e-01
   20.463442 4.170088e-01 5.156923e-01 6.001375e-01
   20.494518 4.177393e-01 5.157069e-01 5.996168e-01
   20.525373 4.184592e-01 5.157211e-01 5.991024e-01
   20.556011 4.191686e-01 5.157348e-01 5.985944e-01
   20.586434 4.198679e-01 5.157482e-01 5.980926e-01
   20.616646 4.205572e-01 5.157613e-01 5.975968e-01
   20.646649 4.212367e-01 5.157740e-01 5.971071e-01
   20.676446 4.219066e-01 5.157863e-01 5.966233e-01
   20.706040 4.225672e-01 5.157983e-01 5.961452e-01
   20.735434 4.232186e-01 5.158100e-01 5.956728e-01
   20.764630 4.238610e-01 5.158214e-01 5.952060e-01
   20.793631 4.244946e-01 5.158325e-01 5.947446e-01
   20.822439 4.251196e-01 5.158434e-01 5.942886e-01
   20.851058 4.257361e-01 5.158539e-01 5.938379e-01
   20.879490 4.263444e-01 5.158642e-01 5.933924e-01
   20.907736 4.269446e-01 5.158742e-01 5.929520e-01
   20.935801 4.275368e-01 5.158840e-01 5.925167e-01
   20.963684 4.281213e-01 5.158935e-01 5.920862e-01
   20.991390 4.286981e-01 5.159028e-01 5.916606e-01
   21.018921 4.292674e-01 5.159119e-01 5.912398e-01
   21.046278 4.298293e-01 5.159207e-01 5.908237e-01
   21.073463 4.303841e-01 5.159293e-01 5.904121e-01
   21.100480 4.309318e-01 5.159377e-01 5.900051e-01
   21.127330 4.314725e-01 5.159460e-01 5.896026e-01
   21.154014 4.320065e-01 5.159540e-01 5.892045e-01
   21.180536 4.325338e-01 5.159618e-01 5.888106e-01
   21.206896 4.330545e-01 5.159695e-01 5.884210e-01
   21.233098 4.335688e-01 5.159769e-01 5.880356e-01
   21.259143 4.340768e-01 5.159842e-01 5.876543e-01
   21.285032 4.345786e-01 5.159913e-01 5.872771e-01
   21.310768 4.350743e-01 5.159983e-01 5.869038e-01
   21.336352 4.355641e-01 5.160051e-01 5.865345e-01
   21.361786 4.360480e-01 5.160118e-01 5.861690e-01
   21.387072 4.365261e-01 5.160183e-01 5.858073e-01
   21.412212 4.369985e-01 5.160246e-01 5.854493e-01
   21.437208 4.374654e-01 5.160308e-01 5.850950e-01
   21.462060 4.379269e-01 5.160369e-01 5.847444e-01
   21.486770 4.383829e-01 5.160428e-01 5.843973e-01
   21.511341 4.388337e-01 5.160486e-01 5.840537e-01
   21.535774 4.392794e-01 5.160543e-01 5.837136e-01
   21.560070 4.397199e-01 5.160599e-01 5.833769e-01
   21.584231 4.401503e-01 5.160635e-01 5.830490e-01
   21.608258 4.405810e-01 5.160689e-01 5.827189e-01
   21.632153 4.410069e-01 5.160742e-01 5.823920e-01
   21.655918 4.414280e-01 5.160793e-01 5.820683e-01
   21.679553 4.418444e-01 5.160844e-01 5.817477e-01
   21.703060 4.422563e-01 5.160893e-01 5.814303e-01
   21.726440 4.426636e-01 5.160942e-01 5.811160e-01
   21.749695 4.430664e-01 5.160989e-01 5.808047e-01
   21.772827 4.434649e-01 5.161036e-01 5.804963e-01
   21.795835 4.438591e-01 5.161081e-01 5.801910e-01
   21.818723 4.442490e-01 5.161126e-01 5.798885e-01
   21.841491 4.446347e-01 5.161169e-01 5.795889e-01
   21.864139 4.450164e-01 5.161212e-01 5.792921e-01
   21.886671 4.453940e-01 5.161254e-01 5.789981e-01
   21.909086 4.457676e-01 5.161295e-01 5.787068e-01
   21.931386 4.461373e-01 5.161335e-01 5.784183e-01
   21.953572 4.465032e-01 5.161374e-01 5.781324e-01
   21.975645 4.468653e-01 5.161413e-01 5.778491e-01
   21.997607 4.472236e-01 5.161451e-01 5.775685e-01
   22.019458 4.475782e-01 5.161488e-01 5.772904e-01
   22.041200 4.479293e-01 5.161524e-01 5.770148e-01


==> Data/P_x_all_M.dat <==
x P_M3 P_M4 P_M5 P_M6 P_M7 P_M8 P_M9 P_M10
0.000000000000000000e+00 2.666666666666666075e+00 5.750000000000000000e+00 8.799999999999998934e+00 1.083333333333333748e+01 1.085714285714286120e+01 7.875000000000000000e+00 8.888888888888928363e-01 -1.109999999999995168e+01
1.002004008016032024e-02 2.666900897711689922e+00 5.750824915906882495e+00 8.800713458465747152e+00 1.082976594896047295e+01 1.083806552957718239e+01 7.817352637479487498e+00 7.518451486651187565e-01 -1.138211377316748951e+01
2.004008016032064049e-02 2.667603129812533336e+00 5.753296587603375478e+00 8.802861134605290516e+00 1.081920142344933566e+01 1.078159204331109322e+01 7.647222451152657641e+00 3.490067201772220074e-01 -1.220751442558668032e+01
3.006012024048096073e-02 2.668771980731048377e+00 5.757405800202314516e+00 8.806464793467256413e+00 1.080204983988088685e+01 1.068997669581338172e+01 7.372940128320884412e+00 -2.951484459621482870e-01 -1.351465060748064673e+01
4.008016032064128098e-02 2.670405149616871476e+00 5.763137239434817261e+00 8.811560254869636566e+00 1.077898539759491392e+01 1.056690666331095230e+01 7.008044504094762317e+00 -1.141136543026235017e+00 -1.520508403680965159e+01
5.010020040080159776e-02 2.672499421320547075e+00 5.770469557204129352e+00 8.818196717466662449e+00 1.075093271207044765e+01 1.041739928438504492e+01 6.570779318508584765e+00 -2.136361570436761781e+00 -1.714940891575599835e+01
6.012024048096192147e-02 2.675050672418555209e+00 5.779375462841480626e+00 8.826435826255153216e+00 1.071904804668756128e+01 1.024766270012871061e+01 6.083418357812412580e+00 -3.217620423993679424e+00 -1.919496121068037553e+01
7.014028056112224518e-02 2.678053878936900389e+00 5.789821839548760174e+00 8.836350497077386734e+00 1.068469587627398454e+01 1.006492410439012630e+01 5.571446922309959859e+00 -4.314084601703704891e+00 -2.117479620208291635e+01
8.016032064128256196e-02 2.681503125756225181e+00 5.801769885371879987e+00 8.848023515191083987e+00 1.064942127979285047e+01 9.877230810763446556e+00 5.062633172376038715e+00 -5.350600296966092628e+00 -2.291733818580732418e+01
9.018036072144287874e-02 2.685391617677653997e+00 5.815175277912288720e+00 8.861545928228741431e+00 1.061491874501981059e+01 9.693230114291825572e+00 4.586026917638982070e+00 -6.251135013861372158e+00 -2.425607785147494155e+01
1.002004008016031955e-01 2.689711692124983067e+00 5.829988361853310153e+00 8.877015256809977828e+00 1.058299803961917718e+01 9.521934490486568592e+00 4.170925667725299490e+00 -6.942195596878278252e+00 -2.503871144726313958e+01
1.102204408817635262e-01 2.694454833455202980e+00 5.846154358253477845e+00 8.894533548657685529e+00 1.055554785907076010e+01 9.372479015613144782e+00 3.845848187421083253e+00 -7.356049610050817478e+00 -2.513517806257863185e+01
1.202404809619238429e-01 2.699611688845861224e+00 5.863613594441995147e+00 8.914205304264303464e+00 1.053449800125094526e+01 9.253878002367518008e+00 3.637554422223864492e+00 -7.433598524209472203e+00 -2.444415032476918270e+01
1.302605210420841597e-01 2.705172085724320219e+00 5.882301753242298759e+00 8.936135303927306595e+00 1.052178083940928133e+01 9.174787725070526534e+00 3.570147602071273241e+00 -7.126775761594281278e+00 -2.289765982137114975e+01
1.402805611222444904e-01 2.711125050700649908e+00 5.902150140149425184e+00 8.960426367298776285e+00 1.051929286954105258e+01 9.143281768004904109e+00 3.664289794436562886e+00 -6.400373408066116099e+00 -2.046368017760356395e+01
1.503006012024047933e-01 2.717458829962637878e+00 5.923085966996021412e+00 8.987177077456548702e+00 1.052885709493110333e+01 9.166644987214546347e+00 3.936556434574370655e+00 -5.233236116020002271e+00 -1.714663588559750451e+01
1.603206412825651239e-01 2.724160911088282955e+00 5.945032650560899690e+00 9.016479501894558268e+00 1.055218698057631244e+01 9.251191354793451893e+00 4.398948733097306274e+00 -3.618797021901322353e+00 -1.298594217205652512e+01
1.703406813627254546e-01 2.731218046228104157e+00 5.967910124503662317e+00 9.048416942746310809e+00 1.059085266434162875e+01 9.402110086122487331e+00 5.058575702939052121e+00 -1.564966059850704028e+00 -8.052800412628855042e+00
1.803607214428857575e-01 2.738616276606727240e+00 5.991635162949394910e+00 9.083061748004658043e+00 1.064625005151008352e+01 9.623343469841024955e+00 5.917510222953531240e+00 9.065862658441119493e-01 -2.445567173425246210e+00
1.903807615230460881e-01 2.746340958290431900e+00 6.016121713999067921e+00 9.120473214496209735e+00 1.071957334662267947e+01 9.917498765638704583e+00 6.972816417479123174e+00 3.761678578652400518e+00 3.715921996359213608e+00
2.004008016032063910e-01 2.754376789164720396e+00 6.041281241404413471e+00 9.160695611931195970e+00 1.081179149322002431e+01 1.028579544555504555e+01 8.216739004688299985e+00 6.955308748346602954e+00 1.029666228200198930e+01
2.104208416833667217e-01 2.762707837063484106e+00 6.067023072620735924e+00 9.203756355506497400e+00 1.092362890055536084e+01 1.072804796935491467e+01 9.637039430937086593e+00 1.043367628482825893e+01 1.715301195168294157e+01
2.204408817635270523e-01 2.771317568989016600e+00 6.093254751437331862e+00 9.249664352324165506e+00 1.105555073895472873e+01 1.124268324078528281e+01 1.121745878569151955e+01 1.413642098205452413e+01 2.413906536387131041e+01
2.304609218436873552e-01 2.780188881359944020e+00 6.119882393383153207e+00 9.298408544339238802e+00 1.120775298473640014e+01 1.182679092291405354e+01 1.293828383831036177e+01 1.799896095620911751e+01 3.111253629483191929e+01
2.404809619238476859e-01 2.789304131222104743e+00 6.146811042114585177e+00 9.349956667712021385e+00 1.138015729395430498e+01 1.247620392664618905e+01 1.477699014081183293e+01 2.195481883239658316e+01 3.793988907580531134e+01
2.505010020040079888e-01 2.798645168355592627e+00 6.173945025012795185e+00 9.404254245358742992e+00 1.157241068412330876e+01 1.318560565086467662e+01 1.670893501739870857e+01 2.593783592043326536e+01 4.450053203255922085e+01
2.605210420841683194e-01 2.808193368209451535e+00 6.201188306249589388e+00 9.461223826220699351e+00 1.178388990681587778e+01 1.394865996337678382e+01 1.870807336483551353e+01 2.988418956515688762e+01 5.068996705926849700e+01
2.705410821643286501e-01 2.817929665594026467e+00 6.228444835622718223e+00 9.520764481357685938e+00 1.201371030370465753e+01 1.475815948048836290e+01 2.074767041361786113e+01 3.373414710086345281e+01 5.642186474269689711e+01
2.805611222444889807e-01 2.827834589059616377e+00 6.255618891513768709e+00 9.582751563470347733e+00 1.226073885614630044e+01 1.560618743465126101e+01 2.280098779744426452e+01 3.743350959174543391e+01 6.162910135448094451e+01
2.905811623246493114e-01 2.837888295888927992e+00 6.282615416383459106e+00 9.647036732921103308e+00 1.252361106536548796e+01 1.648428831304732967e+01 2.484192226248352142e+01 4.093471847655387563e+01 6.626384873541022102e+01
3.006012024048095865e-01 2.848070607629839213e+00 6.309340343289886910e+00 9.713448249807669299e+00 1.280075123800811099e+01 1.738364249820791230e+01 2.684557991149412004e+01 4.419761718184448540e+01 7.029684858741993025e+01
3.106212424849699172e-01 2.858361046094191948e+00 6.335700911994363693e+00 9.781791528198072072e+00 1.309039570126405216e+01 1.829524033271334105e+01 2.878877280564820396e+01 4.718987676065314929e+01 7.371602837529613339e+01
3.206412825651302478e-01 2.868738869747692988e+00 6.361605973306105000e+00 9.851849945309988144e+00 1.339061843355200132e+01 1.921005134727423780e+01 3.065042882726144313e+01 4.988710893745570729e+01 7.652462757063582899e+01
3.306613226452905785e-01 2.879183110415601377e+00 6.386966280410744545e+00 9.923385895256517486e+00 1.369935857121057765e+01 2.011918481532605441e+01 3.241190974227599497e+01 5.227270114422431391e+01 7.873900196952503450e+01
3.406813627254509091e-01 2.889672610228610772e+00 6.411694766027270731e+00 9.996142074026593605e+00 1.401444923872375270e+01 2.101403830560969155e+01 3.405723621823803171e+01 5.433741602136787208e+01 8.038626257368234462e+01
3.507014028056111843e-01 2.900186058733255745e+00 6.435706804343030996e+00 1.006984297965895081e+01 1.433364714938216977e+01 2.188643147372116360e+01 3.557322200734654416e+01 5.607880246893976306e+01 8.150188668903649614e+01
3.607214428857715149e-01 2.910702030091319337e+00 6.458920456785892661e+00 1.014419660913655008e+01 1.465466243432087268e+01 2.272872294066523935e+01 3.694952248448109344e+01 5.750046690048385756e+01 8.212741518344395786e+01
3.707414829659318456e-01 2.921199020292970516e+00 6.481256700805698046e+00 1.021889633140118114e+01 1.497518817969732297e+01 2.353390872806676271e+01 3.817860516210410537e+01 5.861125225665783489e+01 8.230832380922485925e+01
3.807615230460921762e-01 2.931655484308870463e+00 6.502639640952917688e+00 1.029362291408735963e+01 1.529292918328792972e+01 2.429570133438025437e+01 3.925565164790987183e+01 5.942436906123472795e+01 8.209213034986792934e+01
3.907815631262525069e-01 2.942049873107101199e+00 6.522996701659996788e+00 1.036804668011710362e+01 1.560562948171709508e+01 2.500858912485757202e+01 4.017840176020830967e+01 5.995651788346027899e+01 8.152677485887947739e+01
4.008016032064127820e-01 2.952360670461620096e+00 6.542258801249543509e+00 1.044182976919288031e+01 1.591109824649220350e+01 2.566787625355350855e+01 4.094695119240713410e+01 6.022703655170959536e+01 8.065928869245237820e+01
4.108216432865731127e-01 2.962566429479899011e+00 6.560360506812147996e+00 1.051462847847993665e+01 1.620723369951719661e+01 2.626970382471805721e+01 4.156351426771880142e+01 6.025709885916729291e+01 7.953475017751918585e+01
4.208416833667334433e-01 2.972645808778601406e+00 6.577240169714706042e+00 1.058609565638031391e+01 1.649204475527274383e+01 2.681105342328216778e+01 4.203216301291536183e+01 6.006898477125216118e+01 7.819551094193646179e+01
4.308617234468937740e-01 2.982577608237423128e+00 6.592840041616564228e+00 1.065588312326289433e+01 1.676367015586038178e+01 2.728973449288509912e+01 4.235855308269427866e+01 5.968543566905822217e+01 7.668066713528250489e+01
4.408817635270541047e-01 2.992340804262729748e+00 6.607106370985015076e+00 1.072364409331522594e+01 1.702039492513095098e+01 2.770435731137838076e+01 4.254964606800232474e+01 5.912910223909038621e+01 7.502574367879289241e+01
4.509018036072144353e-01 3.001914584494229210e+00 6.619989480212821853e+00 1.078903557230827737e+01 1.726066402775121134e+01 2.805429350739723304e+01 4.261343650812517581e+01 5.842208745411656423e+01 7.326255680444734253e+01
4.609218436873747105e-01 3.011278381889682887e+00 6.631443823547831684e+00 1.085172070699316826e+01 1.748309317701156473e+01 2.833962617959390684e+01 4.255869058021811924e+01 5.758558280552141184e+01 7.141921987537925531e+01
4.709418837675350411e-01 3.020411908124582379e+00 6.641428026147779384e+00 1.091137106305672866e+01 1.768647679028224928e+01 2.856109172702243981e+01 4.239470203736116360e+01 5.663959259120403544e+01 6.952025919009822985e+01
4.809619238476953718e-01 3.029295186245742233e+00 6.649904904671361194e+00 1.096766881002186445e+01 1.786979314227692939e+01 2.872001548142728211e+01 4.213106957394163743e+01 5.560273861897312742e+01 6.758680955373105803e+01
4.909819639278557024e-01 3.037908582519950329e+00 6.656841469909153375e+00 1.102030879316037115e+01 1.803220681284442861e+01 2.881824315776136558e+01 4.177749847079837053e+01 5.449213608896999261e+01 6.563686330723281515e+01
5.010020040080159776e-01 3.046232837421074091e+00 6.662208912044342846e+00 1.106900047435733647e+01 1.817306856721784314e+01 2.885807001708139552e+01 4.134362815561330962e+01 5.332333057101916296e+01 6.368555078514519607e+01
5.110220440881763082e-01 3.054249095701467631e+00 6.665982569213254827e+00 1.111346972589493198e+01 1.829191284202412504e+01 2.884216947552880228e+01 4.083888623780303107e+01 5.211028577443538268e+01 6.174543446714910289e+01
5.210420841683366389e-01 3.061938935495981173e+00 6.668141880108730213e+00 1.115346046327466567e+01 1.838845303959093513e+01 2.877352270401819112e+01 4.027236866128477999e+01 5.086541209050269430e+01 5.982680313914534054e+01
5.310621242484969695e-01 3.069284396409528881e+00 6.668670321435488546e+00 1.118873610543677621e+01 1.846257485604601811e+01 2.865535055489933924e+01 3.965274487201948972e+01 4.959962654456580111e+01 5.793795601586601407e+01
5.410821643286573002e-01 3.076268006541838407e+00 6.667555331085146975e+00 1.121908085302955804e+01 1.851432788541277930e+01 2.849104893305480957e+01 3.898818632008413942e+01 4.832243570708723723e+01 5.608546990504273566e+01
5.511022044088176308e-01 3.082872808405784149e+00 6.664788217949725535e+00 1.124430077769629754e+01 1.854391575253209723e+01 2.828412850766232012e+01 3.828631620063094232e+01 4.704203417660152553e+01 5.427444507950582420e+01
5.611222444889779615e-01 3.089082383698584788e+00 6.660364059335808662e+00 1.126422471765176425e+01 1.855168503248308554e+01 2.803815944421911865e+01 3.755417807116600670e+01 4.576541237453616162e+01 5.250872757980249617e+01
5.711422845691382921e-01 3.094880876888041144e+00 6.654281586977301544e+00 1.127870497708325637e+01 1.853811321363806641e+01 2.775672163031500617e+01 3.679822084682767525e+01 4.449846851264175740e+01 5.079110723804962646e+01
5.811623246492986228e-01 3.100253017578974646e+00 6.646543062672645164e+00 1.128761782910522271e+01 1.850379595606546346e+01 2.744336067780202981e+01 3.602429765106744952e+01 4.324612065622406476e+01 4.912349185396032425e+01
5.911823647294588424e-01 3.105184141628065664e+00 6.637154144592782856e+00 1.129086382409584388e+01 1.844943388724791333e+01 2.710154981201567637e+01 3.523767606563983179e+01 4.201241577472389821e+01 4.750705873468849205e+01
6.012024048096191731e-01 3.109660210978350214e+00 6.626123745318984959e+00 1.128836790722547612e+01 1.837581916362168855e+01 2.673465760799374280e+01 3.444305746059115592e+01 4.080063352387514186e+01 4.594238530052148661e+01
6.112224448897795037e-01 3.113667832187729800e+00 6.613463882675182148e+00 1.128007935083117985e+01 1.828382200990281348e+01 2.634592140559617945e+01 3.364460327262266759e+01 3.961338323085745827e+01 4.442956072347055141e+01
6.212424849699398344e-01 3.117194273629000367e+00 6.599189524417894859e+00 1.126597150898103550e+01 1.817437742918888688e+01 2.593842613048431645e+01 3.284596632122265447e+01 3.845269315490721596e+01 4.296828066308105321e+01
6.312625250501001650e-01 3.120227481342010112e+00 6.583318427838420916e+00 1.124604140309326894e+01 1.804847225605045580e+01 2.551508816568521354e+01 3.205032549100189243e+01 3.732009157685715195e+01 4.155792714211916206e+01
6.412825651302604957e-01 3.122756093521755094e+00 6.565870975317098512e+00 1.122030914881786146e+01 1.790713270286398995e+01 2.507864385787829420e+01 3.126042235291061644e+01 3.621667964266875117e+01 4.019763550384222128e+01
6.513026052104208263e-01 3.124769453629322680e+00 6.546870006848331869e+00 1.118881723554419771e+01 1.775141252706690764e+01 2.463164220199546506e+01 3.047859853619097592e+01 3.514319616148758740e+01 3.888635024331155421e+01
6.613226452905811570e-01 3.126257622115768520e+00 6.526340650528315024e+00 1.115162967086388157e+01 1.758238192436410685e+01 2.417644122522771966e+01 2.970683288923330778e+01 3.410007475251875064e+01 3.762287133090888602e+01
6.713426853707414876e-01 3.127211386752128952e+00 6.504310151965198905e+00 1.110883100309096605e+01 1.740111723065978211e+01 2.371520758482744640e+01 2.894677767542864899e+01 3.308749386151824012e+01 3.640589246357646402e+01
6.813627254509018183e-01 3.127622271561860678e+00 6.480807703534400943e+00 1.106052523552412126e+01 1.720869149404420284e+01 2.324991890079546764e+01 2.819979323613991795e+01 3.210542024053894750e+01 3.523403249970564133e+01
6.913827655310621489e-01 3.127482544355085103e+00 6.455864274360252786e+00 1.100683464653053889e+01 1.700616595788266849e+01 2.278236836222622230e+01 2.746698071524991036e+01 3.115364651604079782e+01 3.410586116429526982e+01
7.014028056112223686e-01 3.126785222867026093e+00 6.429512441859733585e+00 1.094789852974584043e+01 1.679458247721963460e+01 2.231417117239293546e+01 2.674921257798288465e+01 3.023182347124232905e+01 3.301991995613503406e+01
7.114228456913826992e-01 3.125524079506031949e+00 6.401786225635134997e+00 1.088387186872631318e+01 1.657495687354589364e+01 2.184677243036064098e+01 2.604716077151193687e+01 2.933948764760811656e+01 3.197473905024853380e+01
7.214428857715430299e-01 3.123693644719479856e+00 6.372720924450601565e+00 1.081492396026952107e+01 1.634827321763916430e+01 2.138145608397714525e+01 2.536132246772233856e+01 2.847608483492204101e+01 3.096885086704134338e+01
7.314629258517033605e-01 3.121289208988750730e+00 6.342352956973146050e+00 1.074123700034841100e+01 1.611547901677722905e+01 2.091935462869533069e+01 2.469204340139451404e+01 2.764098997521941570e+01 3.000080087393300943e+01
7.414829659318636912e-01 3.118306823467239752e+00 6.310719706902397697e+00 1.066300464619565069e+01 1.587748127118315900e+01 2.046145926725592901e+01 2.403953887230399289e+01 2.683352395731720819e+01 2.906915609452540039e+01
7.515030060120240218e-01 3.114743299278120325e+00 6.277859373055566294e+00 1.058043056754275568e+01 1.563514335508932263e+01 2.000863028549564859e+01 2.340391251973861841e+01 2.605296772899078661e+01 2.817251172308365170e+01
7.615230460921843525e-01 3.110596205491201083e+00 6.243810824915225766e+00 1.049372699937742048e+01 1.538928267025333341e+01 1.956160743838302096e+01 2.278517300512553945e+01 2.529857410524853378e+01 2.730949617669881846e+01
7.715430861723446831e-01 3.105863865800808199e+00 6.208613464088259981e+00 1.040311330784758503e+01 1.514066901404183341e+01 1.912102017700899381e+01 2.218324875514299421e+01 2.456957760513661526e+01 2.647877486240050970e+01
7.815631262525050138e-01 3.100545353929072157e+00 6.172307092064806433e+00 1.030881458012709295e+01 1.489002360020248972e+01 1.868739758107883731e+01 2.159800092597767929e+01 2.386520260695907325e+01 2.567905289023418192e+01
7.915831663326653445e-01 3.094640487781392668e+00 6.134931784606995286e+00 1.021106024818100444e+01 1.463801866803450835e+01 1.826117789207865272e+01 2.102923475116291030e+01 2.318467007318293582e+01 2.490907692458922895e+01
8.016032064128255641e-01 3.088149822383125187e+00 6.096527773038919129e+00 1.011008275544322466e+01 1.438527761468917276e+01 1.784271756950746024e+01 2.047670943232755292e+01 2.252720306175261555e+01 2.416763633369449238e+01
8.116232464929858947e-01 3.081074641628716027e+00 6.057135332652114457e+00 1.000611627446003737e+01 1.413237558561918661e+01 1.743229981630955194e+01 1.994014672558098766e+01 2.189203120999017926e+01 2.345356377017418126e+01
8.216432865731462254e-01 3.073416948876571908e+00 6.016794678385123163e+00 9.899395482573893901e+00 1.387984045957800205e+01 1.703014253996418503e+01 1.941923836729266739e+01 2.127839435049241601e+01 2.276573529301256826e+01
8.316633266533065560e-01 3.065179456424906412e+00 5.975545867881789874e+00 9.790154401735490453e+00 1.362815416687610437e+01 1.663640573273854528e+01 1.891365247260905491e+01 2.068554539515732671e+01 2.210307012247362835e+01
8.416833667334668867e-01 3.056365573905649669e+00 5.933428711981303394e+00 9.678625307551305568e+00 1.337775428266180811e+01 1.625119826860236572e+01 1.842303902890069622e+01 2.011275260334721438e+01 2.146453010384386317e+01
8.517034068136272174e-01 3.046979395635226240e+00 5.890482692643506546e+00 9.565037711708701096e+00 1.312903584064720341e+01 1.587458412550305376e+01 1.794703459498809295e+01 1.955930133287600370e+01 2.084911894279186839e+01
8.617234468937875480e-01 3.037025686962622650e+00 5.846746888266386222e+00 9.449617420982431071e+00 1.288235331679389262e+01 1.550658805040159827e+01 1.748526630585494246e+01 1.902449535766017874e+01 2.025588126423495083e+01
8.717434869739478787e-01 3.026509869656616392e+00 5.802259906308630200e+00 9.332585675122693658e+00 1.263802273686704858e+01 1.514720069097712951e+01 1.703735527189526167e+01 1.850765782317754571e+01 1.968390153750860350e+01
8.817635270541082093e-01 3.015438006375440239e+00 5.757059823089367256e+00 9.214158365064561096e+00 1.239632386633326355e+01 1.479638322252739080e+01 1.660291945174057915e+01 1.800813190005001374e+01 1.913230290305034487e+01
8.917835671342685400e-01 3.003816784263350304e+00 5.711184130599318287e+00 9.094545332087255574e+00 1.215750244570539884e+01 1.445407150161675958e+01 1.618157606847830010e+01 1.752528118684442759e+01 1.860024592948457212e+01
9.018036072144288706e-01 2.991653497719694244e+00 5.664669690123173673e+00 8.973949747795286314e+00 1.192177243902807326e+01 1.412017977972926275e+01 1.577294363065403715e+01 1.705848990534279608e+01 1.808692732472289322e+01
9.118236472945890903e-01 2.978956030387046816e+00 5.617552692441766027e+00 8.852567574095777658e+00 1.168931826766828408e+01 1.379460401082386234e+01 1.537664361185642647e+01 1.660716292487047951e+01 1.759157862030307484e+01
9.218436873747494209e-01 2.965732836405852169e+00 5.569868624354823439e+00 8.730587101710707287e+00 1.146029700585921596e+01 1.347722478648866407e+01 1.499230183589099852e+01 1.617072564661373590e+01 1.711346484453468619e+01
9.318637274549097516e-01 2.951992920983702362e+00 5.521652241240674996e+00 8.608188565191060349e+00 1.123484051848740606e+01 1.316790993154824108e+01 1.461954960851999452e+01 1.574862377406058478e+01 1.665188319698327746e+01
9.418837675350700822e-01 2.937745820328037549e+00 5.472937545348241173e+00 8.485543831893393119e+00 1.101305752537369287e+01 1.286651679166369888e+01 1.425802463142354704e+01 1.534032299163127178e+01 1.620616173430540385e+01
9.519038076152304129e-01 2.923001580991468007e+00 5.423757769498929626e+00 8.362816161937834281e+00 1.079503557974834038e+01 1.257289424282164880e+01 1.390737172936535160e+01 1.494530857011932312e+01 1.577565807536340436e+01
9.619238476953907435e-01 2.907770738679336109e+00 5.374145365861743073e+00 8.240160035789960702e+00 1.058084295174268696e+01 1.228688445075387747e+01 1.356724341746052254e+01 1.456308491464760024e+01 1.535975813182900396e+01
9.719438877755510742e-01 2.892064296569304638e+00 5.324131999453657116e+00 8.117721045795137869e+00 1.037053041050525870e+01 1.200832440635876353e+01 1.323730033188289035e+01 1.419317506837646370e+01 1.495787486907167896e+01
9.819639278557114048e-01 2.875893703192911932e+00 5.273748546009271010e+00 7.995635847741580093e+00 1.016413290100041245e+01 1.173704726118298325e+01 1.291721154425461116e+01 1.383512018311535030e+01 1.456944710097044116e+01
9.919839679358717355e-01 2.859270829929005941e+00 5.223025093858712609e+00 7.874032168334260895e+00 9.961671113668659316e+00 1.147288348502466349e+01 1.260665477727693506e+01 1.348847896622682718e+01 1.419393832134469591e+01
1.002004008016031955e+00 2.842207948158845365e+00 5.171990949450458785e+00 7.753028864323270319e+00 9.763152946933097098e+00 1.121566186577780400e+01 1.230531653683561544e+01 1.315282711172340058e+01 1.383083557393525886e+01
1.012024048096192397e+00 2.824717706132419792e+00 5.120674646156310850e+00 7.632736028943503115e+00 9.568574864043203121e+00 1.096521036978234598e+01 1.201289217380162277e+01 1.282775672220020624e+01 1.347964836224972274e+01
1.022044088176352616e+00 2.806813105595192592e+00 5.069103955998722100e+00 7.513255141284245653e+00 9.377923146975977176e+00 1.072135687919310065e+01 1.172908588700513199e+01 1.251287572718397811e+01 1.313990760009185799e+01
1.032064128256513058e+00 2.788507478224005798e+00 5.017305903946068568e+00 7.394679254212856989e+00 9.191175051088224635e+00 1.048392982124455131e+01 1.145361067735087879e+01 1.220780730257937208e+01 1.281116460319919348e+01
1.042084168336673278e+00 2.769814461920335091e+00 4.965306784429062148e+00 7.277093216522862562e+00 9.008299864957441727e+00 1.025275870277290657e+01 1.118618826173350911e+01 1.191218929513203229e+01 1.249299012209911197e+01
1.052104208416833719e+00 2.750747977008409784e+00 4.913132179741022121e+00 7.160573925058368872e+00 8.829259880386452153e+00 1.002767456196016838e+01 1.092654895427243389e+01 1.162567365517861440e+01 1.218497341604377837e+01
1.062124248496993939e+00 2.731322202384967479e+00 4.860806979996152855e+00 7.045190602680526659e+00 8.654011277905089727e+00 9.808510347986160838e+00 1.067443152139350104e+01 1.134792588040127015e+01 1.188672136768622067e+01
1.072144288577154159e+00 2.711551551666547155e+00 4.808355404332892213e+00 6.931005098082679616e+00 8.482504933303944838e+00 9.595101238106096275e+00 1.042958301641619201e+01 1.107862447282765217e+01 1.159785763800077696e+01
1.082164328657314600e+00 2.691450649379295790e+00 4.755801023063852995e+00 6.818072203625660244e+00 8.314687150805276872e+00 9.387284900608339200e+00 1.019175859854310318e+01 1.081746041090745969e+01 1.131802186082333961e+01
1.092184368737474820e+00 2.671034307235236493e+00 4.703166780489475229e+00 6.706439987548796999e+00 8.150500328435798636e+00 9.184901711141012726e+00 9.960721340476347052e+00 1.056413663813801307e+01 1.104686887628080250e+01
1.102204408817635262e+00 2.650317500537830107e+00 4.650475018109110792e+00 6.596150137112383405e+00 7.989883561036327464e+00 8.987794929019990775e+00 9.736242028290705619e+00 1.031836756939748234e+01 1.078406800229028839e+01
1.112224448897795481e+00 2.629315344758509809e+00 4.597747497980821052e+00 6.487238309439701922e+00 7.832773186143088040e+00 8.795810839337510956e+00 9.518098956664815091e+00 1.007987861586632938e+01 1.052930234323156711e+01
1.122244488977955923e+00 2.608043072324586653e+00 4.545005425999224080e+00 6.379734487048058789e+00 7.679103277720981779e+00 8.608798865972117298e+00 9.306077722099782790e+00 9.848405729169222411e+00 1.028226813482695867e+01
1.132264529058116143e+00 2.586516009657636950e+00 4.492269474879408975e+00 6.273663335285591280e+00 7.528806092436413522e+00 8.426611659951973365e+00 9.099971016332858653e+00 9.623694965147254976e+00 1.004267412419995154e+01
1.142284569138276584e+00 2.564749554500069806e+00 4.439559806653780250e+00 6.169044559120909987e+00 7.381812472838345407e+00 8.249105167037326325e+00 8.899578421775109049e+00 9.405502067468830774e+00 9.810240984024437338e+00
1.152304609218436804e+00 2.542759153566195085e+00 4.386896094507855892e+00 6.065893256963631686e+00 7.238052211483435805e+00 8.076138677860202009e+00 8.704706210462511251e+00 9.193592071106021280e+00 9.584700759621169297e+00
1.162324649298597246e+00 2.520560280552557764e+00 4.334297543800001762e+00 5.964220269422882303e+00 7.097454379702693217e+00 7.907574863484089889e+00 8.515167147704723050e+00 8.987738925537746226e+00 9.365796347804341337e+00
1.172344689378757465e+00 2.498168414540844040e+00 4.281782912129100893e+00 5.864032521136282483e+00 6.959947624372303743e+00 7.743279798820933202e+00 8.330780301342684879e+00 8.787725137392463637e+00 9.153281006232379724e+00
1.182364729458917685e+00 2.475599018825034747e+00 4.229370528332693446e+00 5.765333354021657364e+00 6.825460435725009489e+00 7.583122975961630985e+00 8.151370857281959204e+00 8.593341432108660527e+00 8.946917891970072034e+00
1.192384769539078126e+00 2.452867520192910433e+00 4.177078310316423959e+00 5.668122850516433608e+00 6.693921388926955984e+00 7.426977309137625660e+00 7.976769941751840065e+00 8.404386434072005585e+00 8.746479627928160028e+00
1.202404809619238346e+00 2.429989288690370230e+00 4.124923781633345499e+00 5.572398145574091188e+00 6.565259361850933395e+00 7.274719132731012117e+00 7.806814450548687390e+00 8.220666364582557506e+00 8.551747895809665323e+00
1.212424849699398788e+00 2.406979617895323997e+00 4.072924086748686889e+00 5.478153726381867372e+00 6.439403731203703352e+00 7.126228193486453755e+00 7.641346885354303176e+00 8.041994756914181863e+00 8.362513054162093340e+00
1.222444889779559007e+00 2.383853705726290073e+00 4.021096004942179114e+00 5.385381718948733187e+00 6.316284548914136820e+00 6.981387637847685568e+00 7.480215197075566813e+00 7.868192187651157354e+00 8.178573780111632274e+00
1.232464929859719449e+00 2.360626635809066176e+00 3.969455962815608974e+00 5.294072160886393874e+00 6.195832700460875309e+00 6.840083995141440276e+00 7.323272636027956750e+00 7.699086023423430625e+00 7.999736733339809724e+00
1.242484969939879669e+00 2.337313359423174752e+00 3.918020045388130868e+00 5.204213259868561536e+00 6.077980046613875587e+00 6.702207157160739115e+00 7.170377608682939830e+00 7.534510182112742704e+00 7.825816240856585004e+00
1.252505010020040110e+00 2.313928678048012610e+00 3.866804005775671182e+00 5.115791637404596415e+00 5.962659549882535437e+00 6.567650354554546155e+00 7.021393540615208373e+00 7.374304907565444545e+00 7.656634001125633304e+00
1.262525050100200330e+00 2.290487226526960907e+00 3.815823273463869736e+00 5.028792557702685073e+00 5.849805386804061591e+00 6.436310130310493705e+00 6.876188745220315646e+00 7.218316556825293162e+00 7.492018806109275175e+00
1.272545090180360772e+00 2.267003456865921418e+00 3.765092961195835919e+00 4.943200141524966895e+00 5.739353047067467628e+00 6.308086310518644879e+00 6.734636297724104104e+00 7.066397398888925707e+00 7.331806279820781924e+00
1.282565130260520991e+00 2.243491622681103692e+00 3.714627870507144713e+00 4.858997565052757039e+00 5.631239420350524050e+00 6.182881972526149461e+00 6.596613913972251275e+00 6.918405423988851055e+00 7.175838632002134787e+00
1.292585170340681211e+00 2.219965764309089096e+00 3.664442495950343659e+00 4.776167243884027691e+00 5.525402871646677205e+00 6.060603410531972379e+00 6.462003833468811465e+00 6.774204162421433750e+00 7.023964425583529625e+00
1.302605210420841653e+00 2.196439694590583525e+00 3.614551028060344784e+00 4.694691002378476696e+00 5.421783305775693229e+00 5.941160098626657060e+00 6.330692706126653135e+00 6.633662511961007979e+00 6.876038356628491499e+00
1.312625250501001872e+00 2.172926985337538586e+00 3.564967355119945225e+00 4.614550228647682495e+00 5.320322221703029264e+00 5.824464651251848757e+00 6.202571482197681618e+00 6.496654572933929117e+00 6.731921045522925695e+00
1.322645290581162314e+00 2.149440954491680600e+00 3.515705063791687568e+00 4.535726015559673030e+00 5.220962757237446183e+00 5.710432781036366201e+00 6.077535304866064081e+00 6.363059490067286106e+00 6.591478838228264081e+00
1.332665330661322534e+00 2.125994653980869842e+00 3.466777438688294133e+00 4.458199288189449661e+00 5.123649724632532099e+00 5.598983253958407680e+00 5.955483405011697151e+00 6.232761300275567962e+00 6.454583616486664788e+00
1.342685370741482975e+00 2.102600858278083962e+00 3.418197460958839695e+00 4.381950918199464695e+00 5.028329637583378364e+00 5.490037841785028405e+00 5.836318997682318432e+00 6.105648785602549644e+00 6.321112615938733192e+00
1.352705410821643195e+00 2.079272053666268327e+00 3.369977805971956730e+00 4.306961825678146560e+00 4.934950730084019632e+00 5.383521271749091675e+00 5.719949179849917797e+00 5.981615330595073665e+00 6.190948251191197294e+00
1.362725450901803637e+00 2.056020428210748818e+00 3.322130840180503863e+00 4.233213069000065332e+00 4.843462967591985802e+00 5.279361173438737787e+00 5.606284829068945541e+00 5.860558783448032827e+00 6.063977946951302656e+00
1.372745490981963856e+00 2.032857862439417129e+00 3.274668617254482328e+00 4.160685923299482170e+00 4.753818050933039885e+00 5.177488022893974140e+00 5.495240502699180851e+00 5.742381320325473659e+00 5.940093974426507550e+00
1.382765531062124298e+00 2.009795920729425145e+00 3.227602873570421860e+00 4.089361948169806915e+00 4.665969413369774443e+00 5.077835083927651816e+00 5.386734337403598083e+00 5.626989312329345516e+00 5.819193292269944529e+00
1.392785571142284518e+00 1.986845843397718747e+00 3.180945023146234174e+00 4.019223045216048007e+00 4.579872211252043357e+00 4.980338346713239162e+00 5.280687948680464316e+00 5.514293194654979580e+00 5.701177391434590902e+00
1.402805611222444737e+00 1.964018539491374948e+00 3.134706152110497079e+00 3.950251506095724174e+00 4.495483308663383859e+00 4.884936463707909127e+00 5.177026330237841201e+00 5.404207337538901257e+00 5.585952143379749657e+00
1.412825651302605179e+00 1.941324580272382416e+00 3.088897012794475039e+00 3.882430051686889261e+00 4.412761256475598692e+00 4.791570683006089126e+00 5.075677753067124875e+00 5.296649918670157220e+00 5.473427651152583451e+00
1.422845691382765398e+00 1.918774193390227367e+00 3.043528017533876362e+00 3.815741863020151836e+00 4.331666266222197414e+00 4.700184779244710676e+00 4.976573664119253060e+00 5.191542796799454074e+00 5.363518102943611865e+00
1.432865731462925840e+00 1.896377257734429556e+00 2.998609232265459390e+00 3.750170604605489455e+00 4.252160179200155987e+00 4.610724982206463096e+00 4.879648584532001898e+00 5.088811386340752918e+00 5.256141627787754622e+00
1.442885771543086060e+00 1.874143298958016235e+00 2.954150370001265458e+00 3.685700440774827058e+00 4.174206431208030033e+00 4.523139903290832819e+00 4.784840007399359330e+00 4.988384532817103256e+00 5.151220153151297332e+00
1.452905811623246501e+00 1.852081485661778659e+00 2.910160784260360511e+00 3.622316045648014793e+00 4.097770013326040406e+00 4.437380460044049180e+00 4.692088295112900376e+00 4.890194389055340984e+00 5.048679264209293471e+00
1.462925851703406721e+00 1.830200626228136507e+00 2.866649462534728077e+00 3.560002607313746736e+00 4.022817429140641998e+00 4.353399798958179190e+00 4.601336576341103601e+00 4.794176292083378144e+00 4.948448064677196001e+00
1.472945891783567163e+00 1.808509166292392667e+00 2.823625019862343155e+00 3.498745826798216108e+00 3.949316648811397545e+00 4.271153216765813276e+00 4.512530642744470022e+00 4.700268640727867542e+00 4.850459039114586979e+00
1.482965931863727382e+00 1.787015186838251113e+00 2.781095692576537992e+00 3.438531912373648858e+00 3.877237060372271671e+00 4.190598080470619102e+00 4.425618845552695468e+00 4.608412773949865482e+00 4.754647916667600782e+00
1.492985971943887824e+00 1.765726402903549985e+00 2.739069332296549142e+00 3.379347569736202761e+00 3.806549418651846040e+00 4.111693746364387891e+00 4.340551992154164651e+00 4.518552849990655318e+00 4.660953536259847318e+00
1.503006012024048044e+00 1.744650162881364208e+00 2.697553400219794284e+00 3.321179988558998986e+00 3.737225792188273665e+00 4.034401478289289855e+00 4.257283242868504125e+00 4.430635726430116605e+00 4.569317713279405169e+00
1.513026052104208263e+00 1.723793448400836592e+00 2.656554961771829149e+00 3.264016825900915020e+00 3.669239508504235747e+00 3.958684365408585037e+00 4.175768008089063343e+00 4.344610841284988645e+00 4.479685107841730130e+00
1.523046092184368705e+00 1.703162874771396496e+00 2.616080681665255092e+00 3.207846186926099019e+00 3.602565098095425355e+00 3.884507239751336716e+00 4.095963845994686992e+00 4.260430095295069997e+00 4.392003094735375868e+00
1.533066132264528925e+00 1.682764691973370752e+00 2.576136819414116985e+00 3.152656603362811172e+00 3.537178237472821341e+00 3.811836593795793426e+00 4.017830361038926767e+00 4.178047735561363218e+00 4.306221635179310780e+00
1.543086172344689366e+00 1.662604786177386273e+00 2.536729225345459415e+00 3.098437010103567424e+00 3.473055691584572280e+00 3.740640498353004162e+00 3.941329103429901171e+00 4.097420240711931783e+00 4.222293150537557160e+00
1.553106212424849586e+00 1.642688681774448600e+00 2.497863337144981433e+00 3.045176720321951525e+00 3.410175255927803128e+00 3.670888521006642868e+00 3.866423469816135494e+00 4.018506207779075190e+00 4.140172398149426058e+00
1.563126252505010028e+00 1.623021543898071073e+00 2.459544176968861073e+00 2.992865399454775144e+00 3.348515698643978133e+00 3.602551645357225496e+00 3.793078605392390390e+00 3.941266240975296764e+00 4.059816349441621064e+00
1.573146292585170247e+00 1.603608181419434509e+00 2.421776349149154850e+00 2.941493038372066771e+00 3.288056702874257553e+00 3.535602191309303421e+00 3.721261307635732152e+00 3.865662842556287782e+00 3.981184070492731042e+00
1.583166332665330689e+00 1.584453050396172236e+00 2.384564038515500695e+00 2.891049926031414419e+00 3.228778809633082947e+00 3.470013736628744905e+00 3.650939931875581745e+00 3.791660305956455090e+00 3.904236605221153678e+00
1.593186372745490909e+00 1.565560257955076917e+00 2.347911009351341338e+00 2.841526621887957127e+00 3.170663361439827632e+00 3.405761039984439797e+00 3.582084298892956653e+00 3.719224611377358158e+00 3.828936861364878652e+00
1.603206412825651128e+00 1.546933566588754250e+00 2.311820604998459316e+00 2.792913928306613780e+00 3.113692446929366309e+00 3.342819965674546534e+00 3.514665604733467230e+00 3.648323324001516266e+00 3.755249499415955317e+00
1.613226452905811570e+00 1.528576398846059448e+00 2.276295748119419926e+00 2.745202863199348808e+00 3.057848846643430818e+00 3.281167410222368908e+00 3.448656332906594013e+00 3.578925494994323664e+00 3.683140824664508539e+00
1.623246492985971789e+00 1.510491842395992546e+00 2.241338941623389314e+00 2.698384633087215434e+00 3.003115980185456113e+00 3.220781231010962919e+00 3.384030169130107346e+00 3.511001565444997752e+00 3.612578682496909277e+00
1.633266533066132231e+00 1.492682655444624196e+00 2.206952270256945958e+00 2.652450606764872543e+00 2.949477854902613938e+00 3.161640177109100946e+00 3.320761918763976528e+00 3.444523273384433093e+00 3.543532357080800388e+00
1.643286573146292451e+00 1.475151272484585219e+00 2.173137402857821421e+00 2.607392289724157486e+00 2.896919016240005806e+00 3.103723822424361511e+00 3.258827427062632953e+00 3.379463564003510001e+00 3.475972473556212528e+00
1.653306613226452892e+00 1.457899810356623638e+00 2.139895595265978390e+00 2.563201299473187422e+00 2.845424499893463910e+00 3.047012501302015508e+00 3.198203502358432093e+00 3.315796503180089783e+00 3.409870903837415756e+00
1.663326653306613112e+00 1.440930074602805533e+00 2.107227693883242825e+00 2.519869341868473001e+00 2.794979785869527333e+00 2.991487246671408862e+00 3.138867842272821562e+00 3.253497194407254156e+00 3.345200676114799876e+00
1.673346693386773554e+00 1.424243566090989788e+00 2.075134139869605487e+00 2.477388188559504378e+00 2.745570754543678937e+00 2.937129730824507678e+00 3.080798963035130900e+00 3.192541699198948812e+00 3.281935888130002699e+00
1.683366733466933773e+00 1.407841487890365784e+00 2.043614973961535686e+00 2.435749655628443477e+00 2.697183644791209645e+00 2.883922208894820649e+00 3.023976131972530457e+00 3.132906961032970727e+00 3.220051624281322855e+00
1.693386773547094215e+00 1.391724752377980767e+00 2.012669841895049050e+00 2.394945583491687735e+00 2.649805014248948432e+00 2.831847465088591420e+00 2.968379303218323439e+00 3.074570732874782664e+00 3.159523876599949599e+00
1.703406813627254435e+00 1.375893988556421421e+00 1.982298000413930561e+00 2.354967818115416556e+00 2.603421701750894268e+00 2.780888761704648715e+00 2.913989056669964661e+00 3.017511508309654200e+00 3.100329469621405210e+00
1.713426853707414654e+00 1.360349549563036442e+00 1.952498323841377115e+00 2.315808193583512420e+00 2.558020791966253427e+00 2.731029790964225157e+00 2.860786540212703066e+00 2.961708456294852354e+00 3.042445989160572406e+00
1.723446893787575096e+00 1.345091520351380687e+00 1.923269311191428743e+00 2.277458516043703973e+00 2.513589582254843968e+00 2.682254629657832901e+00 2.808753415210073712e+00 2.907141359528483626e+00 2.985851714983212002e+00
1.733466933867735316e+00 1.330119725525871210e+00 1.894609093794906496e+00 2.239910549046156607e+00 2.470115551742116722e+00 2.634547696602806521e+00 2.757871805248324204e+00 2.853790556417059587e+00 2.930525557352048338e+00
1.743486973947895757e+00 1.315433737310988560e+00 1.866515443413070185e+00 2.203156000278199578e+00 2.427586332604238173e+00 2.587893712892466169e+00 2.708124248108636944e+00 2.801636886610102462e+00 2.876446997411274964e+00
1.753507014028055977e+00 1.301032883636735527e+00 1.838985780811018378e+00 2.167186509689248197e+00 2.385989683542873774e+00 2.542277664906146040e+00 2.659493650928598907e+00 2.750661640057174395e+00 2.823596031360034786e+00
1.763527054108216419e+00 1.286916256322462315e+00 1.812017184761764099e+00 2.131993638991347417e+00 2.345313465419287091e+00 2.497684770038456570e+00 2.611963248502833679e+00 2.700846509530682837e+00 2.771953118352961098e+00
1.773547094188376638e+00 1.273082719341605218e+00 1.785606401451122816e+00 2.097568862512988908e+00 2.305545619008476432e+00 2.454100445096306871e+00 2.565516564662178922e+00 2.652173546546746419e+00 2.721499132054400860e+00
1.783567134268537080e+00 1.259530917150317064e+00 1.759749854252849577e+00 2.063903559376939700e+00 2.266674144825826520e+00 2.411510277303148264e+00 2.520137376661140127e+00 2.604625120606244959e+00 2.672215315762328736e+00
1.793587174348697300e+00 1.246259283063469114e+00 1.734443653843040112e+00 2.030989006966791077e+00 2.228687084971651355e+00 2.369899997841993677e+00 2.475809682494750863e+00 2.558183881669118698e+00 2.624083241008611900e+00
1.803607214428857741e+00 1.233266047661959686e+00 1.709683608622457829e+00 1.998816375641578214e+00 2.191572506932559783e+00 2.329255457861517442e+00 2.432517671058236353e+00 2.512832725766795061e+00 2.577084769533642739e+00
1.813627254509017961e+00 1.220549247215819921e+00 1.685465235415371188e+00 1.967376724653347786e+00 2.155318489273126747e+00 2.289562606863464467e+00 2.390245695056219422e+00 2.468554763650583350e+00 2.531202018526075292e+00
1.823647294589178181e+00 1.208106732108081172e+00 1.661783770413427730e+00 1.936660999218594137e+00 2.119913109146549068e+00 2.250807473384144330e+00 2.348978246562342331e+00 2.425333292367605864e+00 2.486417329011817223e+00
1.833667334669338622e+00 1.195936175244954214e+00 1.638634180333322421e+00 1.906660028691370190e+00 2.085344431549111199e+00 2.212976147878400024e+00 2.308699935125367642e+00 2.383151769650786012e+00 2.442713237271120885e+00
1.843687374749498842e+00 1.184035080438397003e+00 1.616011173757256891e+00 1.877364525783224991e+00 2.051600500239991298e+00 2.176054767710732474e+00 2.269395468313789799e+00 2.341993791005054781e+00 2.400072449158067389e+00
1.853707414829659283e+00 1.172400790747706534e+00 1.593909212625603811e+00 1.848765086773092703e+00 2.018669330245414617e+00 2.140029504155343432e+00 2.231049634587789932e+00 2.301843069368581851e+00 2.358477817193215031e+00
1.863727454909819503e+00 1.161030496767363918e+00 1.572322523851748199e+00 1.820852192648789281e+00 1.986538901864317808e+00 2.104886551304762321e+00 2.193647288385095706e+00 2.262683417225355598e+00 2.317912320297562445e+00
1.873747494989979945e+00 1.149921244848910229e+00 1.551245111029656787e+00 1.793616211120698800e+00 1.955197156091336375e+00 2.070612116785189638e+00 2.157173337305579253e+00 2.224498731043660360e+00 2.278359046034124979e+00
1.883767535070140164e+00 1.139069945245236415e+00 1.530670766205492139e+00 1.767047399447705613e+00 1.924631991372274920e+00 2.037192414175911903e+00 2.121612731278640140e+00 2.187272977914094696e+00 2.239801175222458696e+00
1.893787575150300606e+00 1.128473380166241213e+00 1.510593081685350336e+00 1.741135908015213118e+00 1.894831261606947148e+00 2.004613657029871376e+00 2.086950453597064659e+00 2.150990184260436866e+00 2.202221968791134632e+00
1.903807615230460826e+00 1.118128211735405886e+00 1.491005461852118907e+00 1.715871784605313755e+00 1.865782775314598352e+00 1.972862054392835462e+00 2.053171513701513184e+00 2.115634426497151388e+00 2.165604756733662928e+00
1.913827655310621267e+00 1.108030989837420544e+00 1.471901134965358127e+00 1.691244979299685536e+00 1.837474295877786545e+00 1.941923807719408535e+00 2.020260941600624527e+00 2.081189823508237335e+00 2.129932929034327405e+00
1.923847695390781487e+00 1.098178159847585267e+00 1.453273164919142602e+00 1.667245349956628875e+00 1.809893542781715103e+00 1.911785109085431644e+00 1.988203783813218495e+00 2.047640530823719551e+00 2.095189928432120929e+00
1.933867735470941707e+00 1.088566070234288752e+00 1.435114462933815060e+00 1.643862668204720379e+00 1.783028193767425718e+00 1.882432140597986026e+00 1.956985100720906257e+00 2.014970736372065918e+00 2.061359244892995157e+00
1.943887775551102148e+00 1.079190980026456748e+00 1.417417799158724678e+00 1.621086625896915656e+00 1.756865887819047289e+00 1.853851074906322838e+00 1.926589965221779055e+00 1.983164657689356236e+00 2.028424411663418248e+00
1.953907815631262368e+00 1.070049066138432314e+00 1.400175814164130950e+00 1.598906841970427317e+00 1.731394228907303878e+00 1.826028076719386162e+00 1.897003462578446875e+00 1.952206540468828022e+00 1.996369002781132940e+00
1.963927855711422810e+00 1.061136430545316811e+00 1.383381030301586323e+00 1.577312869659414529e+00 1.706600790413749014e+00 1.798949305238291441e+00 1.868210691356698483e+00 1.922080658337681491e+00 1.965176631922468165e+00
1.973947895791583029e+00 1.052449107302374731e+00 1.367025862913315626e+00 1.556294204009379234e+00 1.682473120162675695e+00 1.772600917415042332e+00 1.840196765354317643e+00 1.892771313751531181e+00 1.934830952469302368e+00
1.983967935871743471e+00 1.043983069402642183e+00 1.351102631372255169e+00 1.535840289644108569e+00 1.658998745990296841e+00 1.746969071951868457e+00 1.812946816423047114e+00 1.864262839900630242e+00 1.905315658682696922e+00
1.993987975951903691e+00 1.035734235467441700e+00 1.335603569935619683e+00 1.515940528738112913e+00 1.636165181783565403e+00 1.722039933958894542e+00 1.786445998090391507e+00 1.836539603525999986e+00 1.876614487874486592e+00
2.004008016032063910e+00 1.027698476265025640e+00 1.320520838396055829e+00 1.496584289149640812e+00 1.613959933923913681e+00 1.697799680191255378e+00 1.760679489891761262e+00 1.809586008547710456e+00 1.848711223472469634e+00
2.014028056112224352e+00 1.019871621053099142e+00 1.305846532515611447e+00 1.477760912671561178e+00 1.592370508074163915e+00 1.674234504790310663e+00 1.735632502327421500e+00 1.783386500411840325e+00 1.821589698879375829e+00
2.024048096192384794e+00 1.012249463741488498e+00 1.291572694228947382e+00 1.459459723359698424e+00 1.571384416249946625e+00 1.651330625457268608e+00 1.711290282362760262e+00 1.757925571067031179e+00 1.795233802030448356e+00
2.034068136272544791e+00 1.004827768871710436e+00 1.277691321603362073e+00 1.441670035900440627e+00 1.550989184120007636e+00 1.629074289991128577e+00 1.687638119394468950e+00 1.733187764485955906e+00 1.769627480559145427e+00
2.044088176352705233e+00 9.976022774106845237e-01 1.264194378544361896e+00 1.424381163981779164e+00 1.531172358482931317e+00 1.607451783126611966e+00 1.664661351609372897e+00 1.709157682651520016e+00 1.744754747485237623e+00
2.054108216432865675e+00 9.905687123563157170e-01 1.251073804236633391e+00 1.407582428634221561e+00 1.511921514870923966e+00 1.586449433611426318e+00 1.642345372666802916e+00 1.685819991932095530e+00 1.720599687344330109e+00
2.064128256513026116e+00 9.837227841531022143e-01 1.238321522311370826e+00 1.391263166510278149e+00 1.493224265234366355e+00 1.566053621465858248e+00 1.620675638639477389e+00 1.663159429774513809e+00 1.697146462682543877e+00
2.074148296593186114e+00 9.770601959163930372e-01 1.225929449732004128e+00 1.375412738073513053e+00 1.475068265663953326e+00 1.546250785371411141e+00 1.599637675152004501e+00 1.641160811648021189e+00 1.674379320844834762e+00
2.084168336673346555e+00 9.705766484643248981e-01 1.213889505391397172e+00 1.360020535670340092e+00 1.457441224110229694e+00 1.527027430138722330e+00 1.579217084660091475e+00 1.619809038176712512e+00 1.652282600990008898e+00
2.094188376753506997e+00 9.642678451568928999e-01 1.202193618414645560e+00 1.345075991459949272e+00 1.440330908063333304e+00 1.508370134208607549e+00 1.559399553817563344e+00 1.599089102402306617e+00 1.630840741270101590e+00
2.104208416833667439e+00 9.581294965419906440e-01 1.190833736162533407e+00 1.330568585179843444e+00 1.423725152158626495e+00 1.490265557143471975e+00 1.540170860882105641e+00 1.578986097123265431e+00 1.610038286116192818e+00
2.114228456913827436e+00 9.521573248086363517e-01 1.179801831931704958e+00 1.316487851726557246e+00 1.407611865676741569e+00 1.472700447069730689e+00 1.521516883114472085e+00 1.559485222260382331e+00 1.589859893577110217e+00
2.124248496993987878e+00 9.463470680479668662e-01 1.169089912348495908e+00 1.302823388533132398e+00 1.391979039909313931e+00 1.455661648035157851e+00 1.503423604129540792e+00 1.540571792202949597e+00 1.570290342661676997e+00
2.134268537074148320e+00 9.406944843229210207e-01 1.158690024454258172e+00 1.289564862726851002e+00 1.376814755364323739e+00 1.439136107248233376e+00 1.485877121161164771e+00 1.522231243093445485e+00 1.551314540639269435e+00
2.144288577154308317e+00 9.351953555478567104e-01 1.148594262480834516e+00 1.276702018052607412e+00 1.362107188787524681e+00 1.423110882169608571e+00 1.468863652206171100e+00 1.504449140012386499e+00 1.532917530257358774e+00
2.154308617234468759e+00 9.298454911796616429e-01 1.138794774315660119e+00 1.264224681549078300e+00 1.347844619978900038e+00 1.407573147428772931e+00 1.452369543016177378e+00 1.487211184028603084e+00 1.515084496838543959e+00
2.164328657314629201e+00 9.246407317222127276e-01 1.129283767656714677e+00 1.252122769966586890e+00 1.334015438385461660e+00 1.392510201541800940e+00 1.436381273909055123e+00 1.470503219083586055e+00 1.497800775223211200e+00
2.174348697394789642e+00 9.195769520463051849e-01 1.120053515858269844e+00 1.240386295917173642e+00 1.320608149453924796e+00 1.377909473408746921e+00 1.420885466374863793e+00 1.454311238681843310e+00 1.481051856527427102e+00
2.184368737474949640e+00 9.146500645274390218e-01 1.111096363469064041e+00 1.229005373748951246e+00 1.307611380728970429e+00 1.363758528571841433e+00 1.405868889453994575e+00 1.438621392362335882e+00 1.464823394689008795e+00
2.194388777555110082e+00 9.098560220040965429e-01 1.102404731465174370e+00 1.217970225138308216e+00 1.295013887684829168e+00 1.350045075218058610e+00 1.391318465867980469e+00 1.423419991929030903e+00 1.449101212777871295e+00
2.204408817635270523e+00 9.051908205593608425e-01 1.093971122180461331e+00 1.207271184394916652e+00 1.282804559279859813e+00 1.336756969911962134e+00 1.377221277886038875e+00 1.408693517421431673e+00 1.433871309049746134e+00
2.214428857715430965e+00 9.006505021289425983e-01 1.085788123938016492e+00 1.196898703475806958e+00 1.270972423225600334e+00 1.323882223046881190e+00 1.363564572912841610e+00 1.394428622808588925e+00 1.419119862725186865e+00
2.224448897795590963e+00 8.962311569388726751e-01 1.077848415386581271e+00 1.186843356706033692e+00 1.259506650963513330e+00 1.311409004004570722e+00 1.350335768785363211e+00 1.380612141392646208e+00 1.404833239478472606e+00
2.234468937875751404e+00 8.919289257763002299e-01 1.070144769546376828e+00 1.177095845204598312e+00 1.248396562344235239e+00 1.299325646015404567e+00 1.337522458768781286e+00 1.367231090910296487e+00 1.390997996623509092e+00
2.244488977955911846e+00 8.877400020969934413e-01 1.062670057569250037e+00 1.167647001015389652e+00 1.237631630005658900e+00 1.287620650712993697e+00 1.325112416243495073e+00 1.354272678322773649e+00 1.377600887986196954e+00
2.254509018036071843e+00 8.836606339732909765e-01 1.055417252218438184e+00 1.158487790943900642e+00 1.227201483447577957e+00 1.276282692378775563e+00 1.313093599077174156e+00 1.341724304287039260e+00 1.364628868454931698e+00
2.264529058116232285e+00 8.796871258863824261e-01 1.048379431073640955e+00 1.149609320101428800e+00 1.217095912801936741e+00 1.265300621873728160e+00 1.301454153677571668e+00 1.329573567302783088e+00 1.352069098202952180e+00
2.274549098196392727e+00 8.758158403669183967e-01 1.041549779467433101e+00 1.141002835159318440e+00 1.207304872298935017e+00 1.254663470255803936e+00 1.290182418723455626e+00 1.317808267531629163e+00 1.339908946578168392e+00
2.284569138276553169e+00 8.720431994880523119e-01 1.034921593159351616e+00 1.132659727316603027e+00 1.197818483430353576e+00 1.244360452083032698e+00 1.279266928572541762e+00 1.306416410286604046e+00 1.328135995657854451e+00
2.294589178356713166e+00 8.683656862151005740e-01 1.028488280754268347e+00 1.124571534985132182e+00 1.188627037812497456e+00 1.234380968403473000e+00 1.268696416346704492e+00 1.295386209191440097e+00 1.316738043467228891e+00
2.304609218436873608e+00 8.647798456160997738e-01 1.022243365871914555e+00 1.116729946196924672e+00 1.179720999752095434e+00 1.224714609434360613e+00 1.258459816696058775e+00 1.284706089010713370e+00 1.305703106862437179e+00
2.314629258517034049e+00 8.612822859375910411e-01 1.016180489074620441e+00 1.109126800739104191e+00 1.171091008519349330e+00 1.215351156933810239e+00 1.248546268244655533e+00 1.274364688153091452e+00 1.295019424079839609e+00
2.324649298597194491e+00 8.578696795500173611e-01 1.010293409560529376e+00 1.101754092022285469e+00 1.162727880333098707e+00 1.206280586269394162e+00 1.238945115721615364e+00 1.264350860851121139e+00 1.284675456954725403e+00
2.334669338677354489e+00 8.545387637671648662e-01 1.004576006629702256e+00 1.094603968688797613e+00 1.154622610063782640e+00 1.197493068188771881e+00 1.229645911782514256e+00 1.254653679022091017e+00 1.274659892813752693e+00
2.344689378757514930e+00 8.512863415440987680e-01 9.990222809306402718e-01 1.087668735967518785e+00 1.146766372660477318e+00 1.188978970298305127e+00 1.220638418526675650e+00 1.245262433815408354e+00 1.264961646046394605e+00
2.354709418837675372e+00 8.481092820580786729e-01 9.936263554948905341e-01 1.080940856782518500e+00 1.139150524308893297e+00 1.180728858256304026e+00 1.211912608716861905e+00 1.236166636852851441e+00 1.255569859361643115e+00
2.364729458917835370e+00 8.450045211769214859e-01 9.883824765674353863e-01 1.074412952622977979e+00 1.131766603327646337e+00 1.172733496688123767e+00 1.203458666708481895e+00 1.227356021168760414e+00 1.246473904736983496e+00
2.374749498997995811e+00 8.419690618193056419e-01 9.832850142406588390e-01 1.068077804182184343e+00 1.124606330810601795e+00 1.164983849830899976e+00 1.195266989096123611e+00 1.218820541857964290e+00 1.237663384067436700e+00
2.384769539078156253e+00 8.389999742114746528e-01 9.783284628996938848e-01 1.061928351773601120e+00 1.117661611023425428e+00 1.157471081916157329e+00 1.187328185085705590e+00 1.210550376439798681e+00 1.229128129523073598e+00
2.394789579158316695e+00 8.360943960447966283e-01 9.735074414869748782e-01 1.055957695532220519e+00 1.110924531562799578e+00 1.150186557298927603e+00 1.179633076601023678e+00 1.202535924947098156e+00 1.220858203623957694e+00
2.404809619238476692e+00 8.332495325385901319e-01 9.688166935938085089e-01 1.050159095409550103e+00 1.104387363287023582e+00 1.143121840342361528e+00 1.172172698133864932e+00 1.194767809749478493e+00 1.212843899041970097e+00
2.414829659318637134e+00 8.304626564126054156e-01 9.642510873867500276e-01 1.044525970970715534e+00 1.098042560026926573e+00 1.136268695067077283e+00 1.164938296347190150e+00 1.187236875120611490e+00 1.205075738139348651e+00
2.424849699398797576e+00 8.277311077734946787e-01 9.598056153765327503e-01 1.039051901002224332e+00 1.091882758086194283e+00 1.129619084574744026e+00 1.157921329441156555e+00 1.179934186559477238e+00 1.197544472254133963e+00
2.434869739478958017e+00 8.250522939195580330e-01 9.554753940372295862e-01 1.033730622939003529e+00 1.085900775540317387e+00 1.123165170255541634e+00 1.151113466291959764e+00 1.172851029875840556e+00 1.190241080742945323e+00
2.444889779559118015e+00 8.224236890679936796e-01 9.512556632832522840e-01 1.028556032119322561e+00 1.080089611343467260e+00 1.116899310789285282e+00 1.144506585373648244e+00 1.165978910050375683e+00 1.183156769791756879e+00
2.454909819639278457e+00 8.198428340088151911e-01 9.471417858117103794e-01 1.023522180876224930e+00 1.074442444252641238e+00 1.110814060950081394e+00 1.138092773473161401e+00 1.159309549880001455e+00 1.176282971005473632e+00
2.464929859719438898e+00 8.173073356895317332e-01 9.431292463175393603e-01 1.018623277474042244e+00 1.068952631578431900e+00 1.104902170224424607e+00 1.131864324208919248e+00 1.152834888419081549e+00 1.169611339787211435e+00
2.474949899799598896e+00 8.148148667346082341e-01 9.392136505886982123e-01 1.013853684898507801e+00 1.063613707771754679e+00 1.099156581252645370e+00 1.125813736363312945e+00 1.146547079227166144e+00 1.163133753518248437e+00
2.484969939879759337e+00 8.123631649036454627e-01 9.353907244886059402e-01 1.009207919508908757e+00 1.058419382855807500e+00 1.093570428103592285e+00 1.119933712039431040e+00 1.140438488433971997e+00 1.156842309549604986e+00
2.494989979959919779e+00 8.099500324921395933e-01 9.316563128328571031e-01 1.004680649560617756e+00 1.053363540712480617e+00 1.088137034392382629e+00 1.114217154652309194e+00 1.134501692632251757e+00 1.150729323016206340e+00
2.505010020040080221e+00 8.075733356785836925e-01 9.280063781671026302e-01 1.000266693606212787e+00 1.048440237232302730e+00 1.082849911250938657e+00 1.108657166764914770e+00 1.128729476609119153e+00 1.144787324484482616e+00
2.515030060120240218e+00 8.052310038215915178e-01 9.244369994528299772e-01 9.959610187832701467e-01 1.043643698336909509e+00 1.077702755160937276e+00 1.103247047778958434e+00 1.123114830926307928e+00 1.139009057444187789e+00
2.525050100200400660e+00 8.029210287106249844e-01 9.209443706676235797e-01 9.917587389967613687e-01 1.038968317882862591e+00 1.072689445658648877e+00 1.097980291490488591e+00 1.117650949359697110e+00 1.133387475655064369e+00
2.535070140280561102e+00 8.006414637738108464e-01 9.175247993263073720e-01 9.876551130038122572e-01 1.034408655455488990e+00 1.067804042920972307e+00 1.092850583520084573e+00 1.112331226208282953e+00 1.127915740358842234e+00
2.545090180360721543e+00 7.983904232462355477e-01 9.141747049292052729e-01 9.836455424084179500e-01 1.029959434061231027e+00 1.063040785241812225e+00 1.087851798627247568e+00 1.107149253482586637e+00 1.122587217366857626e+00
2.555110220440881541e+00 7.961660813019963978e-01 9.108906173435724618e-01 9.797255695735060943e-01 1.025615537726798809e+00 1.058394086407722368e+00 1.082977997918414648e+00 1.102098817982287038e+00 1.117395474033384462e+00
2.565130260521041983e+00 7.939666711531983001e-01 9.076691751240720807e-01 9.758908754575574829e-01 1.021372009013217230e+00 1.053858532981545526e+00 1.078223425957791415e+00 1.097173898272649550e+00 1.112334276124536281e+00
2.575150300601202424e+00 7.917904841189713494e-01 9.045071237779858109e-01 9.721372773827776648e-01 1.017224046452640973e+00 1.049428881502542765e+00 1.073582507789969442e+00 1.092368661569079080e+00 1.107397584592367146e+00
2.585170340681362422e+00 7.896358686674789240e-01 9.014013139806487107e-01 9.684607267416055487e-01 1.013167001915577847e+00 1.045100055611272394e+00 1.069049845883043304e+00 1.087677460538865715e+00 1.102579552263522666e+00
2.595190380761522864e+00 7.875012294337893071e-01 8.983486997464267265e-01 9.648573066481315186e-01 1.009196377915935861e+00 1.040867143107224280e+00 1.064620217000691094e+00 1.083094830028942468e+00 1.097874520451544322e+00
2.605210420841683305e+00 7.853850262163648566e-01 8.953463365603382407e-01 9.613232295407659889e-01 1.005307824861052080e+00 1.036725392946970414e+00 1.060288569011409443e+00 1.078615483728194935e+00 1.093277015501623595e+00
2.615230460921843747e+00 7.832857729548275971e-01 8.923913794752533768e-01 9.578548347422829456e-01 1.001497138253636399e+00 1.032670212190317960e+00 1.056050017642828687e+00 1.074234310772559153e+00 1.088781745276343749e+00
2.625250501002003745e+00 7.812020366915459757e-01 8.894810811793880667e-01 9.544485859831285390e-01 9.977602558522891130e-01 1.028697162901689666e+00 1.051899843188739858e+00 1.069946372300890181e+00 1.084383595590610261e+00
2.635270541082164186e+00 7.791324365194873813e-01 8.866127900386338023e-01 9.511010688936573088e-01 9.940932547970067201e-01 1.024801959013684982e+00 1.047833487176193401e+00 1.065746897969255480e+00 1.080077626603705543e+00
2.645290581162324628e+00 7.770756425186717831e-01 8.837839481180609358e-01 9.478089884707289192e-01 9.904923487058412412e-01 1.020980463159492757e+00 1.043846548999731505e+00 1.061631282431028334e+00 1.075859069176065441e+00
2.655310621242485070e+00 7.750303746834570351e-01 8.809920891867432102e-01 9.445691665238571399e-01 9.869538847485999078e-01 1.017228683480559059e+00 1.039934782529528201e+00 1.057595081789837854e+00 1.071723321198085443e+00
2.665330661322645067e+00 7.729954018427885876e-01 8.782348367098641306e-01 9.413785391058855367e-01 9.834743407032331408e-01 1.013542770415624350e+00 1.036094092699917590e+00 1.053634010032145740e+00 1.067665943897928127e+00
2.675350701402805509e+00 7.709695405754362074e-01 8.755099018318743820e-01 9.382341539329237534e-01 9.800503220002898530e-01 1.009919013476980210e+00 1.032320532084497700e+00 1.049743935445900167e+00 1.063682658135022274e+00
2.685370741482965951e+00 7.689516541221447232e-01 8.728150813542814301e-01 9.351331677980525559e-01 9.766785587605665286e-01 1.006353838019504954e+00 1.028610297463709022e+00 1.045920877031423446e+00 1.059769340685594807e+00
2.695390781563125948e+00 7.669406512965265543e-01 8.701482557114748051e-01 9.320728439830808787e-01 9.733559028308182981e-01 1.002843802007773677e+00 1.024959726390489934e+00 1.042161000910380553e+00 1.055922020526292915e+00
2.705410821643286390e+00 7.649354853964209777e-01 8.675073869477993860e-01 9.290505496724099643e-01 9.700793248221503129e-01 9.993855927862506094e-01 1.021365293759325832e+00 1.038460616738384301e+00 1.052136875121631121e+00
2.715430861723446831e+00 7.629351531173563794e-01 8.648905166989262483e-01 9.260637533728486304e-01 9.668459111554634777e-01 9.959760238573311941e-01 1.017823608383731981e+00 1.034816174126488075e+00 1.048410226720692950e+00
2.725450901803607273e+00 7.609386934696517057e-01 8.622957641803778994e-01 9.231100223429919982e-01 9.636528611180682491e-01 9.926120316716938730e-01 1.014331409586913146e+00 1.031224259076528371e+00 1.044738538668220196e+00
2.735470941883767271e+00 7.589451867006048458e-01 8.597213241859098520e-01 9.201870200355795060e-01 9.604974839353591642e-01 9.892906724352018566e-01 1.010885563810083765e+00 1.027681590434991854e+00 1.041118411734918592e+00
2.745490981963927712e+00 7.569537532231245258e-01 8.571654650982745149e-01 9.172925035560225426e-01 9.573771958611880795e-01 9.860091189363062725e-01 1.007483061242644862e+00 1.024185016369797196e+00 1.037546580471518709e+00
2.755511022044088154e+00 7.549635525520772550e-01 8.546265269147351740e-01 9.144243211401075211e-01 9.542895172903557155e-01 9.827646573976757116e-01 1.004121012478165875e+00 1.020731510874102410e+00 1.034019909590851993e+00
2.765531062124248596e+00 7.529737822495297106e-01 8.521029192895338555e-01 9.115804096536557211e-01 9.512320698964038534e-01 9.795546843555095196e-01 1.000796645199838686e+00 1.017318170300983704e+00 1.030535390381899674e+00
2.775551102204408593e+00 7.509836768799916795e-01 8.495931195953689841e-01 9.087587921167560312e-01 9.482025737976808033e-01 9.763767035697696883e-01 9.975073008988362133e-01 1.013942209932555016e+00 1.027090137159529792e+00
2.785571142284569035e+00 7.489925069766785182e-01 8.470956710057842010e-01 9.059575752549695604e-01 9.451988447544265037e-01 9.732283229683243997e-01 9.942504316287478217e-01 1.010600960586854447e+00 1.023681383753340501e+00
2.795591182364729477e+00 7.469995780197377089e-01 8.446091806002249402e-01 9.031749470797465484e-01 9.422187913994274355e-01 9.701072516277710056e-01 9.910235967990287387e-01 1.007291865265562247e+00 1.020306480038789543e+00
2.805611222444889474e+00 7.450042294273067078e-01 8.421323174933844635e-01 9.004091745000983860e-01 9.392604125045743713e-01 9.670112967934857418e-01 9.878244600101694362e-01 1.004012475845367680e+00 1.016962888513526231e+00
2.815631262525049916e+00 7.430058335601952280e-01 8.396638109903089564e-01 8.976586009674067945e-01 9.363217942854721310e-01 9.639383609412328635e-01 9.846507859330536627e-01 1.000760449815580655e+00 1.013648180921602471e+00
2.825651302605210358e+00 7.410037947409203740e-01 8.372024487686264838e-01 8.949216441550857937e-01 9.334011077460586669e-01 9.608864388824678304e-01 9.815004372347746475e-01 9.975335470643466040e-01 1.010360034928004191e+00
2.835671342685370799e+00 7.389975482877479962e-01 8.347470750891071711e-01 8.921967936746423300e-01 9.304966060649990656e-01 9.578536149152537815e-01 9.783713715529449573e-01 9.943296267155935508e-01 1.007096230845712537e+00
2.845691382765530797e+00 7.369865595643347866e-01 8.322965890356700536e-01 8.894826088295432198e-01 9.276066220254587380e-01 9.548380600225412351e-01 9.752616385203529692e-01 9.911466440186510463e-01 1.003854648417289663e+00
2.855711422845691239e+00 7.349703230454965874e-01 8.298499427858069266e-01 8.867777164081265262e-01 9.247295654896729999e-01 9.518380291193487830e-01 9.721693768416057591e-01 9.879826472922499381e-01 1.000633263652765503e+00
2.865731462925851680e+00 7.329483613995779745e-01 8.274061399123088245e-01 8.840808085166760311e-01 9.218639209195873541e-01 9.488518583502384418e-01 9.690928114232266743e-01 9.848357749244396331e-01 9.974301457254100001e-01
2.875751503006012122e+00 7.309202245878293480e-01 8.249642337170504103e-01 8.813906404536223649e-01 9.190082449446701496e-01 9.458779624382759321e-01 9.660302505584799082e-01 9.817042524297497907e-01 9.942434539267658300e-01
2.885771543086172120e+00 7.288854889811524629e-01 8.225233255974985225e-01 8.787060286257135644e-01 9.161611639778567406e-01 9.429148320865303745e-01 9.629800831680357387e-01 9.785863895647619604e-01 9.910714346821432041e-01
2.895791583166332561e+00 7.268437564945173790e-01 8.200825634465075398e-01 8.760258485068702639e-01 9.133213718804452652e-01 9.399610314329990279e-01 9.599407760974141279e-01 9.754805775030703785e-01 9.879124186275956010e-01
2.905811623246493003e+00 7.247946537393054056e-01 8.176411400858767387e-01 8.733490326403248183e-01 9.104876276766235010e-01 9.370151955596941473e-01 9.569108714719969377e-01 9.723852860704547130e-01 9.847648177492208665e-01
2.915831663326653000e+00 7.227378311937886490e-01 8.151982917340460100e-01 8.706745686845254184e-01 9.076587533181782463e-01 9.340760280565018059e-01 9.538889841102442535e-01 9.692990610409328855e-01 9.816271225854837912e-01
2.925851703406813442e+00 7.206729623919040373e-01 8.127532965082344685e-01 8.680014975031836721e-01 9.048336314998162155e-01 9.311422986402682067e-01 9.508737989956070891e-01 9.662205214942041209e-01 9.784978994930816354e-01
2.935871743486973884e+00 7.185997431304466110e-01 8.103054729612345630e-01 8.653289112997413213e-01 9.020112035254125304e-01 9.282128408294633148e-01 9.478640688075014031e-01 9.631483572348643607e-01 9.753757879767547267e-01
2.945891783567134325e+00 7.165178906947589077e-01 8.078541786530109015e-01 8.626559517964359491e-01 8.991904672253857589e-01 9.252865496746358609e-01 9.448586115115731321e-01 9.600813262736355158e-01 9.722594980832856004e-01
2.955911823647294323e+00 7.144271431029586283e-01 8.053988087571719579e-01 8.599818084580506117e-01 8.963704749253029735e-01 9.223623795447689622e-01 9.418563080093682593e-01 9.570182523707234656e-01 9.691478078598076973e-01
2.965931863727454765e+00 7.123272583687118020e-01 8.029387947023205463e-01 8.573057167603558293e-01 8.935503314657127216e-01 9.194393419695390257e-01 9.388560998474089203e-01 9.539580226413073571e-01 9.660395608764265063e-01
2.975951903807615206e+00 7.102180137825240269e-01 8.004736028482281052e-01 8.546269565031642257e-01 8.907291922731217504e-01 9.165165035373771252e-01 9.358569869855684065e-01 9.508995852230507362e-01 9.629336638130365777e-01
2.985971943887775648e+00 7.080992052114891688e-01 7.980027331967122217e-01 8.519448501678440477e-01 8.879062614819317467e-01 9.135929838491374522e-01 9.328580256245416757e-01 9.478419470054114671e-01 9.598290841101073667e-01
2.995991983967935646e+00 7.059706464174093643e-01 7.955257181370510855e-01 8.492587613190736295e-01 8.850807901070885109e-01 9.106679535270992831e-01 9.298583260921071680e-01 9.447841714204466834e-01 9.567248476831183845e-01
3.006012024048096087e+00 7.038321683931688666e-01 7.930421212257059427e-01 8.465680930505445900e-01 8.822520742671033922e-01 9.077406322789312032e-01 9.268570507878020059e-01 9.417253762947015439e-01 9.536200367002212186e-01
3.016032064128256529e+00 7.016836187172220685e-01 7.905515360000870961e-01 8.438722864742672636e-01 8.794194534570539679e-01 9.048102870161871536e-01 9.238534121855370707e-01 9.386647317616982900e-01 9.505137874226272654e-01
3.026052104208416527e+00 6.995248609260313888e-01 7.880535848260460385e-01 8.411708192530751305e-01 8.765823088710943400e-01 9.018762300268224896e-01 9.208466708936186018e-01 9.356014582344598374e-01 9.474052881071329812e-01
3.036072144288576968e+00 6.973557739042649528e-01 7.855479177787370038e-01 8.384632041758647292e-01 8.737400617739495834e-01 8.989378172011531776e-01 9.178361337715555957e-01 9.325348244374245255e-01 9.442937769701194028e-01
3.046092184368737410e+00 6.951762512925538928e-01 7.830342115564598027e-01 8.357489877750740037e-01 8.708921719208170265e-01 8.959944463106332968e-01 9.148211521029954163e-01 9.294641454970548056e-01 9.411785402123024058e-01
3.056112224448897852e+00 6.929862009125787869e-01 7.805121684270521776e-01 8.330277489858464168e-01 8.680381360250427614e-01 8.930455553387540713e-01 9.118011198240377757e-01 9.263887810903695952e-01 9.380589101034351174e-01
3.066132264529057849e+00 6.907855442092468712e-01 7.779815152063762618e-01 8.302990978462897464e-01 8.651774862728988102e-01 8.900906208633336814e-01 9.087754718061598069e-01 9.233081336505802872e-01 9.349342631261164938e-01
3.076152304609218291e+00 6.885742157097020089e-01 7.754420022684114233e-01 8.275626742382091727e-01 8.623097888847409687e-01 8.871291564894066006e-01 9.057436821929057968e-01 9.202216466289606656e-01 9.318040181778046716e-01
3.086172344689378733e+00 6.863521624988999648e-01 7.728934025864427904e-01 8.248181466676566265e-01 8.594346427217992579e-01 8.841607113319011058e-01 9.027052627894772696e-01 9.171288028120366809e-01 9.286676348300841877e-01
3.096192384769539174e+00 6.841193437114612141e-01 7.703355108048064448e-01 8.220652110846038418e-01 8.565516779378019585e-01 8.811848685472292164e-01 8.996597615042997154e-01 9.140291226931321900e-01 9.255246116441983029e-01
3.106212424849699172e+00 6.818757300395151821e-01 7.677681423406429451e-01 8.193035897410353430e-01 8.536605546746302009e-01 8.782012439129123216e-01 8.966067608416238288e-01 9.109221628972882234e-01 9.223744845418200278e-01
3.116232464929859614e+00 6.796213032562243850e-01 7.651911325150763110e-01 8.165330300867160718e-01 8.507609618011425789e-01 8.752094844543041319e-01 8.935458764441754909e-01 9.078075146585197208e-01 9.192168252299954823e-01
3.126252505010020055e+00 6.773560557546876026e-01 7.626043357132414879e-01 8.137533037018882531e-01 8.478526156943194669e-01 8.722092671174846990e-01 8.904767556848584009e-01 9.046848023483713419e-01 9.160512396791817835e-01
3.136272545090180053e+00 6.750799901018931237e-01 7.600076245725453372e-01 8.109642052661146794e-01 8.449352590618276482e-01 8.692002974873369592e-01 8.873990763064688592e-01 9.015536820546824481e-01 9.128773666532535858e-01
3.146292585170340494e+00 6.727931186074057601e-01 7.574008891985581915e-01 8.081655515624891484e-01 8.420086598051099713e-01 8.661823085498393526e-01 8.843125451083860833e-01 8.984138402094778986e-01 9.096948762903517283e-01
3.156312625250500936e+00 6.704954629064551197e-01 7.547840364079085873e-01 8.053571805164130293e-01 8.390726099220827683e-01 8.631550594975611057e-01 8.812168966791698033e-01 8.952649922648654446e-01 9.065034687334221353e-01
3.166332665330661378e+00 6.681870535570915148e-01 7.521569889975503465e-01 8.025389502681267162e-01 8.361269244485108887e-01 8.601183345773566469e-01 8.781118921739909933e-01 8.921068814158176208e-01 9.033028728092790116e-01
3.176352705410821375e+00 6.658679296510741086e-01 7.495196850397702892e-01 7.997107382781862839e-01 8.331714404371300953e-01 8.570719419792329763e-01 8.749973181358100538e-01 8.889392773687033733e-01 9.000928447550179401e-01
3.186372745490981817e+00 6.635381384381517922e-01 7.468720772022896526e-01 7.968724404650580073e-01 8.302060159735702438e-01 8.540157127653648095e-01 8.718729853592105394e-01 8.857619751544238973e-01 8.968731669905946058e-01
3.196392785571142259e+00 6.611977349634006185e-01 7.442141320928279402e-01 7.940239703740155086e-01 8.272305292281403322e-01 8.509494998382297615e-01 8.687387277957966392e-01 8.825747939850153712e-01 8.936436469363904234e-01
3.206412825651302256e+00 6.588467817172721785e-01 7.415458296274769490e-01 7.911652583765071967e-01 8.242448775425273988e-01 8.478731769468277335e-01 8.655944015000527347e-01 8.793775761525610690e-01 8.904041158745679141e-01
3.216432865731462698e+00 6.564853482980166355e-01 7.388671624222448164e-01 7.882962508991743222e-01 8.212489765504604744e-01 8.447866377299508844e-01 8.624398836145684699e-01 8.761701859692709871e-01 8.871544278530331118e-01
3.226452905811623140e+00 6.541135110861405755e-01 7.361781352071333773e-01 7.854169096816963069e-01 8.182427593314048897e-01 8.416897947954824488e-01 8.592750713935407569e-01 8.729525087475858980e-01 8.838944586308222773e-01
3.236472945891783581e+00 6.517313529305631681e-01 7.334787642621058978e-01 7.825272110626482203e-01 8.152261755963430279e-01 8.385825788346965570e-01 8.560998812634615929e-01 8.697244498191677442e-01 8.806241046637328651e-01
3.246492985971943579e+00 6.493389628461307961e-01 7.307690768743140275e-01 7.796271452925520595e-01 8.121991909047105995e-01 8.354649377705382074e-01 8.529142479199087745e-01 8.664859335916413885e-01 8.773432821290276795e-01
3.256513026052104021e+00 6.469364357221630835e-01 7.280491108159553582e-01 7.767167158733205845e-01 8.091617859115639577e-01 8.323368359388806370e-01 8.497181234593680355e-01 8.632369026419695057e-01 8.740519259880508152e-01
3.266533066132264462e+00 6.445238720416991418e-01 7.253189138421368698e-01 7.737959389232935692e-01 8.061139556440647391e-01 8.291982533017583368e-01 8.465114765450285628e-01 8.599773168453497263e-01 8.707499890856068570e-01
3.276553106212424904e+00 6.421013776111137439e-01 7.225785432081320847e-01 7.708648425670758808e-01 8.030557088063715598e-01 8.260491846915828384e-01 8.432942916054912974e-01 8.567071525385311359e-01 8.674374412849631399e-01
3.286573146292584902e+00 6.396690632997886761e-01 7.198280652054181994e-01 7.679234663493961222e-01 7.999870671120482557e-01 8.228896390853710496e-01 8.400665680653630618e-01 8.534264017164679972e-01 8.641142686373521897e-01
3.296593186372745343e+00 6.372270447895155288e-01 7.170675547158998908e-01 7.649718606722218928e-01 7.969080646431032644e-01 8.197196389080184664e-01 8.368283196067047847e-01 8.501350712612386618e-01 8.607804725848657856e-01
3.306613226452905785e+00 6.347754423333218377e-01 7.142970947837237183e-01 7.620100862543667253e-01 7.938187472347953966e-01 8.165392193636730189e-01 8.335795734603312912e-01 8.468331822021765154e-01 8.574360691956527392e-01
3.316633266533065783e+00 6.323143805234091586e-01 7.115167762041032518e-01 7.590382136128486223e-01 7.907191718853452400e-01 8.133484277942714114e-01 8.303203697259662341e-01 8.435207690061731212e-01 8.540810884303386974e-01
3.326653306613226224e+00 6.298439880679042036e-01 7.087266971285869355e-01 7.560563225652648933e-01 7.876094061897169762e-01 8.101473230643255752e-01 8.270507607202819411e-01 8.401978788971369294e-01 8.507155734386210311e-01
3.336673346693386666e+00 6.273643975761246105e-01 7.059269626862020308e-01 7.530645017524676410e-01 7.844895277966448255e-01 8.069359749710569574e-01 8.237708103518660563e-01 8.368645712036065776e-01 8.473395798849989724e-01
3.346693386773547108e+00 6.248757453520681349e-01 7.031176846199314046e-01 7.500628481808283565e-01 7.813596238880928802e-01 8.037144636789961272e-01 8.204805935221736179e-01 8.335209167335337899e-01 8.439531753026220384e-01
3.356713426853707105e+00 6.223781711958428220e-01 7.002989809379817077e-01 7.470514667834108335e-01 7.782197906803636211e-01 8.004828791781870567e-01 8.171801955515546334e-01 8.301669971752847488e-01 8.405564384742690853e-01
3.366733466933867547e+00 6.198718182127559428e-01 6.974709755793142563e-01 7.440304699993680604e-01 7.750701329460706335e-01 7.972413207651438682e-01 8.138697116294487666e-01 8.268029045239081443e-01 8.371494588394757796e-01
3.376753507014027988e+00 6.173568326297947939e-01 6.946337980929312428e-01 7.409999773709101678e-01 7.719107635562292291e-01 7.939898965457429236e-01 8.105492462878781668e-01 8.234287405317611830e-01 8.337323359268676848e-01
3.386773547094188430e+00 6.148333636192274687e-01 6.917875833304063526e-01 7.379601151571926199e-01 7.687418030417165760e-01 7.907287229592339095e-01 8.072189128973717986e-01 8.200446161825901692e-01 8.303051788107648212e-01
3.396793587174348428e+00 6.123015631290685823e-01 6.889324711511739530e-01 7.349110159645012574e-01 7.655633791733862381e-01 7.874579243225896530e-01 8.038788331844922697e-01 8.166506511881941321e-01 8.268681055911559774e-01
3.406813627254508869e+00 6.097615857201560408e-01 6.860686061400997904e-01 7.318528183921183539e-01 7.623756265601305815e-01 7.841776323944252836e-01 8.005291367701460326e-01 8.132469735068176275e-01 8.234212428961552588e-01
3.416833667334669311e+00 6.072135884095926084e-01 6.831961373368659052e-01 7.287856666932724936e-01 7.591786862642100342e-01 7.808879859577368965e-01 7.971699607278820432e-01 8.098337188824391575e-01 8.199647254060852264e-01
3.426853707414829309e+00 6.046577305203131303e-01 6.803152179767170127e-01 7.257097104505937368e-01 7.559727054331780716e-01 7.775891304207385168e-01 7.938014491614087120e-01 8.064110304041520738e-01 8.164986953983469631e-01
3.436873747494989750e+00 6.020941735365439307e-01 6.774260052421282596e-01 7.226251042655069678e-01 7.527578369477594400e-01 7.742812174350826027e-01 7.904237528005748636e-01 8.029790580848467085e-01 8.130233023122642733e-01
3.446893787575150192e+00 5.995230809649302328e-01 6.745286600249710274e-01 7.195320074610178640e-01 7.495342390850492365e-01 7.709644045307860738e-01 7.870370286150883965e-01 7.995379584584347832e-01 8.095387023331119813e-01
3.456913827655310634e+00 5.969446182011109991e-01 6.716233466987522327e-01 7.164305837973554691e-01 7.463020751964242194e-01 7.676388547671876283e-01 7.836414394452601018e-01 7.960878941948720255e-01 8.060450579945616090e-01
3.466933867735470631e+00 5.943589524015269188e-01 6.687102329005364387e-01 7.133210011999568945e-01 7.430615133995707167e-01 7.643047363992947485e-01 7.802371536490877446e-01 7.926290337322602353e-01 8.025425377987980280e-01
3.476953907815631073e+00 5.917662523602595925e-01 6.657894893221498744e-01 7.102034314992959896e-01 7.398127262840600293e-01 7.609622225588915656e-01 7.768243447650149403e-01 7.891615509253333549e-01 7.990313158535881088e-01
3.486973947895791515e+00 5.891666883906985230e-01 6.628612895102965474e-01 7.070780501820653763e-01 7.365558906299111142e-01 7.576114909498011807e-01 7.734031911897183420e-01 7.856856247096539736e-01 7.955115715256028119e-01
3.496993987975951956e+00 5.865604322118430636e-01 6.599258096752167457e-01 7.039450361532488820e-01 7.332911871386037506e-01 7.542527235567142441e-01 7.699738758702969754e-01 7.822014387808614577e-01 7.919834891093131546e-01
3.507014028056111954e+00 5.839476568390562505e-01 6.569832285075337674e-01 7.008045715086266281e-01 7.300188001760218315e-01 7.508861063670184688e-01 7.665365860102658635e-01 7.787091812883472075e-01 7.884472575108123493e-01
3.517034068136272396e+00 5.813285364790844456e-01 6.540337270029501493e-01 6.976568413172749006e-01 7.267389175268245127e-01 7.475118291050744102e-01 7.630915127887617500e-01 7.752090445427406440e-01 7.849030699459240701e-01
3.527054108216432837e+00 5.787032464291741451e-01 6.510774882944631026e-01 6.945020334136408069e-01 7.234517301597591654e-01 7.441300849784149296e-01 7.596388510924069193e-01 7.717012247366229483e-01 7.813511236519957714e-01
3.537074148296592835e+00 5.760719629801126507e-01 6.481146974917747494e-01 6.913403381987756058e-01 7.201574320034426213e-01 7.407410704353475372e-01 7.561787992592764462e-01 7.681859216778876842e-01 7.777916196127766524e-01
3.547094188376753277e+00 5.734348633230346159e-01 6.451455415275988425e-01 6.881719484503401318e-01 7.168562197321676210e-01 7.373449849334731132e-01 7.527115588344521768e-01 7.646633385352136214e-01 7.742247622958227105e-01
3.557114228456913718e+00 5.707921254598360417e-01 6.421702090105619876e-01 6.849970591409998422e-01 7.135482925612917082e-01 7.339420307186430570e-01 7.492373343366565130e-01 7.611336815951114110e-01 7.706507594018753293e-01
3.567134268537074160e+00 5.681439281170456157e-01 6.391888900844143739e-01 6.818158672648373386e-01 7.102338520517861298e-01 7.305324126138922347e-01 7.457563330354718412e-01 7.575971600300337450e-01 7.670698216256833790e-01
3.577154308617234157e+00 5.654904506630080707e-01 6.362017762932776765e-01 6.786285716714408611e-01 7.069131019235496138e-01 7.271163378179129611e-01 7.422687647386854159e-01 7.540539856770641647e-01 7.634821624277671193e-01
3.587174348697394599e+00 5.628318730282404481e-01 6.332090604526634525e-01 6.754353729073182544e-01 7.035862478770882333e-01 7.236940157126382500e-01 7.387748415893005127e-01 7.505043728267046799e-01 7.598879978166280802e-01
3.597194388777555041e+00 5.601683756288299287e-01 6.302109365260116780e-01 6.722364730643214381e-01 7.002534974231948706e-01 7.202656576795328780e-01 7.352747778717865224e-01 7.469485380213168879e-01 7.562875461409412914e-01
3.607214428857715482e+00 5.575001392927378951e-01 6.272075995064987364e-01 6.690320756347560849e-01 6.969150597202609099e-01 7.168314769241931339e-01 7.317687898271419966e-01 7.433866998627688405e-01 7.526810278912706709e-01
3.617234468937875480e+00 5.548273451888943164e-01 6.241992453038882616e-01 6.658223853728854058e-01 6.935711454188834280e-01 7.133916883088819993e-01 7.282570954763808446e-01 7.398190788288798725e-01 7.490686655108793612e-01
3.627254509018035922e+00 5.521501747589578901e-01 6.211860706361912454e-01 6.626076081625320580e-01 6.902219665134258220e-01 7.099465081926356058e-01 7.247399144520428882e-01 7.362458970982486139e-01 7.454506832152132390e-01
3.637274549098196363e+00 5.494688096516319176e-01 6.181682729259287967e-01 6.593879508905072795e-01 6.868677362002262310e-01 7.064961542785970217e-01 7.212174678373749481e-01 7.326673783830911502e-01 7.418273068196642450e-01
3.647294589178356361e+00 5.467834316594250010e-01 6.151460502007805031e-01 6.561636213255941374e-01 6.835086687421365603e-01 7.030408454682383068e-01 7.176899780128146444e-01 7.290837477697073021e-01 7.381987635752214061e-01
3.657314629258516803e+00 5.440942226577502039e-01 6.121196009984283259e-01 6.529348280028351992e-01 6.801449793391065590e-01 6.995808017221574193e-01 7.141576685094457311e-01 7.254952315662254181e-01 7.345652820116491677e-01
3.667334669338677244e+00 5.414013645462694146e-01 6.090891242754008505e-01 6.497017801128798231e-01 6.767768840045325085e-01 6.961162439271416646e-01 7.106207638690983375e-01 7.219020571572868361e-01 7.309270917878379903e-01
3.677354709418837686e+00 5.387050391923773329e-01 6.060548193197383693e-01 6.464646873961551465e-01 6.734045994470997387e-01 6.926473937692030347e-01 7.070794895107802569e-01 7.183044528653406147e-01 7.272844235489887010e-01
3.687374749498997684e+00 5.360054283767414773e-01 6.030168856673019384e-01 6.432237600416383927e-01 6.700283429578627326e-01 6.891744736123085469e-01 7.035340716031430741e-01 7.147026478182364473e-01 7.236375087903111902e-01
3.697394789579158125e+00 5.333027137408066221e-01 5.999755230215634283e-01 6.399792085900175564e-01 6.666483323023203456e-01 6.856977063825366869e-01 6.999847369426990262e-01 7.110968718228249941e-01 7.199865797269260348e-01
3.707414829659318567e+00 5.305970767361806173e-01 5.969309311767144743e-01 6.367312438410350772e-01 6.632647856172487755e-01 6.822173154574012743e-01 6.964317128375157040e-01 7.074873552442713098e-01 7.163318691696759499e-01
3.717434869739479009e+00 5.278886985758233230e-01 5.938833099439447816e-01 6.334800767648177677e-01 6.598779213120663512e-01 6.787335245601011646e-01 6.928752269961272470e-01 7.038743288908141382e-01 7.126736104065636290e-01
3.727454909819639006e+00 5.251777601869578316e-01 5.908328590807402358e-01 6.302259184170098116e-01 6.564879579745227511e-01 6.752465576584606444e-01 6.893155074214138978e-01 7.002580239037111687e-01 7.090120370895488522e-01
3.737474949899799448e+00 5.224644421656370330e-01 5.877797782230680390e-01 6.269689798575269757e-01 6.530951142804994891e-01 6.717566388683370304e-01 6.857527823092148811e-01 6.966386716521201228e-01 7.053473831264442939e-01
3.747494989979959890e+00 5.197489247328910267e-01 5.847242668203124216e-01 6.237094720727652808e-01 6.496996089077340386e-01 6.682639923612829769e-01 6.821872799514446806e-01 6.930165036326815242e-01 7.016798825776712212e-01
3.757515030060119887e+00 5.170313876923917640e-01 5.816665240728344788e-01 6.204476059011001521e-01 6.463016604532771936e-01 6.647688422762610960e-01 6.786192286434986620e-01 6.893917513735724478e-01 6.980097695576314987e-01
3.767535070140280329e+00 5.143120103895709727e-01 5.786067488720401109e-01 6.171835919615216159e-01 6.429014873545093600e-01 6.612714126352151611e-01 6.750488565957442066e-01 6.857646463428223038e-01 6.943372781404849592e-01
3.777555110220440771e+00 5.115909716721305234e-01 5.755451397428368310e-01 6.139176405852608820e-01 6.394993078135434716e-01 6.577719272623167024e-01 6.714763918488965144e-01 6.821354198606810471e-01 6.906626422701086510e-01
3.787575150300601212e+00 5.088684498518902810e-01 5.724818947883737463e-01 6.106499617502638699e-01 6.360953397248572116e-01 6.542706097067096938e-01 6.679020621930988888e-01 6.785043030158460775e-01 6.869860956740438951e-01
3.797595190380761210e+00 5.061446226679149341e-01 5.694172116369573544e-01 6.073807650183828954e-01 6.326898006059998858e-01 6.507676831685834662e-01 6.643260950905210960e-01 6.748715265853614254e-01 6.833078717812338665e-01
3.807615230460921651e+00 5.034196672508721715e-01 5.663512873910497847e-01 6.041102594751563970e-01 6.292829075312273979e-01 6.472633704284210809e-01 6.607487176013162600e-01 6.712373209580124733e-01 6.796282036433696216e-01
3.817635270541082093e+00 5.006937600885702500e-01 5.632843185782495654e-01 6.008386536720573545e-01 6.258748770679291029e-01 6.437578937792661771e-01 6.571701563127688717e-01 6.676019160610486836e-01 6.759473238596727107e-01
3.827655310621242535e+00 4.979670769926274887e-01 5.602165011041694287e-01 5.975661555710947148e-01 6.224659252157114242e-01 6.402514749618664069e-01 6.535906372714823664e-01 6.639655412900727915e-01 6.722654645049450650e-01
3.837675350701402532e+00 4.952397930662337799e-01 5.571480302071258883e-01 5.942929724916612422e-01 6.190562673480181077e-01 6.367443351025587894e-01 6.500103859184641619e-01 6.603284254419462540e-01 6.685828570607318388e-01
3.847695390781562974e+00 4.925120826729536549e-01 5.540791004145573240e-01 5.910193110595196586e-01 6.156461181561612150e-01 6.332366946537623109e-01 6.464296270269631606e-01 6.566907966505637351e-01 6.648997323494443279e-01
3.857715430861723416e+00 4.897841194065399306e-01 5.510099055010994062e-01 5.877453771578350361e-01 6.122356915956589374e-01 6.297287733369616447e-01 6.428485846429385919e-01 6.530528823253652915e-01 6.612163204713066289e-01
3.867735470941883413e+00 4.870560760617118068e-01 5.479406384482371495e-01 5.844713758801524106e-01 6.088252008347625477e-01 6.262207900880555345e-01 6.392674820280251913e-01 6.494149090924461465e-01 6.575328507439829329e-01
3.877755511022043855e+00 4.843281246058669387e-01 5.448714914054740843e-01 5.811975114852383495e-01 6.054148582050812299e-01 6.227129630049690334e-01 6.356865416048848028e-01 6.457771027381526974e-01 6.538495516447671019e-01
3.887775551102204297e+00 4.816004361516895149e-01 5.418026556529450533e-01 5.779239873536984318e-01 6.020048751542006471e-01 6.192055092974165786e-01 6.321059849048284995e-01 6.421396881550377467e-01 6.501666507552051888e-01
3.897795591182364738e+00 4.788731809306240872e-01 5.387343215654158968e-01 5.746510059462911491e-01 5.985954622002079839e-01 6.156986452387199771e-01 6.285260325176039720e-01 6.385028892900691533e-01 6.464843747080414316e-01
3.907815631262524736e+00 4.761465282671820676e-01 5.356666785776079687e-01 5.713787687638636204e-01 5.951868288880339808e-01 6.121925861195841589e-01 6.249469040432468203e-01 6.348669290949846555e-01 6.428029491363748127e-01
3.917835671342685178e+00 4.734206465540546915e-01 5.325999151507944118e-01 5.681074763088381774e-01 5.917791837475341321e-01 6.086875462037455442e-01 6.213688180459040478e-01 6.312320294786939456e-01 6.391225986249259305e-01
3.927855711422845619e+00 4.706957032280003062e-01 5.295342187406130163e-01 5.648373280481804315e-01 5.883727342532254490e-01 6.051837386854005407e-01 6.177919920095318318e-01 6.275984112616339594e-01 6.354435466633155949e-01
3.937875751503006061e+00 4.679718647464852777e-01 5.264697757660482536e-01 5.615685223777862056e-01 5.849676867856113960e-01 6.016813756483437858e-01 6.142166422953929672e-01 6.239662941319868983e-01 6.317660156012618877e-01
3.947895791583166059e+00 4.652492965650479317e-01 5.234067715795336362e-01 5.583012565882251588e-01 5.815642465940195072e-01 5.981806680267296450e-01 6.106429841012622761e-01 6.203358966036766065e-01 6.280902266056079819e-01
3.957915831663326500e+00 4.625281631153663753e-01 5.203453904381282191e-01 5.550357268317852588e-01 5.781626177608899519e-01 5.946818255673933518e-01 6.070712314222708184e-01 6.167074359760642555e-01 6.244163996190993382e-01
3.967935871743486942e+00 4.598086277840049974e-01 5.172858154757281612e-01 5.517721280907620374e-01 5.747630031674512141e-01 5.911850567936579592e-01 6.035015970133128516e-01 6.130811282952667307e-01 6.207447533208297896e-01
3.977955911823646939e+00 4.570908528918207203e-01 5.142282286762727139e-01 5.485106541469438879e-01 5.713656044607248186e-01 5.876905689705681501e-01 5.999342923529508154e-01 6.094571883170259996e-01 6.170755050882862358e-01
3.987975951903807381e+00 4.543749996740072961e-01 5.111728108479031141e-01 5.452514975522406715e-01 5.679706220217989321e-01 5.841985680714836260e-01 5.963695276087469521e-01 6.058358294710628478e-01 6.134088709609156753e-01
3.997995991983967823e+00 4.516612282607591067e-01 5.081197415980432952e-01 5.419948496004136640e-01 5.645782549353272062e-01 5.807092587459798949e-01 5.928075116039692727e-01 6.022172638268499245e-01 6.097450656051545126e-01
4.008016032064127820e+00 4.489496976585382049e-01 5.050691993093656684e-01 5.387409002998621022e-01 5.611887009601931320e-01 5.772228442890010580e-01 5.892484517856069193e-01 5.986017020607447003e-01 6.060843022808551916e-01
4.018036072144288262e+00 4.462405657319234442e-01 5.020213611166104428e-01 5.354898383474228085e-01 5.578021565012976080e-01 5.737395266112083059e-01 5.856925541936411905e-01 5.949893534244223847e-01 6.024267928090472068e-01
4.028056112224448704e+00 4.435339891860316519e-01 4.989764028842299526e-01 5.322418511031491439e-01 5.544188165824284198e-01 5.702595062104851564e-01 5.821400234315275979e-01 5.913804257145606202e-01 5.987727475409873046e-01
4.038076152304609145e+00 4.408301235494906933e-01 4.959344991848269046e-01 5.289971245660286536e-01 5.510388748201631159e-01 5.667829821445448113e-01 5.785910626378311106e-01 5.877751252437204421e-01 5.951223753284319296e-01
4.048096192384769587e+00 4.381291231579512724e-01 4.928958232783596793e-01 5.257558433506048789e-01 5.476625233987681973e-01 5.633101520045992183e-01 5.750458734589724008e-01 5.841736568123737650e-01 5.914758834950949451e-01
4.058116232464930029e+00 4.354311411381252550e-01 4.898605470920930904e-01 5.225181906644738028e-01 5.442899530460609814e-01 5.598412118900518708e-01 5.715046560230448991e-01 5.805762236820395383e-01 5.878334778092353385e-01
4.068136272545089582e+00 4.327363293923372489e-01 4.868288412012651833e-01 5.192843482866220661e-01 5.409213530101931733e-01 5.563763563841725990e-01 5.679676089146572515e-01 5.769830275494783889e-01 5.841953624573356096e-01
4.078156312625250024e+00 4.300448385835735632e-01 4.838008748104487000e-01 5.160544965465737599e-01 5.375569110373238368e-01 5.529157785307168282e-01 5.644349291507615440e-01 5.733942685219072244e-01 5.805617400188239907e-01
4.088176352705410466e+00 4.273568181210249950e-01 4.807768157355907790e-01 5.128288143043302494e-01 5.341968133501565630e-01 5.494596698114612154e-01 5.609068121574395382e-01 5.698101450932003820e-01 5.769328114418091902e-01
4.098196392785570907e+00 4.246724161461025160e-01 4.777568303867017474e-01 5.096074789310612863e-01 5.308412446273009788e-01 5.460082201246150291e-01 5.573834517476006223e-01 5.662308541210339108e-01 5.733087760197804750e-01
4.108216432865731349e+00 4.219917795189231380e-01 4.747410837511807924e-01 5.063906662905354183e-01 5.274903879834385023e-01 5.425616177640835147e-01 5.538650400995672740e-01 5.626565908049435683e-01 5.696898313692445592e-01
4.118236472945891791e+00 4.193150538052534126e-01 4.717297393777580283e-01 5.031785507212608310e-01 5.241444249502626995e-01 5.391200493995497167e-01 5.503517677365150629e-01 5.590875486652657766e-01 5.660761734082664365e-01
4.128256513026052232e+00 4.166423832638991853e-01 4.687229593610343636e-01 4.999713050193154151e-01 5.208035354581694865e-01 5.356837000573509977e-01 5.468438235067371034e-01 5.555239195229262350e-01 5.624679963358777401e-01
4.138276553106212674e+00 4.139739108345367180e-01 4.657209043266053450e-01 4.967691004218465767e-01 5.174678978186739720e-01 5.322527531021221670e-01 5.433413945647083132e-01 5.519658934800529826e-01 5.588654926123289846e-01
4.148296593186372228e+00 4.113097781259733576e-01 4.627237334167523253e-01 4.935721065912197503e-01 5.141376887075314039e-01 5.288273902191825693e-01 5.398446663529208323e-01 5.484136589013839380e-01 5.552688529401546003e-01
4.158316633266532669e+00 4.086501254048300891e-01 4.597316042766848021e-01 4.903804915997976299e-01 5.108130831485394596e-01 5.254077913976408221e-01 5.363538225844669549e-01 5.448674023964427127e-01 5.516782662460233411e-01
4.168336673346693111e+00 4.059950915846423092e-01 4.567446730413254885e-01 4.871944219153355182e-01 5.074942544980087789e-01 5.219941349142039888e-01 5.328690452263503685e-01 5.413273088024642687e-01 5.480939196633554111e-01
4.178356713426853553e+00 4.033448142153645000e-01 4.537630943226179103e-01 4.840140623869700343e-01 5.041813744298714317e-01 5.185865973176581045e-01 5.293905144834981646e-01 5.377935611680403349e-01 5.445159985156742266e-01
4.188376753507013994e+00 4.006994294732775241e-01 4.507870211973492025e-01 4.808395762317922428e-01 5.008746129214209919e-01 5.151853534140128366e-01 5.259184087834567478e-01 5.342663407374685924e-01 5.409446863006782680e-01
4.198396793587174436e+00 3.980590721512904939e-01 4.478166051954750593e-01 4.776711250219858873e-01 4.975741382396597356e-01 5.117905762522839686e-01 5.224529047617521016e-01 5.307458269357828717e-01 5.373801646750073768e-01
4.208416833667334878e+00 3.954238756496281648e-01 4.448519962889345702e-01 4.745088686725184579e-01 4.942801169282409757e-01 5.084024371108999407e-01 5.189941772478942061e-01 5.272321973544452645e-01 5.338226134396860667e-01
4.218436873747494431e+00 3.927939719669033547e-01 4.418933428809470043e-01 4.713529654293731608e-01 4.909927137949905984e-01 5.050211054847173475e-01 5.155423992520123955e-01 5.237256277376863833e-01 5.302722105262255292e-01
4.228456913827654873e+00 3.901694916915603994e-01 4.389407917957756644e-01 4.682035718583048012e-01 4.877120918999908739e-01 5.016467490726237433e-01 5.120977419520984508e-01 5.202262919694676802e-01 5.267291319833630192e-01
4.238476953907815314e+00 3.875505639936940860e-01 4.359944882689567036e-01 4.650608428341144185e-01 4.844384125442194877e-01 4.982795337657230372e-01 5.086603746818507688e-01 5.167343620610611588e-01 5.231935519644296262e-01
4.248496993987975756e+00 3.849373166172291860e-01 4.330545759379760273e-01 4.619249315304241876e-01 4.811718352587229797e-01 4.949196236360792756e-01 5.052304649190964003e-01 5.132500081392209479e-01 5.196656427153205637e-01
4.258517034068136198e+00 3.823298758724614221e-01 4.301211968333898406e-01 4.587959894099470914e-01 4.779125177943184255e-01 4.915671809260123148e-01 5.018081782747826347e-01 5.097733984349374081e-01 5.161455745630613157e-01
4.268537074148296639e+00 3.797283666289529847e-01 4.271944913703811242e-01 4.556741662152380412e-01 4.746606161118094303e-01 4.882223660379317320e-01 4.983936784825235278e-01 5.063046992727614493e-01 5.126335159049519863e-01
4.278557114228457081e+00 3.771329123087773239e-01 4.242745983407411048e-01 4.525596099599193400e-01 4.714162843727048302e-01 4.848853375246945374e-01 4.949871273886866652e-01 5.028440750606806287e-01 5.091296331982757550e-01
4.288577154308616635e+00 3.745436348801104987e-01 4.213616549052716098e-01 4.494524669203682210e-01 4.681796749304326655e-01 4.815562520804787527e-01 4.915886849430132211e-01 4.993916882805400359e-01 5.056340909505615544e-01
4.298597194388777076e+00 3.719606548511598665e-01 4.184557965865967621e-01 4.463528816278590217e-01 4.649509383220337688e-01 4.782352645321586437e-01 4.881985091897522722e-01 4.959476994789917548e-01 5.021470517103833187e-01
4.308617234468937518e+00 3.693840912644337782e-01 4.155571572623835142e-01 4.432609968611534446e-01 4.617302232603333056e-01 4.749225278311761111e-01 4.848167562593082569e-01 4.925122672589665185e-01 4.986686760586931944e-01
4.318637274549097960e+00 3.668140616913398433e-01 4.126658691589569772e-01 4.401769536395273019e-01 4.585176766265741666e-01 4.716181930458933635e-01 4.814435803603828168e-01 4.890855482716522928e-01 4.951991226006679514e-01
4.328657314629258401e+00 3.642506822271124323e-01 4.097820628453096026e-01 4.371008912162279714e-01 4.553134434635068284e-01 4.683224093544203770e-01 4.780791337726054135e-01 4.856676972089716271e-01 4.917385479580645979e-01
4.338677354709418843e+00 3.616940674860639193e-01 4.069058672274955546e-01 4.340329470723545691e-01 4.521176669689273009e-01 4.650353240379077602e-01 4.747235668396431740e-01 4.822588667965483911e-01 4.882871067620725980e-01
4.348697394789579285e+00 3.591443305971563915e-01 4.040374095434055568e-01 4.309732569111552336e-01 4.489304884896548886e-01 4.617570824742975866e-01 4.713770279627795823e-01 4.788592077871544062e-01 4.848449516466543097e-01
4.358717434869739726e+00 3.566015831998888830e-01 4.011768153579152729e-01 4.279219546527311402e-01 4.457520475159417184e-01 4.584878281325207583e-01 4.680396635949549133e-01 4.754688689546259783e-01 4.814122332423628747e-01
4.368737474949899280e+00 3.540659354404985804e-01 3.983242085584029479e-01 4.248791724291455796e-01 4.425824816763073710e-01 4.552277025671372934e-01 4.647116182352595826e-01 4.720879970882436161e-01 4.779891001706309539e-01
4.378757515030059722e+00 3.515374959684681722e-01 3.954797113506292039e-01 4.218450405799258895e-01 4.394219267327904577e-01 4.519768454134079350e-01 4.613930344238709180e-01 4.687167369875643863e-01 4.745756990385192609e-01
4.388777555110220163e+00 3.490163719333421732e-01 3.926434442549772141e-01 4.188196876479582942e-01 4.362705165766123661e-01 4.487353943827938063e-01 4.580840527374298032e-01 4.653552314577023563e-01 4.711721744339203988e-01
4.398797595190380605e+00 3.465026689818419547e-01 3.898155261030434859e-01 4.158032403757644380e-01 4.331283832242450726e-01 4.455034852588741212e-01 4.547848117848458105e-01 4.620036213050460749e-01 4.677786689212063420e-01
4.408817635270541047e+00 3.439964912552804233e-01 3.869960740345783634e-01 4.127958237021572274e-01 4.299956568138764146e-01 4.422812518936758974e-01 4.514954482035253847e-01 4.586620453334084302e-01 4.643953230373148444e-01
4.418837675350701488e+00 3.414979413872712977e-01 3.841852034947692562e-01 4.097975607592679870e-01 4.268724656022672148e-01 4.390688262044095125e-01 4.482160966560161941e-01 4.553306403405991687e-01 4.610222752882655595e-01
4.428857715430861930e+00 3.390071205017300415e-01 3.813830282318627640e-01 4.068085728699424308e-01 4.237589359619955420e-01 4.358663381706049389e-01 4.449468898270619865e-01 4.520095411154173570e-01 4.576596621461017089e-01
4.438877755511021483e+00 3.365241282111627874e-01 3.785896602951214218e-01 4.038289795454966802e-01 4.206551923790801117e-01 4.326739158316397216e-01 4.416879584210594012e-01 4.486988804350525162e-01 4.543076180462470304e-01
4.448897795591181925e+00 3.340490626152394782e-01 3.758052100331086276e-01 4.008588984838301617e-01 4.175613574509777770e-01 4.294916852846547561e-01 4.384394311599123517e-01 4.453987890628905988e-01 4.509662753852731187e-01
4.458917835671342367e+00 3.315820202996501709e-01 3.730297860923012521e-01 3.978984455678918897e-01 4.144775518849523332e-01 4.263197706828527611e-01 4.352014347812778738e-01 4.421093957467197022e-01 4.476357645190732204e-01
4.468937875751502808e+00 3.291230963352386185e-01 3.702634954160217706e-01 3.949477348644916952e-01 4.114038944968049227e-01 4.231582942341716169e-01 4.319740940371964433e-01 4.388308272173269686e-01 4.443162137614314888e-01
4.478957915831663250e+00 3.266723842774104103e-01 3.675064432436869755e-01 3.920068786234528480e-01 4.083405022099635406e-01 4.200073762003282973e-01 4.287575316931017677e-01 4.355632081874811212e-01 4.410077493829847040e-01
4.488977955911823692e+00 3.242299761658144486e-01 3.647587331103704367e-01 3.890759872771041294e-01 4.052874900549265358e-01 4.168671348962282308e-01 4.255518685272045021e-01 4.323066613512971390e-01 4.377104956105712930e-01
4.498997995991984133e+00 3.217959625242921562e-01 3.620204668466731057e-01 3.861551694401016976e-01 4.022449711690541108e-01 4.137376866897343741e-01 4.223572233302445578e-01 4.290613073839746883e-01 4.344245746269589370e-01
4.509018036072143687e+00 3.193704323610925822e-01 3.592917445788978981e-01 3.832445319095811875e-01 3.992130567967033805e-01 4.106191460017906136e-01 4.191737129056060662e-01 4.258272649419069245e-01 4.311501065709475999e-01
4.519038076152304129e+00 3.169534731693496310e-01 3.565726647295257012e-01 3.803441796656313323e-01 3.961918562897017715e-01 4.075116253068949423e-01 4.160014520697897789e-01 4.226046506631523925e-01 4.278872095378425944e-01
4.529058116232464570e+00 3.145451709278198615e-01 3.538633240179878681e-01 3.774542158720887164e-01 3.931814771081559301e-01 4.044152351339181939e-01 4.128405536532399611e-01 4.193935791682679715e-01 4.246359995802904130e-01
4.539078156312625012e+00 3.121456101018741935e-01 3.511638174617308650e-01 3.745747418776449456e-01 3.901820248215876474e-01 4.013300840672610059e-01 4.096911285015160109e-01 4.161941630614921506e-01 4.213965907094731067e-01
4.549098196392785454e+00 3.097548736447448547e-01 3.484742383775706331e-01 3.717058572172661779e-01 3.871936031103965226e-01 3.982562787483467370e-01 4.065532854768093562e-01 4.130065129322803563e-01 4.181690948966571564e-01
4.559118236472945895e+00 3.073730429990214064e-01 3.457946783833314441e-01 3.688476596139175223e-01 3.842163137676415374e-01 3.951939238774443974e-01 4.034271314597965841e-01 4.098307373571815071e-01 4.149536220750896232e-01
4.569138276553106337e+00 3.050001980983926275e-01 3.431252273997655866e-01 3.660002449805893621e-01 3.812502567011385457e-01 3.921431222158164864e-01 4.003127713518250252e-01 4.066669429020537962e-01 4.117502801422368575e-01
4.579158316633266779e+00 3.026364173696342585e-01 3.404659736527518299e-01 3.631637074226223838e-01 3.782955299358694012e-01 3.891039745881887946e-01 3.972103080774281869e-01 4.035152341246144858e-01 4.085591749623634916e-01
4.589178356713426332e+00 3.002817777348352202e-01 3.378170036757664474e-01 3.603381392403252614e-01 3.753522296166977856e-01 3.860765798855352871e-01 3.941198425871633160e-01 4.003757135773185483e-01 4.053804103694427785e-01
4.599198396793586774e+00 2.979363546138620311e-01 3.351784023126239687e-01 3.575236309318812200e-01 3.724204500113860172e-01 3.830610350681751264e-01 3.910414738607669860e-01 3.972484818105606608e-01 4.022140881703956117e-01
4.609218436873747216e+00 2.956002219270588149e-01 3.325502527204858283e-01 3.547202711965421473e-01 3.695002835139130082e-01 3.800574351691778929e-01 3.879752989106264871e-01 3.941336373761976652e-01 3.990603081486546744e-01
4.619238476953907657e+00 2.932734520981766790e-01 3.299326363731300282e-01 3.519281469381020377e-01 3.665918206480833774e-01 3.770658732980700645e-01 3.849214127855600798e-01 3.910312768313856102e-01 3.959191680680460568e-01
4.629258517034068099e+00 2.909561160575325212e-01 3.273256330644798151e-01 3.491473432686482692e-01 3.636951500714272201e-01 3.740864406448407564e-01 3.818799085749008393e-01 3.879414947427253790e-01 3.927907636769851218e-01
4.639278557114228541e+00 2.886482832453923786e-01 3.247293209123886526e-01 3.463779435125864392e-01 3.608103585793849266e-01 3.711192264842410049e-01 3.788508774128830914e-01 3.848643836907157390e-01 3.896751887129819569e-01
4.649298597194388982e+00 2.863500216155767109e-01 3.221437763626748829e-01 3.436200292109338195e-01 3.579375311097731105e-01 3.681643181803726517e-01 3.758344084833221688e-01 3.818000342745052067e-01 3.865725349074516926e-01
4.659318637274548536e+00 2.840613976392852291e-01 3.195690741934066881e-01 3.408736801258797078e-01 3.550767507475283136e-01 3.652218011915630558e-01 3.728305890245890430e-01 3.787485351169426195e-01 3.834828919908255807e-01
4.669338677354708977e+00 2.817824763091354434e-01 3.170052875194283581e-01 3.381389742456040737e-01 3.522280987297212729e-01 3.622917590755192485e-01 3.698395043348676747e-01 3.757099728699164753e-01 3.804063476979555602e-01
4.679358717434869419e+00 2.795133211434167042e-01 3.144524877971295873e-01 3.354159877893572728e-01 3.493916544508424149e-01 3.593742734947604212e-01 3.668612377776989120e-01 3.726844322199843185e-01 3.773429877738127547e-01
4.689378757515029861e+00 2.772539941905513006e-01 3.119107448294509144e-01 3.327047952127906716e-01 3.465674954683504727e-01 3.564694242223218068e-01 3.638958707878002796e-01 3.696719958942835671e-01 3.742928959794702415e-01
4.699398797595190302e+00 2.750045560337629480e-01 3.093801267711219216e-01 3.300054692135373502e-01 3.437556975084809507e-01 3.535772891477264035e-01 3.609434828771604375e-01 3.666727446667202295e-01 3.712561540983681518e-01
4.709418837675350744e+00 2.727650657959476699e-01 3.068607001341294160e-01 3.273180807370384970e-01 3.409563344723112732e-01 3.506979442832203198e-01 3.580041516414020908e-01 3.636867573644323448e-01 3.682328419428566590e-01
4.719438877755511186e+00 2.705355811447460179e-01 3.043525297934122631e-01 3.246426989826121101e-01 3.381694784420785638e-01 3.478314637702689671e-01 3.550779527664117419e-01 3.607141108745227642e-01 3.652230373610116376e-01
4.729458917835670739e+00 2.683161582978108028e-01 3.018556789927777650e-01 3.219793914097580090e-01 3.353951996877448383e-01 3.449779198863068275e-01 3.521649600352282916e-01 3.577548801510561094e-01 3.622268162437183858e-01
4.739478957915831181e+00 2.661068520282689476e-01 2.993702093510368645e-01 3.193282237446977145e-01 3.326335666738048369e-01 3.421373830517385750e-01 3.492652453351888231e-01 3.548091382223167445e-01 3.592442525320192481e-01
4.749498997995991623e+00 2.639077156703748539e-01 2.968961808683560077e-01 3.166892599871447000e-01 3.298846460663371616e-01 3.393099218371889991e-01 3.463788786653277385e-01 3.518769561983245975e-01 3.562754182247221402e-01
4.759519038076152064e+00 2.617188011253497315e-01 2.944336519328184520e-01 3.140625624172997399e-01 3.271485027402871726e-01 3.364956029709925689e-01 3.435059281440215329e-01 3.489584032785996159e-01 3.533203833862622045e-01
4.769539078156312506e+00 2.595401588674064453e-01 2.919826793271952936e-01 3.114481916030685249e-01 3.244251997869840864e-01 3.336944913469238050e-01 3.406464600168784829e-01 3.460535467601766335e-01 3.503792161548152095e-01
4.779559118236472948e+00 2.573718379499545517e-01 2.895433182359195556e-01 3.088462064074986579e-01 3.217147985218846151e-01 3.309066500321603543e-01 3.378005386648671449e-01 3.431624520458612659e-01 3.474519827506566405e-01
4.789579158316633389e+00 2.552138860119839703e-01 2.871156222522623924e-01 3.062566639964294235e-01 3.190173584925408146e-01 3.281321402754774907e-01 3.349682266126799979e-01 3.402851826527263368e-01 3.445387474847634857e-01
4.799599198396793831e+00 2.530663492846231266e-01 2.846996433857048592e-01 3.036796198463539431e-01 3.163329374867867028e-01 3.253710215156671581e-01 3.321495845373275135e-01 3.374218002208411726e-01 3.416395727676520555e-01
4.809619238476953385e+00 2.509292725978685135e-01 2.822954320695047481e-01 3.011151277524865555e-01 3.136615915411410938e-01 3.226233513901800576e-01 3.293446712769592111e-01 3.345723645222319353e-01 3.387545191184501148e-01
4.819639278557113826e+00 2.488026993874832005e-01 2.799030371684519403e-01 2.985632398370333118e-01 3.110033749494208744e-01 3.198891857439834507e-01 3.265535438399052581e-01 3.317369334700667749e-01 3.358836451741959439e-01
4.829659318637274268e+00 2.466866717020607391e-01 2.775225059868122734e-01 2.960240065576631441e-01 3.083583402715637245e-01 3.171685786386355677e-01 3.237762574139395055e-01 3.289155631280647474e-01 3.330270076993649409e-01
4.839679358717434710e+00 2.445812302102505220e-01 2.751538842764510440e-01 2.934974767161713793e-01 3.057265383426516214e-01 3.144615823615660166e-01 3.210128653757518546e-01 3.261083077201186176e-01 3.301846615956120501e-01
4.849699398797595151e+00 2.424864142081427643e-01 2.727972162451390847e-01 2.909836974673369325e-01 3.031080182821354607e-01 3.117682474355629174e-01 3.182634193006336210e-01 3.233152196401329337e-01 3.273566599117325171e-01
4.859719438877755593e+00 2.404022616268088608e-01 2.704525445650317050e-01 2.884827143279654060e-01 3.005028275032546325e-01 3.090886226284610960e-01 3.155279689723660130e-01 3.205363494620698250e-01 3.245430538538329190e-01
4.869739478957916035e+00 2.383288090399948989e-01 2.681199103813214357e-01 2.859945711861173745e-01 2.979110117226479448e-01 3.064227549630270109e-01 3.128065623933112271e-01 3.177717459501989139e-01 3.217438927957091965e-01
4.879759519038075588e+00 2.362660916719644955e-01 2.657993533210583625e-01 2.835193103105146939e-01 2.953326149701522296e-01 3.037706897270361917e-01 3.100992457946991632e-01 3.150214560695481225e-01 3.189592242894273011e-01
4.889779559118236030e+00 2.342141434054871296e-01 2.634909115021349391e-01 2.810569723601237802e-01 2.927676795987828595e-01 3.011324704835394717e-01 3.074060636471068197e-01 3.122855249965481583e-01 3.161890940761012403e-01
4.899799599198396471e+00 2.321729967899718583e-01 2.611946215424343354e-01 2.786075963939119715e-01 2.902162462948970068e-01 2.985081390813148494e-01 3.047270586711282592e-01 3.095639961298720100e-01 3.134335460968670217e-01
4.909819639278556913e+00 2.301426830497385612e-01 2.589105185691334410e-01 2.761712198807703689e-01 2.876783540885283208e-01 2.958977356654983182e-01 3.020622718482258162e-01 3.068569111014582407e-01 3.106926225040442802e-01
4.919839679358717355e+00 2.281232320924280743e-01 2.566386362281623534e-01 2.737478787096029320e-01 2.851540403638966326e-01 2.933012986883921092e-01 2.994117424317637166e-01 3.041643097877194113e-01 3.079663636724840892e-01
4.929859719438877796e+00 2.261146725175449124e-01 2.543790066938136363e-01 2.713376071995749483e-01 2.826433408700824157e-01 2.907188649204449638e-01 2.967755079582168332e-01 3.014862303209282501e-01 3.052548082110974614e-01
4.939879759519038238e+00 2.241170316251312467e-01 2.521316606784992365e-01 2.689404381105200970e-01 2.801462897318672818e-01 2.881504694614010487e-01 2.941536042585513600e-01 2.988227091007792935e-01 3.025579929745617624e-01
4.949899799599197792e+00 2.221303354245686423e-01 2.498966274426506207e-01 2.665564026534998909e-01 2.776629194607327378e-01 2.855961457516132951e-01 2.915460654697736853e-01 2.961737808061206678e-01 2.998759530751983204e-01
4.959919839679358233e+00 2.201546086435028360e-01 2.476739348047583278e-01 2.641855305015115563e-01 2.751932609660138196e-01 2.830559255835153887e-01 2.889529240466415794e-01 2.935394784068507401e-01 2.972087218950182352e-01
4.969939879759518675e+00 2.181898747368925529e-01 2.454636091515504104e-01 2.618278498003451804e-01 2.727373435662083234e-01 2.805298391132534652e-01 2.863742107735372522e-01 2.909198331759801914e-01 2.945563310979346094e-01
4.979959919839679117e+00 2.162361558961735097e-01 2.432656754483014661e-01 2.594833871795783065e-01 2.702951950004295334e-01 2.780179148724660765e-01 2.838099547764935116e-01 2.883148747018481339e-01 2.919188106421319318e-01
4.989979959919839558e+00 2.142934730585398240e-01 2.410801572492729805e-01 2.571521677637128578e-01 2.678668414400062203e-01 2.755201797802156460e-01 2.812601835353726876e-01 2.857246309004949358e-01 2.892961887925926678e-01
5.000000000000000000e+00 2.123618459163363614e-01 2.389070767082787650e-01 2.548342151834441793e-01 2.654523075002211963e-01 2.730366591550618671e-01 2.787249228961924397e-01 2.831491280281827616e-01 2.866884921337751191e-01


==> Data/contour_data_g16.dat <==
d1 d2
10.000000 0.149798
9.920000 0.149798
9.840000 0.149798
9.760000 0.149798
9.680000 0.149798
9.600000 0.149798
9.520000 0.149798
9.440000 0.149798
9.360000 0.149798
9.280000 0.149798
9.200000 0.149798
9.120000 0.149798
9.040000 0.149798
8.960000 0.149798
8.880000 0.149798
8.800000 0.149798
8.720000 0.149798
8.640000 0.149798
8.560000 0.149798
8.480000 0.149798
8.400000 0.149798
8.320000 0.149798
8.240000 0.149798
8.160000 0.149798
8.080000 0.149798
8.000000 0.149798
7.920000 0.149798
7.840000 0.149798
7.760000 0.149798
7.680000 0.149798
7.600000 0.149798
7.520000 0.149798
7.440000 0.149798
7.360000 0.149798
7.280000 0.149798
7.200000 0.149798
7.120000 0.149798
7.040000 0.149798
6.960000 0.149798
6.880000 0.149798
6.800000 0.149798
6.720000 0.149798
6.640000 0.149798
6.560000 0.149798
6.480000 0.149798
6.400000 0.149798
6.320000 0.149798
6.240000 0.149798
6.160000 0.149798
6.080000 0.149798
6.000000 0.149798
5.920000 0.149798
5.840000 0.149798
5.760000 0.149798
5.680000 0.149798
5.600000 0.149798
5.520000 0.149798
5.440000 0.149798
5.360000 0.149798
5.280000 0.149798
5.200000 0.149798
5.120000 0.149798
5.040000 0.149798
4.960000 0.149798
4.880000 0.149798
4.800000 0.149798
4.720000 0.149798
4.640000 0.149798
4.560000 0.149798
4.480000 0.149798
4.400000 0.149798
4.320000 0.149798
4.240000 0.149798
4.160000 0.149798
4.080000 0.149798
4.000000 0.149798
3.920000 0.149798
3.840000 0.149798
3.760000 0.149798
3.680000 0.149798
3.600000 0.149798
3.520000 0.149798
3.440000 0.149798
3.360000 0.149798
3.280000 0.149798
3.200000 0.149798
3.120000 0.149798
3.040000 0.149798
2.960000 0.149798
2.880000 0.149798
2.800000 0.149798
2.720000 0.149798
2.640000 0.149798
2.560000 0.149798
2.480000 0.149798
2.400000 0.149798
2.320000 0.149798
2.240000 0.149798
2.160000 0.149798
2.080000 0.149798
2.000000 0.149798
1.920000 0.149798
1.840000 0.149798
1.760000 0.149798
1.680000 0.149798
1.600000 0.149798
1.520000 0.149798
1.440000 0.149798
1.360000 0.149798
1.280000 0.149798
1.200000 0.149798
1.120000 0.149799
1.040000 0.149799
0.960000 0.149799
0.880000 0.149799
0.800000 0.149799
0.720000 0.149799
0.640000 0.149799
0.560000 0.149800
0.480000 0.149801
0.400000 0.149804
0.320000 0.149809
0.240000 0.149823
0.160000 0.149819
0.080000 0.146550
0.026146 0.120000

0.149798 9.970000
0.149798 9.890000
0.149798 9.810000
0.149798 9.730000
0.149798 9.650000
0.149798 9.570000
0.149798 9.490000
0.149798 9.410000
0.149798 9.330000
0.149798 9.250000
0.149798 9.170000
0.149798 9.090000
0.149798 9.010000
0.149798 8.930000
0.149798 8.850000
0.149798 8.770000
0.149798 8.690000
0.149798 8.610000
0.149798 8.530000
0.149798 8.450000
0.149798 8.370000
0.149798 8.290000
0.149798 8.210000
0.149798 8.130000
0.149798 8.050000
0.149799 7.970000
0.149799 7.890000
0.149799 7.810000
0.149799 7.730000
0.149799 7.650000
0.149799 7.570000
0.149799 7.490000
0.149799 7.410000
0.149799 7.330000
0.149799 7.250000
0.149799 7.170000
0.149799 7.090000
0.149799 7.010000
0.149799 6.930000
0.149799 6.850000
0.149800 6.770000
0.149800 6.690000
0.149800 6.610000
0.149800 6.530000
0.149801 6.450000
0.149801 6.370000
0.149801 6.290000
0.149802 6.210000
0.149802 6.130000
0.149803 6.050000
0.149803 5.970000
0.149804 5.890000
0.149805 5.810000
0.149806 5.730000
0.149807 5.650000
0.149808 5.570000
0.149809 5.490000
0.149811 5.410000
0.149812 5.330000
0.149814 5.250000
0.149816 5.170000
0.149819 5.090000
0.149821 5.010000
0.149824 4.930000
0.149827 4.850000
0.149830 4.770000
0.149834 4.690000
0.149838 4.610000
0.149843 4.530000
0.149848 4.450000
0.149853 4.370000
0.149860 4.290000
0.149866 4.210000
0.149874 4.130000
0.149882 4.050000
0.149890 3.970000
0.149900 3.890000
0.149910 3.810000
0.149922 3.730000
0.149934 3.650000
0.149947 3.570000
0.149962 3.490000
0.149978 3.410000
0.149995 3.330000
0.150021 3.260000
0.150060 3.180000
0.150102 3.100000
0.150147 3.020000
0.150196 2.940000
0.150250 2.860000
0.150307 2.780000
0.150370 2.700000
0.150439 2.620000
0.150514 2.540000
0.150598 2.460000
0.150692 2.380000
0.150798 2.300000
0.150920 2.220000
0.151063 2.140000
0.151233 2.060000
0.151440 1.980000
0.151694 1.900000
0.152012 1.820000
0.152413 1.740000
0.152926 1.660000
0.153588 1.580000
0.154447 1.500000
0.155573 1.420000
0.157063 1.340000
0.159062 1.260000
0.162933 1.190000
0.170000 1.115023
0.200000 1.087578
0.224547 1.140000
0.245433 1.200000
0.264116 1.260000
0.281672 1.320000
0.300000 1.385327
0.317773 1.450000
0.333753 1.510000
0.350000 1.573318
0.366862 1.640000
0.381367 1.700000
0.397744 1.770000
0.411132 1.830000
0.426176 1.900000
0.440000 1.968488
0.452043 2.030000
0.465119 2.100000
0.477593 2.170000
0.489606 2.240000
0.500000 2.301911
0.511299 2.370000
0.522767 2.440000
0.534167 2.510000
0.545577 2.580000
0.557060 2.650000
0.568667 2.720000
0.580000 2.787327
0.590815 2.850000
0.603162 2.920000
0.615757 2.990000
0.628611 3.060000
0.640000 3.120558
0.653523 3.190000
0.667438 3.260000
0.680000 3.321815
0.694392 3.390000
0.709447 3.460000
0.722813 3.520000
0.738762 3.590000
0.752876 3.650000
0.769727 3.720000
0.784706 3.780000
0.800000 3.840206
0.818383 3.910000
0.834652 3.970000
0.851301 4.030000
0.870000 4.095447
0.889069 4.160000
0.907316 4.220000
0.926064 4.280000
0.945341 4.340000
0.965172 4.400000
0.985579 4.460000
1.006577 4.520000
1.028181 4.580000
1.050000 4.638919
1.070000 4.691388
1.093010 4.750000
1.117213 4.810000
1.140000 4.865009
1.163522 4.920000
1.189839 4.980000
1.212465 5.030000
1.240000 5.089333
1.264279 5.140000
1.290000 5.192453
1.319142 5.250000
1.345227 5.300000
1.371998 5.350000
1.400000 5.400846
1.430000 5.453643
1.460000 5.504796
1.490000 5.554354
1.520000 5.602349
1.550796 5.650000
1.584272 5.700000
1.618994 5.750000
1.650000 5.793013
1.685277 5.840000
1.720000 5.884507
1.757163 5.930000
1.791230 5.970000
1.830000 6.013545
1.870000 6.056305
1.910000 6.097010
1.950000 6.135786
1.990000 6.172752
2.032304 6.210000
2.079983 6.250000
2.120000 6.282065
2.169492 6.320000
2.210228 6.350000
2.260000 6.385354
2.310000 6.419576
2.355818 6.450000
2.402111 6.480000
2.450000 6.510370
2.500000 6.541479
2.550000 6.572094
2.600000 6.602323
2.650000 6.632253
2.700000 6.661958
2.750000 6.691500
2.800000 6.720929
2.850000 6.750287
2.900663 6.780000
2.951825 6.810000
3.002956 6.840000
3.054023 6.870000
3.104999 6.900000
3.155863 6.930000
3.206599 6.960000
3.257193 6.990000
3.307636 7.020000
3.357921 7.050000
3.408040 7.080000
3.457990 7.110000
3.507767 7.140000
3.557367 7.170000
3.606790 7.200000
3.656034 7.230000
3.705097 7.260000
3.753978 7.290000
3.802677 7.320000
3.851194 7.350000
3.900000 7.380295
3.950000 7.411451
4.000000 7.442726
4.050000 7.474118
4.100000 7.505629
4.150000 7.537256
4.200000 7.568999
4.248650 7.600000
4.295545 7.630000
4.342260 7.660000
4.390000 7.690780
4.440000 7.723136
4.490000 7.755605
4.540000 7.788184
4.588663 7.820000
4.634367 7.850000
4.680000 7.880071
4.730000 7.913146
4.780000 7.946324
4.830000 7.979602
4.875509 8.010000
4.920241 8.040000
4.970000 8.073499
5.020000 8.107252
5.068377 8.140000
5.112518 8.170000
5.160000 8.202403
5.210000 8.236616
5.258671 8.270000
5.302239 8.300000
5.350000 8.333023
5.400000 8.367672
5.446539 8.400000
5.490000 8.430322
5.540000 8.465319
5.589462 8.500000
5.632095 8.530000
5.680000 8.563848
5.730000 8.599233
5.773355 8.630000
5.820000 8.663252
5.870000 8.698950
5.913382 8.730000
5.960000 8.763519
6.010000 8.799514
6.052230 8.830000
6.100000 8.864631
6.148749 8.900000
6.190000 8.930041
6.240000 8.966567
6.285729 9.000000
6.330000 9.032523
6.380000 9.069297
6.421646 9.100000
6.470000 9.135790
6.516204 9.170000
6.560000 9.202581
6.610000 9.239809
6.650439 9.270000
6.700000 9.307121
6.743875 9.340000
6.790000 9.374730
6.836850 9.410000
6.880000 9.442634
6.929384 9.480000
6.970000 9.510834
7.020000 9.548863
7.060875 9.580000
7.110000 9.617550
7.152438 9.650000
7.200000 9.686524
7.243607 9.720000
7.290000 9.755782
7.334394 9.790000
7.380000 9.825321
7.424811 9.860000
7.470000 9.895139
7.514870 9.930000
7.560000 9.965231
7.604580 10.000000


==> Data/contour_data_g8.dat <==
d1 d2
10 0.300285
9.920000 0.300285
9.840000 0.300285
9.760000 0.300285
9.680000 0.300285
9.600000 0.300285
9.520000 0.300285
9.440000 0.300285
9.360000 0.300285
9.280000 0.300285
9.200000 0.300285
9.120000 0.300285
9.040000 0.300285
8.960000 0.300285
8.880000 0.300285
8.800000 0.300285
8.720000 0.300285
8.640000 0.300285
8.560000 0.300285
8.480000 0.300285
8.400000 0.300285
8.320000 0.300285
8.240000 0.300285
8.160000 0.300285
8.080000 0.300285
8.000000 0.300285
7.920000 0.300285
7.840000 0.300285
7.760000 0.300285
7.680000 0.300285
7.600000 0.300285
7.520000 0.300285
7.440000 0.300285
7.360000 0.300285
7.280000 0.300285
7.200000 0.300285
7.120000 0.300285
7.040000 0.300285
6.960000 0.300285
6.880000 0.300285
6.800000 0.300285
6.720000 0.300285
6.640000 0.300285
6.560000 0.300285
6.480000 0.300285
6.400000 0.300285
6.320000 0.300285
6.240000 0.300285
6.160000 0.300285
6.080000 0.300285
6.000000 0.300285
5.920000 0.300285
5.840000 0.300285
5.760000 0.300285
5.680000 0.300285
5.600000 0.300285
5.520000 0.300285
5.440000 0.300285
5.360000 0.300285
5.280000 0.300285
5.200000 0.300285
5.120000 0.300285
5.040000 0.300285
4.960000 0.300285
4.880000 0.300285
4.800000 0.300285
4.720000 0.300285
4.640000 0.300285
4.560000 0.300286
4.480000 0.300286
4.400000 0.300286
4.320000 0.300286
4.240000 0.300286
4.160000 0.300286
4.080000 0.300286
4.000000 0.300286
3.920000 0.300286
3.840000 0.300286
3.760000 0.300286
3.680000 0.300286
3.600000 0.300286
3.520000 0.300286
3.440000 0.300286
3.360000 0.300286
3.280000 0.300286
3.200000 0.300286
3.120000 0.300286
3.040000 0.300286
2.960000 0.300286
2.880000 0.300286
2.800000 0.300286
2.720000 0.300287
2.640000 0.300287
2.560000 0.300287
2.480000 0.300287
2.400000 0.300287
2.320000 0.300287
2.240000 0.300287
2.160000 0.300288
2.080000 0.300288
2.000000 0.300288
1.920000 0.300288
1.840000 0.300289
1.760000 0.300289
1.680000 0.300290
1.600000 0.300291
1.520000 0.300292
1.440000 0.300294
1.360000 0.300295
1.280000 0.300298
1.200000 0.300301
1.120000 0.300306
1.040000 0.300312
0.960000 0.300321
0.880000 0.300334
0.800000 0.300353
0.720000 0.300382
0.640000 0.300426
0.560000 0.300496
0.480000 0.300600
0.400000 0.300720
0.320000 0.300548
0.250000 0.298593
0.180000 0.285614
0.129208 0.260000
0.080000 0.226743
0.037845 0.190000

0.300285 9.930000
0.300285 9.850000
0.300285 9.770000
0.300285 9.690000
0.300285 9.610000
0.300285 9.530000
0.300285 9.450000
0.300285 9.370000
0.300285 9.290000
0.300285 9.210000
0.300285 9.130000
0.300286 9.050000
0.300286 8.970000
0.300286 8.890000
0.300286 8.810000
0.300286 8.730000
0.300286 8.650000
0.300286 8.570000
0.300286 8.490000
0.300286 8.410000
0.300286 8.330000
0.300286 8.250000
0.300286 8.170000
0.300286 8.090000
0.300287 8.010000
0.300287 7.930000
0.300287 7.850000
0.300288 7.770000
0.300288 7.690000
0.300288 7.610000
0.300289 7.530000
0.300290 7.450000
0.300290 7.370000
0.300291 7.290000
0.300292 7.210000
0.300293 7.130000
0.300295 7.050000
0.300296 6.970000
0.300298 6.890000
0.300300 6.810000
0.300302 6.730000
0.300305 6.650000
0.300308 6.570000
0.300311 6.490000
0.300315 6.410000
0.300319 6.330000
0.300324 6.250000
0.300330 6.170000
0.300337 6.090000
0.300344 6.010000
0.300352 5.930000
0.300362 5.850000
0.300372 5.770000
0.300384 5.690000
0.300398 5.610000
0.300413 5.530000
0.300430 5.450000
0.300449 5.370000
0.300470 5.290000
0.300493 5.210000
0.300519 5.130000
0.300549 5.050000
0.300581 4.970000
0.300617 4.890000
0.300657 4.810000
0.300701 4.730000
0.300750 4.650000
0.300803 4.570000
0.300863 4.490000
0.300928 4.410000
0.300999 4.330000
0.301078 4.250000
0.301164 4.170000
0.301259 4.090000
0.301362 4.010000
0.301474 3.930000
0.301597 3.850000
0.301731 3.770000
0.301877 3.690000
0.302035 3.610000
0.302208 3.530000
0.302394 3.450000
0.302597 3.370000
0.302816 3.290000
0.303054 3.210000
0.303311 3.130000
0.303589 3.050000
0.303890 2.970000
0.304216 2.890000
0.304569 2.810000
0.304953 2.730000
0.305371 2.650000
0.305829 2.570000
0.306333 2.490000
0.306894 2.410000
0.307523 2.330000
0.308239 2.250000
0.309066 2.170000
0.310000 2.092878
0.311469 2.020000
0.313407 1.940000
0.315793 1.860000
0.318768 1.780000
0.322890 1.710000
0.329582 1.630000
0.340000 1.562428
0.360505 1.510000
0.411344 1.530000
0.441917 1.580000
0.470000 1.638027
0.492289 1.690000
0.515857 1.750000
0.537682 1.810000
0.558122 1.870000
0.577394 1.930000
0.595641 1.990000
0.612977 2.050000
0.630000 2.111826
0.648124 2.180000
0.663528 2.240000
0.680000 2.306189
0.695718 2.370000
0.710198 2.430000
0.727121 2.500000
0.741561 2.560000
0.758519 2.630000
0.773212 2.690000
0.790000 2.758051
0.805640 2.820000
0.820933 2.880000
0.839175 2.950000
0.855184 3.010000
0.871449 3.070000
0.890000 3.136900
0.907994 3.200000
0.925485 3.260000
0.943360 3.320000
0.961650 3.380000
0.980384 3.440000
1.000000 3.501247
1.020000 3.562110
1.040000 3.621453
1.060237 3.680000
1.081526 3.740000
1.103373 3.800000
1.125788 3.860000
1.148777 3.920000
1.170000 3.973992
1.192644 4.030000
1.217511 4.090000
1.240000 4.142940
1.264975 4.200000
1.290000 4.255866
1.315017 4.310000
1.340000 4.362842
1.367890 4.420000
1.392963 4.470000
1.420000 4.522524
1.450000 4.578951
1.478034 4.630000
1.506333 4.680000
1.535537 4.730000
1.565727 4.780000
1.596989 4.830000
1.629406 4.880000
1.660000 4.925465
1.691138 4.970000
1.727536 5.020000
1.760000 5.062824
1.797417 5.110000
1.830499 5.150000
1.870000 5.195670
1.910000 5.239691
1.948394 5.280000
1.988253 5.320000
2.029967 5.360000
2.070000 5.396739
2.110000 5.431966
2.154995 5.470000
2.200000 5.506645
2.242490 5.540000
2.290000 5.576185
2.335796 5.610000
2.380000 5.641902
2.430000 5.677175
2.477473 5.710000
2.521483 5.740000
2.570000 5.772677
2.620000 5.805976
2.670000 5.838977
2.717308 5.870000
2.763243 5.900000
2.810000 5.930449
2.860000 5.962937
2.910000 5.995374
2.960000 6.027785
3.009699 6.060000
3.055938 6.090000
3.102112 6.120000
3.150000 6.151170
3.200000 6.183770
3.250000 6.216428
3.300000 6.249150
3.347029 6.280000
3.392631 6.310000
3.440000 6.341256
3.490000 6.374333
3.540000 6.407491
3.588899 6.440000
3.633878 6.470000
3.680000 6.500869
3.730000 6.534431
3.780000 6.568077
3.827312 6.600000
3.871614 6.630000
3.920000 6.662884
3.970000 6.696949
4.018391 6.730000
4.062155 6.760000
4.110000 6.792920
4.160000 6.827406
4.207142 6.860000
4.250363 6.890000
4.300000 6.924572
4.350000 6.959469
4.393611 6.990000
4.440000 7.022612
4.490000 7.057840
4.535540 7.090000
4.580000 7.121534
4.630000 7.157086
4.676199 7.190000
4.720000 7.221342
4.770000 7.257208
4.815631 7.290000
4.860000 7.322029
4.910000 7.358196
4.953875 7.390000
5.000000 7.423585
5.049947 7.460000
5.090964 7.490000
5.140000 7.525992
5.186285 7.560000
5.230000 7.592265
5.280000 7.629226
5.321528 7.660000
5.370000 7.696058
5.415594 7.730000
5.460000 7.763211
5.509148 7.800000
5.550000 7.830687
5.600000 7.868333
5.641993 7.900000
5.690000 7.936348
5.734426 7.970000
5.780000 8.004680
5.826405 8.040000
5.870000 8.073330
5.917945 8.110000
5.960000 8.142295
6.009061 8.180000
6.050000 8.211572
6.099767 8.250000
6.140000 8.281158
6.190000 8.319941
6.230000 8.351051
6.280000 8.390000
6.320000 8.421245
6.369549 8.460000
6.410000 8.491735
6.458732 8.530000
6.500000 8.562517
6.547558 8.600000
6.590000 8.633584
6.636035 8.670000
6.680000 8.704929
6.724169 8.740000
6.770000 8.776547
6.811967 8.810000
6.860000 8.848428
6.900000 8.880456
6.949293 8.920000
6.990000 8.952751
7.036305 8.990000
7.080000 9.025295
7.123001 9.060000
7.170000 9.098079
7.210000 9.130501
7.258647 9.170000
7.300000 9.203681
7.344623 9.240000
7.390000 9.277083
7.430294 9.310000
7.479145 9.350000
7.520000 9.383542
7.564439 9.420000
7.610000 9.457527
7.650000 9.490469
7.697925 9.530000
7.740000 9.564818
7.782562 9.600000
7.830000 9.639346
7.870000 9.672567
7.915083 9.710000
7.960000 9.747437
8.000000 9.780768
8.047027 9.820000
8.090000 9.855972
8.130693 9.890000
8.178421 9.930000
8.220000 9.964943
8.261766 10.000000


==> Data/contour_data_h16.dat <==
d1 d2
0.010000 0.132212
0.032982 0.190000
0.056402 0.250000
0.075566 0.310000
0.092021 0.370000
0.109863 0.440000
0.125456 0.500000
0.140000 0.560024
0.157792 0.630000
0.172775 0.690000
0.190000 0.760000
0.205305 0.820000
0.220000 0.880000
0.237695 0.950000
0.252687 1.010000
0.270000 1.080000
0.285218 1.140000
0.300000 1.200018
0.317629 1.270000
0.332590 1.330000
0.349868 1.400000
0.364867 1.460000
0.380000 1.522465
0.396474 1.590000
0.410578 1.650000
0.426834 1.720000
0.440122 1.780000
0.455317 1.850000
0.469599 1.920000
0.481447 1.980000
0.494690 2.050000
0.507260 2.120000
0.519291 2.190000
0.530000 2.254228
0.540772 2.320000
0.552034 2.390000
0.563159 2.460000
0.574237 2.530000
0.585343 2.600000
0.596538 2.670000
0.607874 2.740000
0.619389 2.810000
0.630000 2.873165
0.641545 2.940000
0.653912 3.010000
0.666555 3.080000
0.679480 3.150000
0.690918 3.210000
0.704664 3.280000
0.718705 3.350000
0.731110 3.410000
0.746045 3.480000
0.760000 3.544122
0.774921 3.610000
0.790000 3.675398
0.805497 3.740000
0.820150 3.800000
0.837887 3.870000
0.853523 3.930000
0.870000 3.991803
0.888845 4.060000
0.905937 4.120000
0.923470 4.180000
0.941485 4.240000
0.960015 4.300000
0.980000 4.362746
1.000000 4.423695
1.020000 4.482899
1.040000 4.540443
1.061323 4.600000
1.083441 4.660000
1.106198 4.720000
1.129596 4.780000
1.150000 4.830826
1.174487 4.890000
1.199965 4.950000
1.221873 5.000000
1.248866 5.060000
1.272030 5.110000
1.300000 5.168786
1.325170 5.220000
1.350328 5.270000
1.380000 5.327197
1.408294 5.380000
1.435875 5.430000
1.464267 5.480000
1.493539 5.530000
1.523763 5.580000
1.555011 5.630000
1.587361 5.680000
1.620000 5.728688
1.650000 5.771819
1.684850 5.820000
1.720000 5.866752
1.754005 5.910000
1.790000 5.953980
1.829559 6.000000
1.865625 6.040000
1.903367 6.080000
1.942982 6.120000
1.984639 6.160000
2.028474 6.200000
2.070000 6.236082
2.110930 6.270000
2.160000 6.308853
2.201130 6.340000
2.250000 6.375619
2.299110 6.410000
2.343361 6.440000
2.390000 6.470783
2.440000 6.502953
2.490000 6.534418
2.540000 6.565318
2.590000 6.595772
2.640000 6.625880
2.690000 6.655723
2.740000 6.685372
2.790000 6.714882
2.840000 6.744301
2.890000 6.773666
2.940000 6.803011
2.990000 6.832360
3.040000 6.861735
3.090000 6.891152
3.140000 6.920626
3.190000 6.950168
3.240356 6.980000
3.290848 7.010000
3.341184 7.040000
3.391357 7.070000
3.441362 7.100000
3.491194 7.130000
3.540850 7.160000
3.590328 7.190000
3.640000 7.220229
3.690000 7.250771
3.740000 7.281429
3.790000 7.312202
3.840000 7.343092
3.890000 7.374099
3.940000 7.405224
3.990000 7.436465
4.040000 7.467824
4.090000 7.499300
4.138585 7.530000
4.185877 7.560000
4.232989 7.590000
4.280000 7.620052
4.330000 7.652140
4.380000 7.684343
4.430000 7.716659
4.480000 7.749086
4.527494 7.780000
4.573402 7.810000
4.620000 7.840572
4.670000 7.873497
4.720000 7.906527
4.770000 7.939659
4.815622 7.970000
4.860549 8.000000
4.910000 8.033148
4.960000 8.066761
5.009307 8.100000
5.053640 8.130000
5.100000 8.161504
5.150000 8.195583
5.200000 8.229744
5.244130 8.260000
5.290000 8.291585
5.340000 8.326109
5.388978 8.360000
5.432168 8.390000
5.480000 8.423361
5.530000 8.458304
5.575243 8.490000
5.620000 8.521501
5.670000 8.556779
5.717002 8.590000
5.760000 8.620525
5.810000 8.656125
5.857512 8.690000
5.900000 8.720423
5.950000 8.756330
5.996830 8.790000
6.040000 8.821180
6.090000 8.857376
6.135004 8.890000
6.180000 8.922776
6.230000 8.959241
6.272074 8.990000
6.320000 9.025185
6.367403 9.060000
6.410000 9.091425
6.460000 9.128376
6.502724 9.160000
6.550000 9.195150
6.596867 9.230000
6.640000 9.262222
6.690000 9.299610
6.730541 9.330000
6.780000 9.367198
6.823596 9.400000
6.870000 9.435080
6.916204 9.470000
6.960000 9.503257
7.008385 9.540000
7.050000 9.571728
7.100000 9.609884
7.140000 9.640491
7.190000 9.678831
7.230591 9.710000
7.280000 9.748062
7.321436 9.780000
7.370000 9.817573
7.411908 9.850000
7.460000 9.887361
7.502018 9.920000
7.550000 9.957422
7.591776 9.990000


==> Data/contour_data_h8.dat <==
d1  d2
0.010000 0.151294
0.031329 0.210000
0.060000 0.260666
0.090000 0.312201
0.119709 0.370000
0.142411 0.420000
0.167005 0.480000
0.189684 0.540000
0.210000 0.595583
0.230000 0.651149
0.251045 0.710000
0.272378 0.770000
0.293638 0.830000
0.314859 0.890000
0.336055 0.950000
0.357232 1.010000
0.378394 1.070000
0.399543 1.130000
0.420000 1.187987
0.440000 1.244602
0.460000 1.301222
0.480754 1.360000
0.501858 1.420000
0.522812 1.480000
0.543547 1.540000
0.563978 1.600000
0.584010 1.660000
0.603546 1.720000
0.622491 1.780000
0.640761 1.840000
0.660000 1.905730
0.678104 1.970000
0.694270 2.030000
0.710000 2.091225
0.727159 2.160000
0.741536 2.220000
0.757892 2.290000
0.771595 2.350000
0.787396 2.420000
0.800787 2.480000
0.816492 2.550000
0.830000 2.610436
0.845850 2.680000
0.860000 2.741890
0.875984 2.810000
0.890202 2.870000
0.907266 2.940000
0.922171 3.000000
0.939947 3.070000
0.955667 3.130000
0.971669 3.190000
0.990000 3.257015
1.007778 3.320000
1.025128 3.380000
1.042894 3.440000
1.061110 3.500000
1.080000 3.560606
1.100000 3.622996
1.120000 3.683705
1.140000 3.742811
1.160000 3.800379
1.181292 3.860000
1.203311 3.920000
1.225929 3.980000
1.249150 4.040000
1.270000 4.092441
1.293563 4.150000
1.318755 4.210000
1.340325 4.260000
1.366979 4.320000
1.390000 4.370545
1.417942 4.430000
1.442106 4.480000
1.470000 4.536141
1.497679 4.590000
1.524143 4.640000
1.551393 4.690000
1.580000 4.740837
1.610000 4.792329
1.640000 4.842023
1.670031 4.890000
1.702565 4.940000
1.736440 4.990000
1.770000 5.037551
1.801291 5.080000
1.839788 5.130000
1.872057 5.170000
1.910000 5.215028
1.949883 5.260000
1.987131 5.300000
2.026137 5.340000
2.067029 5.380000
2.109888 5.420000
2.150000 5.455807
2.190000 5.490078
2.238523 5.530000
2.280000 5.562896
2.328444 5.600000
2.370000 5.630929
2.420000 5.667173
2.466420 5.700000
2.510000 5.730288
2.560000 5.764485
2.610000 5.798182
2.657745 5.830000
2.703107 5.860000
2.750000 5.890835
2.800000 5.923552
2.850000 5.956142
2.900000 5.988650
2.948285 6.020000
2.994493 6.050000
3.040676 6.080000
3.090000 6.112074
3.140000 6.144619
3.190000 6.177206
3.240000 6.209846
3.286088 6.240000
3.331823 6.270000
3.380000 6.301690
3.430000 6.334657
3.480000 6.367701
3.528753 6.400000
3.573893 6.430000
3.620000 6.460746
3.670000 6.494184
3.720000 6.527706
3.768043 6.560000
3.812516 6.590000
3.860000 6.622147
3.910000 6.656086
3.959840 6.690000
4.003781 6.720000
4.050000 6.751677
4.100000 6.786039
4.149304 6.820000
4.192705 6.850000
4.240000 6.882820
4.290000 6.917597
4.336475 6.950000
4.380000 6.980471
4.430000 7.015584
4.478914 7.050000
4.521398 7.080000
4.570000 7.114449
4.620000 7.149950
4.662185 7.180000
4.710000 7.214195
4.759988 7.250000
4.801736 7.280000
4.850000 7.314817
4.898709 7.350000
4.940088 7.380000
4.990000 7.416303
5.036269 7.450000
5.080000 7.481992
5.130000 7.518638
5.172699 7.550000
5.220000 7.584891
5.267558 7.620000
5.310000 7.651465
5.360000 7.688605
5.402182 7.720000
5.450000 7.755735
5.495823 7.790000
5.540000 7.823186
5.588967 7.860000
5.630000 7.890960
5.680000 7.928763
5.721240 7.960000
5.770000 7.997068
5.813291 8.030000
5.860000 8.065689
5.904899 8.100000
5.950000 8.134623
5.996081 8.170000
6.040000 8.203869
6.086848 8.240000
6.130000 8.273424
6.177215 8.310000
6.220000 8.343283
6.267193 8.380000
6.310000 8.413443
6.356793 8.450000
6.400000 8.483899
6.446025 8.520000
6.490000 8.554645
6.534896 8.590000
6.580000 8.625676
6.623416 8.660000
6.670000 8.696984
6.711590 8.730000
6.760000 8.768564
6.800000 8.800460
6.849489 8.840000
6.890000 8.872458
6.936853 8.910000
6.980000 8.944712
7.023896 8.980000
7.070000 9.017217
7.110620 9.050000
7.160000 9.089961
7.200000 9.122403
7.246354 9.160000
7.290000 9.195542
7.332353 9.230000
7.380000 9.268903
7.420000 9.301597
7.466954 9.340000
7.510000 9.375338
7.552265 9.410000
7.600000 9.449280
7.640000 9.482241
7.685822 9.520000
7.730000 9.556546
7.770472 9.590000
7.818752 9.630000
7.860000 9.664268
7.903056 9.700000
7.950000 9.739094
7.990000 9.772442
8.035059 9.810000
8.080000 9.847601
8.120000 9.881062
8.166507 9.920000
8.210000 9.956542
8.250000 9.990121


==> Data/error_vs_bound_upper.dat <==
xi	actual_x1	bound_x1	actual_x3	bound_x3
-1.00000000e+01	8.35901965e+01	1.07399752e+02	7.31987865e+01	9.59279126e+01
-9.91228070e+00	8.47148131e+01	1.08373295e+02	7.40925760e+01	9.67717866e+01
-9.82456140e+00	8.58491996e+01	1.09353265e+02	7.49881582e+01	9.76204264e+01
-9.73684211e+00	8.69930723e+01	1.10339627e+02	7.58850214e+01	9.84737735e+01
-9.64912281e+00	8.81461263e+01	1.11332344e+02	7.67826317e+01	9.93317655e+01
-9.56140351e+00	8.93080346e+01	1.12331375e+02	7.76804333e+01	1.00194337e+02
-9.47368421e+00	9.04784485e+01	1.13336677e+02	7.85778487e+01	1.01061418e+02
-9.38596491e+00	9.16569961e+01	1.14348201e+02	7.94742778e+01	1.01932936e+02
-9.29824561e+00	9.28432822e+01	1.15365898e+02	8.03690989e+01	1.02808815e+02
-9.21052632e+00	9.40368876e+01	1.16389713e+02	8.12616680e+01	1.03688973e+02
-9.12280702e+00	9.52373689e+01	1.17419588e+02	8.21513194e+01	1.04573325e+02
-9.03508772e+00	9.64442577e+01	1.18455461e+02	8.30373654e+01	1.05461783e+02
-8.94736842e+00	9.76570603e+01	1.19497265e+02	8.39190972e+01	1.06354254e+02
-8.85964912e+00	9.88752573e+01	1.20544932e+02	8.47957845e+01	1.07250640e+02
-8.77192982e+00	1.00098303e+02	1.21598387e+02	8.56666762e+01	1.08150839e+02
-8.68421053e+00	1.01325626e+02	1.22657551e+02	8.65310011e+01	1.09054745e+02
-8.59649123e+00	1.02556626e+02	1.23722342e+02	8.73879679e+01	1.09962246e+02
-8.50877193e+00	1.03790679e+02	1.24792673e+02	8.82367661e+01	1.10873226e+02
-8.42105263e+00	1.05027132e+02	1.25868451e+02	8.90765665e+01	1.11787565e+02
-8.33333333e+00	1.06265303e+02	1.26949580e+02	8.99065221e+01	1.12705136e+02
-8.24561404e+00	1.07504485e+02	1.28035958e+02	9.07257689e+01	1.13625807e+02
-8.15789474e+00	1.08743943e+02	1.29127478e+02	9.15334268e+01	1.14549443e+02
-8.07017544e+00	1.09982913e+02	1.30224028e+02	9.23286006e+01	1.15475902e+02
-7.98245614e+00	1.11220606e+02	1.31325490e+02	9.31103807e+01	1.16405035e+02
-7.89473684e+00	1.12456204e+02	1.32431742e+02	9.38778452e+01	1.17336689e+02
-7.80701754e+00	1.13688861e+02	1.33542655e+02	9.46300603e+01	1.18270707e+02
-7.71929825e+00	1.14917708e+02	1.34658094e+02	9.53660818e+01	1.19206921e+02
-7.63157895e+00	1.16141846e+02	1.35777920e+02	9.60849571e+01	1.20145162e+02
-7.54385965e+00	1.17360352e+02	1.36901985e+02	9.67857260e+01	1.21085252e+02
-7.45614035e+00	1.18572276e+02	1.38030137e+02	9.74674227e+01	1.22027007e+02
-7.36842105e+00	1.19776646e+02	1.39162217e+02	9.81290776e+01	1.22970237e+02
-7.28070175e+00	1.20972465e+02	1.40298059e+02	9.87697188e+01	1.23914746e+02
-7.19298246e+00	1.22158711e+02	1.41437491e+02	9.93883743e+01	1.24860330e+02
-7.10526316e+00	1.23334342e+02	1.42580332e+02	9.99840734e+01	1.25806778e+02
-7.01754386e+00	1.24498296e+02	1.43726398e+02	1.00555850e+02	1.26753874e+02
-6.92982456e+00	1.25649489e+02	1.44875493e+02	1.01102742e+02	1.27701392e+02
-6.84210526e+00	1.26786818e+02	1.46027417e+02	1.01623797e+02	1.28649101e+02
-6.75438596e+00	1.27909166e+02	1.47181960e+02	1.02118073e+02	1.29596762e+02
-6.66666667e+00	1.29015396e+02	1.48338908e+02	1.02584638e+02	1.30544128e+02
-6.57894737e+00	1.30104361e+02	1.49498034e+02	1.03022579e+02	1.31490944e+02
-6.49122807e+00	1.31174898e+02	1.50659107e+02	1.03430995e+02	1.32436949e+02
-6.40350877e+00	1.32225836e+02	1.51821886e+02	1.03809010e+02	1.33381872e+02
-6.31578947e+00	1.33255994e+02	1.52986121e+02	1.04155766e+02	1.34325436e+02
-6.22807018e+00	1.34264185e+02	1.54151554e+02	1.04470431e+02	1.35267353e+02
-6.14035088e+00	1.35249217e+02	1.55317919e+02	1.04752201e+02	1.36207329e+02
-6.05263158e+00	1.36209896e+02	1.56484940e+02	1.05000301e+02	1.37145062e+02
-5.96491228e+00	1.37145027e+02	1.57652332e+02	1.05213986e+02	1.38080239e+02
-5.87719298e+00	1.38053420e+02	1.58819801e+02	1.05392549e+02	1.39012542e+02
-5.78947368e+00	1.38933888e+02	1.59987043e+02	1.05535317e+02	1.39941640e+02
-5.70175439e+00	1.39785252e+02	1.61153744e+02	1.05641657e+02	1.40867196e+02
-5.61403509e+00	1.40606344e+02	1.62319581e+02	1.05710978e+02	1.41788864e+02
-5.52631579e+00	1.41396009e+02	1.63484220e+02	1.05742732e+02	1.42706289e+02
-5.43859649e+00	1.42153106e+02	1.64647318e+02	1.05736419e+02	1.43619104e+02
-5.35087719e+00	1.42876516e+02	1.65808521e+02	1.05691584e+02	1.44526938e+02
-5.26315789e+00	1.43565141e+02	1.66967464e+02	1.05607825e+02	1.45429405e+02
-5.17543860e+00	1.44217905e+02	1.68123771e+02	1.05484790e+02	1.46326115e+02
-5.08771930e+00	1.44833764e+02	1.69277056e+02	1.05322181e+02	1.47216665e+02
-5.00000000e+00	1.45411701e+02	1.70426921e+02	1.05119756e+02	1.48100645e+02
-4.91228070e+00	1.45950736e+02	1.71572958e+02	1.04877329e+02	1.48977632e+02
-4.82456140e+00	1.46449924e+02	1.72714747e+02	1.04594772e+02	1.49847199e+02
-4.73684211e+00	1.46908359e+02	1.73851855e+02	1.04272017e+02	1.50708903e+02
-4.64912281e+00	1.47325180e+02	1.74983841e+02	1.03909055e+02	1.51562298e+02
-4.56140351e+00	1.47699571e+02	1.76110247e+02	1.03505939e+02	1.52406923e+02
-4.47368421e+00	1.48030764e+02	1.77230608e+02	1.03062782e+02	1.53242311e+02
-4.38596491e+00	1.48318041e+02	1.78344444e+02	1.02579761e+02	1.54067984e+02
-4.29824561e+00	1.48560741e+02	1.79451264e+02	1.02057111e+02	1.54883454e+02
-4.21052632e+00	1.48758256e+02	1.80550564e+02	1.01495133e+02	1.55688226e+02
-4.12280702e+00	1.48910040e+02	1.81641827e+02	1.00894188e+02	1.56481794e+02
-4.03508772e+00	1.49015607e+02	1.82724525e+02	1.00254698e+02	1.57263641e+02
-3.94736842e+00	1.49074533e+02	1.83798117e+02	9.95771445e+01	1.58033245e+02
-3.85964912e+00	1.49086460e+02	1.84862049e+02	9.88620703e+01	1.58790072e+02
-3.77192982e+00	1.49051099e+02	1.85915754e+02	9.81100754e+01	1.59533579e+02
-3.68421053e+00	1.48968225e+02	1.86958653e+02	9.73218170e+01	1.60263215e+02
-3.59649123e+00	1.48837688e+02	1.87990153e+02	9.64980077e+01	1.60978422e+02
-3.50877193e+00	1.48659406e+02	1.89009650e+02	9.56394137e+01	1.61678631e+02
-3.42105263e+00	1.48433369e+02	1.90016525e+02	9.47468531e+01	1.62363266e+02
-3.33333333e+00	1.48159640e+02	1.91010147e+02	9.38211933e+01	1.63031744e+02
-3.24561404e+00	1.47838354e+02	1.91989873e+02	9.28633492e+01	1.63683471e+02
-3.15789474e+00	1.47469721e+02	1.92955047e+02	9.18742804e+01	1.64317850e+02
-3.07017544e+00	1.47054022e+02	1.93904999e+02	9.08549886e+01	1.64934274e+02
-2.98245614e+00	1.46591611e+02	1.94839047e+02	8.98065151e+01	1.65532130e+02
-2.89473684e+00	1.46082914e+02	1.95756498e+02	8.87299377e+01	1.66110799e+02
-2.80701754e+00	1.45528427e+02	1.96656645e+02	8.76263678e+01	1.66669656e+02
-2.71929825e+00	1.44928715e+02	1.97538768e+02	8.64969475e+01	1.67208069e+02
-2.63157895e+00	1.44284412e+02	1.98402136e+02	8.53428461e+01	1.67725402e+02
-2.54385965e+00	1.43596218e+02	1.99246007e+02	8.41652575e+01	1.68221014e+02
-2.45614035e+00	1.42864896e+02	2.00069626e+02	8.29653966e+01	1.68694261e+02
-2.36842105e+00	1.42091271e+02	2.00872226e+02	8.17444961e+01	1.69144494e+02
-2.28070175e+00	1.41276229e+02	2.01653030e+02	8.05038034e+01	1.69571061e+02
-2.19298246e+00	1.40420709e+02	2.02411250e+02	7.92445776e+01	1.69973308e+02
-2.10526316e+00	1.39525706e+02	2.03146087e+02	7.79680858e+01	1.70350579e+02
-2.01754386e+00	1.38592263e+02	2.03856732e+02	7.66756006e+01	1.70702216e+02
-1.92982456e+00	1.37621472e+02	2.04542366e+02	7.53683966e+01	1.71027563e+02
-1.84210526e+00	1.36614465e+02	2.05202161e+02	7.40477478e+01	1.71325962e+02
-1.75438596e+00	1.35572417e+02	2.05835280e+02	7.27149245e+01	1.71596756e+02
-1.66666667e+00	1.34496535e+02	2.06440878e+02	7.13711907e+01	1.71839291e+02
-1.57894737e+00	1.33388061e+02	2.07018101e+02	7.00178012e+01	1.72052916e+02
-1.49122807e+00	1.32248262e+02	2.07566089e+02	6.86559994e+01	1.72236983e+02
-1.40350877e+00	1.31078431e+02	2.08083975e+02	6.72870147e+01	1.72390848e+02
-1.31578947e+00	1.29879879e+02	2.08570886e+02	6.59120605e+01	1.72513873e+02
-1.22807018e+00	1.28653933e+02	2.09025942e+02	6.45323316e+01	1.72605427e+02
-1.14035088e+00	1.27401931e+02	2.09448263e+02	6.31490028e+01	1.72664886e+02
-1.05263158e+00	1.26125219e+02	2.09836960e+02	6.17632267e+01	1.72691635e+02
-9.64912281e-01	1.24825148e+02	2.10191144e+02	6.03761324e+01	1.72685069e+02
-8.77192982e-01	1.23503065e+02	2.10509925e+02	5.89888234e+01	1.72644593e+02
-7.89473684e-01	1.22160318e+02	2.10792410e+02	5.76023770e+01	1.72569625e+02
-7.01754386e-01	1.20798243e+02	2.11037706e+02	5.62178422e+01	1.72459597e+02
-6.14035088e-01	1.19418169e+02	2.11244921e+02	5.48362393e+01	1.72313954e+02
-5.26315789e-01	1.18021409e+02	2.11413168e+02	5.34585588e+01	1.72132158e+02
-4.38596491e-01	1.16609257e+02	2.11541559e+02	5.20857602e+01	1.71913688e+02
-3.50877193e-01	1.15182992e+02	2.11629214e+02	5.07187716e+01	1.71658042e+02
-2.63157895e-01	1.13743865e+02	2.11675255e+02	4.93584891e+01	1.71364737e+02
-1.75438596e-01	1.12293106e+02	2.11678815e+02	4.80057762e+01	1.71033312e+02
-8.77192982e-02	1.10831916e+02	2.11639034e+02	4.66614632e+01	1.70663330e+02
0.00000000e+00	1.09361467e+02	2.11555059e+02	4.53263474e+01	1.70254377e+02
8.77192982e-02	1.07882901e+02	2.11426053e+02	4.40011924e+01	1.69806066e+02
1.75438596e-01	1.06397327e+02	2.11251188e+02	4.26867283e+01	1.69318035e+02
2.63157895e-01	1.04905820e+02	2.11029653e+02	4.13836513e+01	1.68789954e+02
3.50877193e-01	1.03409421e+02	2.10760651e+02	4.00926240e+01	1.68221522e+02
4.38596491e-01	1.01909136e+02	2.10443403e+02	3.88142752e+01	1.67612470e+02
5.26315789e-01	1.00405935e+02	2.10077150e+02	3.75492003e+01	1.66962562e+02
6.14035088e-01	9.89007511e+01	2.09661156e+02	3.62979609e+01	1.66271597e+02
7.01754386e-01	9.73944802e+01	2.09194704e+02	3.50610859e+01	1.65539413e+02
7.89473684e-01	9.58879830e+01	2.08677105e+02	3.38390708e+01	1.64765884e+02
8.77192982e-01	9.43820830e+01	2.08107696e+02	3.26323788e+01	1.63950924e+02
9.64912281e-01	9.28775677e+01	2.07485842e+02	3.14414406e+01	1.63094488e+02
1.05263158e+00	9.13751888e+01	2.06810941e+02	3.02666549e+01	1.62196574e+02
1.14035088e+00	8.98756630e+01	2.06082421e+02	2.91083889e+01	1.61257225e+02
1.22807018e+00	8.83796725e+01	2.05299748e+02	2.79669788e+01	1.60276529e+02
1.31578947e+00	8.68878656e+01	2.04462422e+02	2.68427302e+01	1.59254619e+02
1.40350877e+00	8.54008580e+01	2.03569985e+02	2.57359184e+01	1.58191680e+02
1.49122807e+00	8.39192333e+01	2.02622019e+02	2.46467896e+01	1.57087943e+02
1.57894737e+00	8.24435441e+01	2.01618151e+02	2.35755606e+01	1.55943691e+02
1.66666667e+00	8.09743133e+01	2.00558051e+02	2.25224203e+01	1.54759260e+02
1.75438596e+00	7.95120346e+01	1.99441439e+02	2.14875299e+01	1.53535038e+02
1.84210526e+00	7.80571740e+01	1.98268086e+02	2.04710237e+01	1.52271467e+02
1.92982456e+00	7.66101709e+01	1.97037815e+02	1.94730100e+01	1.50969042e+02
2.01754386e+00	7.51714390e+01	1.95750502e+02	1.84935717e+01	1.49628317e+02
2.10526316e+00	7.37413672e+01	1.94406082e+02	1.75327675e+01	1.48249898e+02
2.19298246e+00	7.23203212e+01	1.93004548e+02	1.65906323e+01	1.46834453e+02
2.28070175e+00	7.09086443e+01	1.91545956e+02	1.56671788e+01	1.45382702e+02
2.36842105e+00	6.95066584e+01	1.90030421e+02	1.47623980e+01	1.43895426e+02
2.45614035e+00	6.81146649e+01	1.88458130e+02	1.38762604e+01	1.42373462e+02
2.54385965e+00	6.67329462e+01	1.86829331e+02	1.30087171e+01	1.40817704e+02
2.63157895e+00	6.53617662e+01	1.85144345e+02	1.21597012e+01	1.39229106e+02
2.71929825e+00	6.40013713e+01	1.83403565e+02	1.13291286e+01	1.37608676e+02
2.80701754e+00	6.26519917e+01	1.81607453e+02	1.05168994e+01	1.35957481e+02
2.89473684e+00	6.13138418e+01	1.79756551e+02	9.72289917e+00	1.34276642e+02
2.98245614e+00	5.99871214e+01	1.77851473e+02	8.94700049e+00	1.32567338e+02
3.07017544e+00	5.86720165e+01	1.75892913e+02	8.18906394e+00	1.30830799e+02
3.15789474e+00	5.73687002e+01	1.73881644e+02	7.44893974e+00	1.29068310e+02
3.24561404e+00	5.60773331e+01	1.71818520e+02	6.72646903e+00	1.27281205e+02
3.33333333e+00	5.47980647e+01	1.69704475e+02	6.02148537e+00	1.25470870e+02
3.42105263e+00	5.35310339e+01	1.67540526e+02	5.33381617e+00	1.23638738e+02
3.50877193e+00	5.22763696e+01	1.65327774e+02	4.66328411e+00	1.21786288e+02
3.59649123e+00	5.10341916e+01	1.63067403e+02	4.00970857e+00	1.19915041e+02
3.68421053e+00	4.98046118e+01	1.60760681e+02	3.37290709e+00	1.18026561e+02
3.77192982e+00	4.85877340e+01	1.58408962e+02	2.75269677e+00	1.16122449e+02
3.85964912e+00	4.73836556e+01	1.56013682e+02	2.14889559e+00	1.14204343e+02
3.94736842e+00	4.61924680e+01	1.53576362e+02	1.56132376e+00	1.12273910e+02
4.03508772e+00	4.50142571e+01	1.51098607e+02	9.89805001e-01	1.10332849e+02
4.12280702e+00	4.38491047e+01	1.48582103e+02	4.34167707e-01	1.08382883e+02
4.21052632e+00	4.26970886e+01	1.46028620e+02	1.05753927e-01	1.06425755e+02
4.29824561e+00	4.15582840e+01	1.43440007e+02	6.30118887e-01	1.04463229e+02
4.38596491e+00	4.04327639e+01	1.40818192e+02	1.13907842e+00	1.02497080e+02
4.47368421e+00	3.93206002e+01	1.38165181e+02	1.63277523e+00	1.00529093e+02
4.56140351e+00	3.82218643e+01	1.35483052e+02	2.11134281e+00	9.85610579e+01
4.64912281e+00	3.71366279e+01	1.32773959e+02	2.57490488e+00	9.65947639e+01
4.73684211e+00	3.60649643e+01	1.30040125e+02	3.02357502e+00	9.46319970e+01
4.82456140e+00	3.50069485e+01	1.27283837e+02	3.45745637e+00	9.26745334e+01
4.91228070e+00	3.39626586e+01	1.24507448e+02	3.87664160e+00	9.07241351e+01
5.00000000e+00	3.29321761e+01	1.21713371e+02	4.28121290e+00	8.87825453e+01
5.08771930e+00	3.19155873e+01	1.18904071e+02	4.67124230e+00	8.68514829e+01
5.17543860e+00	3.09129833e+01	1.16082070e+02	5.04679198e+00	8.49326376e+01
5.26315789e+00	2.99244611e+01	1.13249931e+02	5.40791487e+00	8.30276652e+01
5.35087719e+00	2.89501242e+01	1.10410264e+02	5.75465536e+00	8.11381820e+01
5.43859649e+00	2.79900831e+01	1.07565713e+02	6.08705016e+00	7.92657606e+01
5.52631579e+00	2.70444554e+01	1.04718954e+02	6.40512931e+00	7.74119242e+01
5.61403509e+00	2.61133670e+01	1.01872687e+02	6.70891733e+00	7.55781425e+01
5.70175439e+00	2.51969516e+01	9.90296360e+01	6.99843450e+00	7.37658267e+01
5.78947368e+00	2.42953512e+01	9.61925338e+01	7.27369823e+00	7.19763251e+01
5.87719298e+00	2.34087160e+01	9.33641226e+01	7.53472456e+00	7.02109188e+01
5.96491228e+00	2.25372044e+01	9.05471441e+01	7.78152969e+00	6.84708178e+01
6.05263158e+00	2.16809829e+01	8.77443338e+01	8.01413163e+00	6.67571568e+01
6.14035088e+00	2.08402251e+01	8.49584136e+01	8.23255185e+00	6.50709921e+01
6.22807018e+00	2.00151120e+01	8.21920845e+01	8.43681697e+00	6.34132980e+01
6.31578947e+00	1.92058306e+01	7.94480197e+01	8.62696043e+00	6.17849641e+01
6.40350877e+00	1.84125730e+01	7.67288570e+01	8.80302418e+00	6.01867928e+01
6.49122807e+00	1.76355361e+01	7.40371917e+01	8.96506033e+00	5.86194968e+01
6.57894737e+00	1.68749195e+01	7.13755687e+01	9.11313265e+00	5.70836977e+01
6.66666667e+00	1.61309246e+01	6.87464759e+01	9.24731814e+00	5.55799243e+01
6.75438596e+00	1.54037531e+01	6.61523359e+01	9.36770840e+00	5.41086120e+01
6.84210526e+00	1.46936050e+01	6.35954995e+01	9.47441088e+00	5.26701022e+01
6.92982456e+00	1.40006774e+01	6.10782385e+01	9.56755007e+00	5.12646422e+01
7.01754386e+00	1.33251620e+01	5.86027385e+01	9.64726848e+00	4.98923857e+01
7.10526316e+00	1.26672436e+01	5.61710921e+01	9.71372751e+00	4.85533939e+01
7.19298246e+00	1.20270977e+01	5.37852929e+01	9.76710807e+00	4.72476367e+01
7.28070175e+00	1.14048888e+01	5.14472289e+01	9.80761116e+00	4.59749948e+01
7.36842105e+00	1.08007678e+01	4.91586769e+01	9.83545810e+00	4.47352619e+01
7.45614035e+00	1.02148703e+01	4.69212969e+01	9.85089074e+00	4.35281476e+01
7.54385965e+00	9.64731422e+00	4.47366267e+01	9.85417133e+00	4.23532806e+01
7.63157895e+00	9.09819783e+00	4.26060779e+01	9.84558228e+00	4.12102125e+01
7.71929825e+00	8.56759779e+00	4.05309313e+01	9.82542579e+00	4.00984219e+01
7.80701754e+00	8.05556721e+00	3.85123333e+01	9.79402313e+00	3.90173187e+01
7.89473684e+00	7.56213392e+00	3.65512930e+01	9.75171395e+00	3.79662493e+01
7.98245614e+00	7.08729884e+00	3.46486793e+01	9.69885527e+00	3.69445015e+01
8.07017544e+00	6.63103450e+00	3.28052192e+01	9.63582038e+00	3.59513100e+01
8.15789474e+00	6.19328385e+00	3.10214966e+01	9.56299764e+00	3.49858621e+01
8.24561404e+00	5.77395912e+00	2.92979511e+01	9.48078908e+00	3.40473036e+01
8.33333333e+00	5.37294103e+00	2.76348784e+01	9.38960893e+00	3.31347450e+01
8.42105263e+00	4.99007823e+00	2.60324309e+01	9.28988208e+00	3.22472676e+01
8.50877193e+00	4.62518688e+00	2.44906184e+01	9.18204243e+00	3.13839295e+01
8.59649123e+00	4.27805060e+00	2.30093107e+01	9.06653117e+00	3.05437724e+01
8.68421053e+00	3.94842066e+00	2.15882397e+01	8.94379512e+00	2.97258275e+01
8.77192982e+00	3.63601634e+00	2.02270028e+01	8.81428491e+00	2.89291218e+01
8.85964912e+00	3.34052567e+00	1.89250665e+01	8.67845330e+00	2.81526840e+01
8.94736842e+00	3.06160634e+00	1.76817710e+01	8.53675338e+00	2.73955508e+01
9.03508772e+00	2.79888688e+00	1.64963353e+01	8.38963695e+00	2.66567719e+01
9.12280702e+00	2.55196811e+00	1.53678624e+01	8.23755284e+00	2.59354163e+01
9.21052632e+00	2.32042470e+00	1.42953454e+01	8.08094531e+00	2.52305766e+01
9.29824561e+00	2.10380707e+00	1.32776744e+01	7.92025263e+00	2.45413743e+01
9.38596491e+00	1.90164339e+00	1.23136430e+01	7.75590559e+00	2.38669642e+01
9.47368421e+00	1.71344174e+00	1.14019558e+01	7.58832628e+00	2.32065382e+01
9.56140351e+00	1.53869246e+00	1.05412361e+01	7.41792686e+00	2.25593289e+01
9.64912281e+00	1.37687057e+00	9.73003357e+00	7.24510852e+00	2.19246132e+01
9.73684211e+00	1.22743830e+00	8.96683261e+00	7.07026050e+00	2.13017145e+01
9.82456140e+00	1.08984770e+00	8.25006054e+00	6.89375933e+00	2.06900050e+01
9.91228070e+00	9.63543265e-01	7.57809594e+00	6.71596815e+00	2.00889078e+01
1.00000000e+01	8.47964570e-01	6.94927710e+00	6.53723611e+00	1.94978979e+01
1.00877193e+01	7.42548931e-01	6.36191036e+00	6.35789802e+00	1.89165028e+01
1.01754386e+01	6.46733991e-01	5.81427844e+00	6.17827399e+00	1.83443032e+01
1.02631579e+01	5.59960261e-01	5.30464856e+00	5.99866932e+00	1.77809327e+01
1.03508772e+01	4.81673577e-01	4.83128040e+00	5.81937439e+00	1.72260771e+01
1.04385965e+01	4.11327449e-01	4.39243377e+00	5.64066475e+00	1.66794737e+01
1.05263158e+01	3.48385283e-01	3.98637602e+00	5.46280122e+00	1.61409095e+01
1.06140351e+01	2.92322466e-01	3.61138907e+00	5.28603014e+00	1.56102197e+01
1.07017544e+01	2.42628292e-01	3.26577604e+00	5.11058366e+00	1.50872855e+01
1.07894737e+01	1.98807709e-01	2.94786745e+00	4.93668013e+00	1.45720320e+01
1.08771930e+01	1.60382897e-01	2.65602698e+00	4.76452448e+00	1.40644248e+01
1.09649123e+01	1.26894639e-01	2.38865672e+00	4.59430873e+00	1.35644680e+01
1.10526316e+01	9.79035155e-02	2.14420188e+00	4.42621243e+00	1.30722003e+01
1.11403509e+01	7.29908773e-02	1.92115503e+00	4.26040318e+00	1.25876924e+01
1.12280702e+01	5.17596344e-02	1.71805975e+00	4.09703716e+00	1.21110430e+01
1.13157895e+01	3.38348363e-02	1.53351379e+00	3.93625962e+00	1.16423760e+01
1.14035088e+01	1.88640594e-02	1.36617159e+00	3.77820542e+00	1.11818362e+01
1.14912281e+01	6.51760377e-03	1.21474644e+00	3.62299942e+00	1.07295866e+01
1.15789474e+01	3.51149244e-03	1.07801190e+00	3.47075705e+00	1.02858043e+01
1.16666667e+01	1.15076105e-02	9.54802940e-01	3.32158463e+00	9.85067736e+00
1.17543860e+01	1.77328701e-02	8.44016414e-01	3.17557982e+00	9.42440113e+00
1.18421053e+01	2.24275969e-02	7.44611217e-01	3.03283193e+00	9.00717526e+00
1.19298246e+01	2.58109243e-02	6.55607941e-01	2.89342225e+00	8.59920037e+00
1.20175439e+01	2.80815157e-02	5.76088169e-01	2.75742429e+00	8.20067509e+00
1.21052632e+01	2.94183904e-02	5.05193407e-01	2.62490398e+00	7.81179323e+00
1.21929825e+01	2.99818391e-02	4.42123701e-01	2.49591992e+00	7.43274105e+00
1.22807018e+01	2.99144118e-02	3.86135971e-01	2.37052344e+00	7.06369486e+00
1.23684211e+01	2.93419622e-02	3.36542101e-01	2.24875875e+00	6.70481867e+00
1.24561404e+01	2.83747345e-02	2.92706826e-01	2.13066304e+00	6.35626219e+00
1.25438596e+01	2.71084761e-02	2.54045457e-01	2.01626645e+00	6.01815893e+00
1.26315789e+01	2.56255628e-02	2.20021466e-01	1.90559219e+00	5.69062458e+00
1.27192982e+01	2.39961232e-02	1.90143986e-01	1.79865652e+00	5.37375558e+00
1.28070175e+01	2.22791494e-02	1.63965242e-01	1.69546876e+00	5.06762795e+00
1.28947368e+01	2.05235842e-02	1.41077956e-01	1.59603127e+00	4.77229629e+00
1.29824561e+01	1.87693737e-02	1.21112745e-01	1.50033953e+00	4.48779299e+00
1.30701754e+01	1.70484771e-02	1.03735539e-01	1.40838210e+00	4.21412771e+00
1.31578947e+01	1.53858276e-02	8.86450541e-02	1.32014065e+00	3.95128700e+00
1.32456140e+01	1.38002371e-02	7.55703160e-02	1.23559004e+00	3.69923412e+00
1.33333333e+01	1.23052415e-02	6.42682744e-02	1.15469838e+00	3.45790911e+00
1.34210526e+01	1.09098825e-02	5.45215073e-02	1.07742713e+00	3.22722895e+00
1.35087719e+01	9.61942504e-03	4.61360312e-02	1.00373122e+00	3.00708796e+00
1.35964912e+01	8.43600879e-03	3.89392245e-02	9.33559216e-01	2.79735832e+00
1.36842105e+01	7.35923417e-03	3.27778704e-02	8.66853494e-01	2.59789079e+00
1.37719298e+01	6.38668450e-03	2.75163211e-02	8.03550492e-01	2.40851551e+00
1.38596491e+01	5.51438590e-03	2.30347865e-02	7.43580949e-01	2.22904295e+00
1.39473684e+01	4.73720794e-03	1.92277458e-02	6.86870200e-01	2.05926499e+00
1.40350877e+01	4.04920819e-03	1.60024800e-02	6.33338502e-01	1.89895614e+00
1.41228070e+01	3.44392455e-03	1.32777229e-02	5.82901385e-01	1.74787473e+00
1.42105263e+01	2.91461933e-03	1.09824252e-02	5.35470036e-01	1.60576434e+00
1.42982456e+01	2.45447941e-03	9.05462785e-03	4.90951701e-01	1.47235518e+00
1.43859649e+01	2.05677676e-03	7.44043720e-03	4.49250119e-01	1.34736556e+00
1.44736842e+01	1.71499387e-03	6.09309779e-03	4.10265967e-01	1.23050345e+00
1.45614035e+01	1.42291820e-03	4.97215484e-03	3.73897321e-01	1.12146799e+00
1.46491228e+01	1.17470987e-03	4.04270094e-03	3.40040128e-01	1.01995104e+00
1.47368421e+01	9.64946639e-04	3.27470002e-03	3.08588688e-01	9.25638813e-01
1.48245614e+01	7.88649613e-04	2.64238263e-03	2.79436129e-01	8.38213363e-01
1.49122807e+01	6.41293341e-04	2.12370637e-03	2.52474893e-01	7.57354168e-01
1.50000000e+01	5.18803194e-04	1.69987567e-03	2.27597201e-01	6.82739619e-01
1.50877193e+01	4.17542877e-04	1.35491556e-03	2.04695520e-01	6.14048488e-01
1.51754386e+01	3.34294471e-04	1.07529426e-03	1.83663010e-01	5.50961332e-01
1.52631579e+01	2.66233133e-04	8.49589912e-04	1.64393951e-01	4.93161842e-01
1.53508772e+01	2.10898241e-04	6.68196930e-04	1.46784157e-01	4.40338112e-01
1.54385965e+01	1.66162486e-04	5.23068125e-04	1.30731354e-01	3.92183832e-01
1.55263158e+01	1.30200161e-04	4.07488742e-04	1.16135542e-01	3.48399389e-01
1.56140351e+01	1.01455615e-04	3.15879106e-04	1.02899319e-01	3.08692876e-01
1.57017544e+01	7.86126380e-05	2.43622782e-04	9.09281818e-02	2.72781004e-01
1.57894737e+01	6.05653567e-05	1.86917455e-04	8.01307857e-02	2.40389908e-01
1.58771930e+01	4.63910241e-05	1.42645964e-04	7.04191766e-02	2.11255849e-01
1.59649123e+01	3.53249710e-05	1.08265222e-04	6.17089855e-02	1.85125812e-01
1.60526316e+01	2.67378521e-05	8.17108895e-05	5.39195889e-02	1.61757994e-01
1.61403509e+01	2.01152314e-05	6.13159525e-05	4.69742343e-02	1.40922185e-01
1.62280702e+01	1.50394734e-05	4.57414690e-05	4.08001324e-02	1.22400054e-01
1.63157895e+01	1.11738513e-05	3.39179619e-05	3.53285150e-02	1.05985319e-01
1.64035088e+01	8.24874181e-06	2.49960681e-05	3.04946618e-02	9.14838375e-02
1.64912281e+01	6.04974878e-06	1.83052055e-05	2.62378963e-02	7.87135934e-02
1.65789474e+01	4.40758160e-06	1.33191476e-05	2.25015543e-02	6.75046015e-02
1.66666667e+01	3.18950807e-06	9.62751940e-06	1.92329242e-02	5.76987338e-02
1.67543860e+01	2.29220083e-06	6.91233818e-06	1.63831653e-02	4.91494714e-02
1.68421053e+01	1.63580259e-06	4.92882958e-06	1.39072028e-02	4.17215930e-02
1.69298246e+01	1.15904528e-06	3.48984119e-06	1.17636045e-02	3.52908042e-02
1.70175439e+01	8.15270241e-07	2.45326487e-06	9.91444135e-03	2.97433183e-02
1.71052632e+01	5.69210908e-07	1.71195781e-06	8.32513317e-03	2.49753960e-02
1.71929825e+01	3.94414077e-07	1.18572353e-06	6.96428432e-03	2.08928509e-02
1.72807018e+01	2.71190625e-07	8.14979055e-07	5.80351009e-03	1.74105290e-02
1.73684211e+01	1.85000917e-07	5.55791439e-07	4.81725731e-03	1.44517712e-02
1.74561404e+01	1.25193641e-07	3.76017681e-07	3.98262122e-03	1.19478632e-02
1.75438596e+01	8.40292398e-08	2.52326638e-07	3.27916084e-03	9.83748227e-03
1.76315789e+01	5.59303220e-08	1.67920036e-07	2.68871497e-03	8.06614477e-03
1.77192982e+01	3.69113740e-08	1.10802964e-07	2.19522064e-03	6.58566184e-03
1.78070175e+01	2.41487539e-08	7.24825046e-08	1.78453568e-03	5.35360701e-03
1.78947368e+01	1.56593884e-08	4.69969938e-08	1.44426689e-03	4.33280064e-03
1.79824561e+01	1.00628884e-08	3.01983151e-08	1.16360495e-03	3.49081482e-03
1.80701754e+01	6.40706052e-09	1.92260592e-08	9.33167215e-04	2.79950164e-03
1.81578947e+01	4.04112317e-09	1.21258004e-08	7.44849111e-04	2.23454733e-03
1.82456140e+01	2.52446567e-09	7.57459116e-09	5.91684683e-04	1.77505405e-03
1.83333333e+01	1.56162309e-09	4.68544731e-09	4.67716792e-04	1.40315037e-03
1.84210526e+01	9.56391682e-10	2.86945069e-09	3.67877108e-04	1.10363132e-03
1.85087719e+01	5.79775413e-10	1.73945568e-09	2.87875959e-04	8.63627876e-04
1.85964912e+01	3.47822756e-10	1.04352811e-09	2.24101945e-04	6.72305835e-04
1.86842105e+01	2.06461110e-10	6.19410561e-10	1.73531087e-04	5.20593261e-04
1.87719298e+01	1.21229007e-10	3.63699210e-10	1.33645174e-04	4.00935521e-04
1.88596491e+01	7.03990601e-11	2.11202548e-10	1.02358883e-04	3.07076650e-04
1.89473684e+01	4.04223183e-11	1.21269279e-10	7.79551877e-05	2.33865563e-04
1.90350877e+01	2.29440253e-11	6.88330646e-11	5.90284910e-05	1.77085473e-04
1.91228070e+01	1.28709316e-11	3.86132082e-11	4.44349250e-05	1.33304775e-04
1.92105263e+01	7.13408315e-12	2.14024191e-11	3.32492018e-05	9.97476055e-05
1.92982456e+01	3.90614054e-12	1.17184900e-11	2.47274213e-05	7.41822639e-05
1.93859649e+01	2.11217841e-12	6.33656228e-12	1.82752366e-05	5.48257097e-05
1.94736842e+01	1.12765349e-12	3.38297098e-12	1.34207998e-05	4.02623995e-05
1.95614035e+01	5.94251259e-13	1.78275777e-12	9.79193470e-06	2.93758041e-05
1.96491228e+01	3.09028582e-13	9.27087238e-13	7.09701448e-06	2.12910434e-05
1.97368421e+01	1.58541752e-13	4.75625802e-13	5.10906145e-06	1.53271843e-05
1.98245614e+01	8.02204493e-14	2.40661543e-13	3.65262250e-06	1.09578675e-05
1.99122807e+01	4.00221553e-14	1.20066534e-13	2.59301744e-06	7.77905232e-06
2.00000000e+01	1.96818000e-14	5.90454234e-14	1.82759757e-06	5.48279271e-06
2.00877193e+01	9.53785190e-15	2.86135636e-14	1.27869339e-06	3.83608018e-06
2.01754386e+01	4.55331414e-15	1.36599450e-14	8.87969225e-07	2.66390767e-06
2.02631579e+01	2.14073610e-15	6.42220914e-15	6.11939729e-07	1.83581919e-06
2.03508772e+01	9.90881282e-16	2.97264411e-15	4.18437765e-07	1.25531329e-06
2.04385965e+01	4.51403387e-16	1.35421024e-15	2.83854280e-07	8.51562841e-07
2.05263158e+01	2.02325958e-16	6.06977898e-16	1.90999321e-07	5.72997964e-07
2.06140351e+01	8.91944899e-17	2.67583476e-16	1.27458269e-07	3.82374806e-07
2.07017544e+01	3.86613631e-17	1.15984091e-16	8.43394112e-08	2.53018234e-07
2.07894737e+01	1.64709673e-17	4.94129025e-17	5.53279422e-08	1.65983827e-07
2.08771930e+01	6.89462875e-18	2.06838864e-17	3.59776995e-08	1.07933099e-07
2.09649123e+01	2.83463023e-18	8.50389073e-18	2.31856426e-08	6.95569277e-08
2.10526316e+01	1.14423813e-18	3.43271441e-18	1.48054673e-08	4.44164020e-08
2.11403509e+01	4.53323641e-19	1.35997092e-18	9.36614934e-09	2.80984480e-08
2.12280702e+01	1.76200212e-19	5.28600638e-19	5.86885109e-09	1.76065533e-08
2.13157895e+01	6.71647452e-20	2.01494236e-19	3.64177864e-09	1.09253359e-08
2.14035088e+01	2.50980814e-20	7.52942442e-20	2.23746424e-09	6.71239272e-09
2.14912281e+01	9.19025755e-21	2.75707727e-20	1.36079487e-09	4.08238462e-09
2.15789474e+01	3.29627209e-21	9.88881628e-21	8.19093223e-10	2.45727967e-09
2.16666667e+01	1.15755910e-21	3.47267729e-21	4.87850074e-10	1.46355022e-09
2.17543860e+01	3.97833026e-22	1.19349908e-21	2.87447270e-10	8.62341809e-10
2.18421053e+01	1.33753455e-22	4.01260364e-22	1.67514829e-10	5.02544486e-10
2.19298246e+01	4.39704361e-23	1.31911308e-22	9.65326264e-11	2.89597879e-10
2.20175439e+01	1.41276272e-23	4.23828817e-23	5.49947626e-11	1.64984288e-10
2.21052632e+01	4.43432387e-24	1.33029716e-23	3.09665916e-11	9.28997747e-11
2.21929825e+01	1.35902743e-24	4.07708228e-24	1.72300602e-11	5.16901805e-11
2.22807018e+01	4.06499798e-25	1.21949939e-24	9.47099991e-12	2.84129997e-11
2.23684211e+01	1.18606396e-25	3.55819189e-25	5.14177068e-12	1.54253120e-11
2.24561404e+01	3.37404999e-26	1.01221500e-25	2.75630572e-12	8.26891717e-12
2.25438596e+01	9.35332473e-27	2.80599742e-26	1.45857115e-12	4.37571345e-12
2.26315789e+01	2.52535538e-27	7.57606613e-27	7.61726118e-13	2.28517835e-12
2.27192982e+01	6.63723505e-28	1.99117052e-27	3.92486006e-13	1.17745802e-12
2.28070175e+01	1.69715515e-28	5.09146546e-28	1.99473099e-13	5.98419296e-13
2.28947368e+01	4.21970537e-29	1.26591161e-28	9.99672182e-14	2.99901655e-13
2.29824561e+01	1.01957823e-29	3.05873470e-29	4.93878139e-14	1.48163442e-13
2.30701754e+01	2.39267313e-30	7.17801938e-30	2.40460748e-14	7.21382244e-14
2.31578947e+01	5.45019388e-31	1.63505816e-30	1.15345715e-14	3.46037146e-14
2.32456140e+01	1.20432137e-31	3.61296411e-31	5.44953779e-15	1.63486134e-14
2.33333333e+01	2.57991504e-32	7.73974513e-32	2.53503616e-15	7.60510847e-15
2.34210526e+01	5.35458981e-33	1.60637694e-32	1.16074692e-15	3.48224077e-15
2.35087719e+01	1.07603008e-33	3.22809023e-33	5.22973431e-16	1.56892029e-15
2.35964912e+01	2.09225159e-34	6.27675476e-34	2.31775409e-16	6.95326226e-16
2.36842105e+01	3.93371366e-35	1.18011410e-34	1.01007764e-16	3.03023292e-16
2.37719298e+01	7.14649382e-36	2.14394815e-35	4.32705962e-17	1.29811788e-16
2.38596491e+01	1.25366285e-36	3.76098856e-36	1.82150232e-17	5.46450696e-17
2.39473684e+01	2.12205075e-37	6.36615225e-37	7.53199834e-18	2.25959950e-17
2.40350877e+01	3.46339107e-38	1.03901732e-37	3.05827181e-18	9.17481542e-18
2.41228070e+01	5.44621882e-39	1.63386565e-38	1.21889372e-18	3.65668117e-18
2.42105263e+01	8.24530770e-40	2.47359231e-39	4.76666591e-19	1.42999977e-18
2.42982456e+01	1.20088270e-40	3.60264810e-40	1.82832988e-19	5.48498963e-19
2.43859649e+01	1.68125312e-41	5.04375935e-41	6.87565055e-20	2.06269517e-19
2.44736842e+01	2.26075897e-42	6.78227691e-42	2.53406271e-20	7.60218814e-20
2.45614035e+01	2.91747253e-43	8.75241758e-43	9.14927323e-21	2.74478197e-20
2.46491228e+01	3.61015674e-44	1.08304702e-43	3.23473883e-21	9.70421648e-21
2.47368421e+01	4.27996375e-45	1.28398912e-44	1.11941010e-21	3.35823029e-21
2.48245614e+01	4.85701293e-46	1.45710388e-45	3.79006612e-22	1.13701984e-21
2.49122807e+01	5.27140288e-47	1.58142086e-46	1.25492637e-22	3.76477910e-22
2.50000000e+01	5.46657962e-48	1.63997389e-47	4.06168240e-23	1.21850472e-22


==> Data/ratios_equal.dat <==
xi	n4_q4	n6_q6	n8_q8
14.7712125471966	0.806291328587961	0.524284707846282	0.323190743779698
15.043877714367	0.815668036278528	0.544217201059873	0.328906574382214
15.3004306197435	0.824398187796424	0.562887673389497	0.335884745169862
15.5426696883651	0.832513220696183	0.580354777281993	0.344011264169028
15.7721080891842	0.840044572532336	0.596677165184199	0.353172139406101
15.9900310452587	0.847023680859415	0.611913489542953	0.363253378907466
16.1975394370808	0.853481983231954	0.626122402805093	0.374140990699512
16.3955834540275	0.859450917204483	0.639362557417456	0.385720982808626
16.5849889010158	0.864961920331536	0.651692605826882	0.397879363261194
16.7664780038671	0.870046430167644	0.663171200480207	0.410502140083604
16.9406860386635	0.87473588426734	0.673856993824271	0.423475321302244
17.1081747522339	0.879061720185156	0.68380863830591	0.4366849149435
17.26944328928	0.883055375475623	0.693084786371963	0.45001692903376
17.4249371621644	0.886744476801411	0.701744767222861	0.463083812691521
17.5750556695848	0.890212178752663	0.709922742918203	0.476000287049073
17.7201580752761	0.893477053553324	0.717660028414424	0.488648221266124
17.8605687874199	0.896555819062301	0.724991901614509	0.500922888277125
17.9965817266388	0.899463522369059	0.731949545922758	0.51273942965842
18.1284640304958	0.902213715094142	0.7385609216549	0.52403884588744
18.2564592118817	0.904818615287185	0.744851260386492	0.534792048751705
18.3807898651384	0.907289254033861	0.750843412807421	0.545000034416455
18.5016599954736	0.909635606635893	0.756558126478788	0.554688747049956
18.619257032895	0.911866709129205	0.762014280542051	0.563899395079621
18.7337535805855	0.913990761324651	0.767229088656167	0.572677729432538
18.8453089386625	0.916015217706162	0.772218276162617	0.581066274839113
18.9540704370838	0.917946867525905	0.776996235486595	0.589101008585865
19.0601746056864	0.919791905358334	0.781576162853528	0.596811297537266
19.1637482046701	0.921555993286032	0.785970178846989	0.604221196062379
19.2649091350346	0.923244315740022	0.790189434938684	0.611350878167322
19.3637672453734	0.924861627929528	0.794244207809244	0.61821775236404
19.4604250488653	0.926412298665876	0.798143983020903	0.624837218350348
19.554978362199	0.927900348285468	0.801897529386236	0.63122315322422
19.6475168764141	0.929329482583242	0.805512965192741	0.637388221729901
19.738124668182	0.930703121678436	0.808997817285718	0.643344079481281
19.8268806588329	0.932024427562963	0.812359073877222	0.649101512775516
19.9138590274086	0.933334453397371	0.815603231833494	0.654670540772442
19.9991295831579	0.934619345657753	0.818736339094256	0.660060494773395
20.082758102163	0.935749555904537	0.821764032792135	0.66528008291815
20.1648066321614	0.936877906403383	0.824691573567335	0.670337445017357
20.2453337691042	0.937990623400234	0.827523876509587	0.675240200252111
20.3243949085373	0.938993934779955	0.830265539105084	0.679995489383981
20.4020424745072	0.939933179072492	0.832920866519107	0.684610012519738
20.4783261283605	0.940848193274129	0.835493894504435	0.689090063139508
20.5532929595203	0.941740740211589	0.837988410190472	0.69344155890331
20.6269876600733	0.942612304514303	0.84040797097744	0.697670069633523
20.6994526847903	0.943464338784795	0.842755921733493	0.701780842795246
20.770728398014	0.944298205660824	0.845035410469484	0.705778826744441
20.8408532086863	0.94511518468502	0.847249402645975	0.709668691975274
20.9098636946464	0.945916293042248	0.8494006942495	0.71345485056822
20.9777947172069	0.946702867270972	0.851491923759675	0.71714147401606
21.0446795269057	0.947503338630155	0.85352558311529	0.720732509584556
21.1105498612379	0.948251994016387	0.855504027880399	0.724231695347088
21.1754360350858	0.948990163705402	0.857429486120096	0.727642574017443
21.239367024492	0.949718588176681	0.859304067326563	0.73096850569174
21.3023705443561	0.950438489941242	0.861129770081614	0.73421267959886
21.3644731205756	0.951150437896577	0.862908489271421	0.737378124948533
21.4257001571002	0.951855188205838	0.864642022744186	0.740467720957174
21.4860759983262	0.952553456429925	0.866332077460535	0.743484206123517
21.5456239872118	0.953245921358279	0.86798027518106	0.746430186819007
21.6043665194625	0.953933203734224	0.869588157731158	0.749308145251504
21.6623250941	0.954558879944652	0.871157191879559	0.75212044691998
21.7195203607016	0.955102331423304	0.872688773863111	0.754869347252397
21.7759721635682	0.955714820321006	0.874184233587404	0.757556998249332
21.8316995830597	0.956266941139866	0.875644838530247	0.760185454321559
21.8867209743105	0.956740076142487	0.877071797371957	0.762756677820891
21.9410540035238	0.957235400636732	0.878466263374842	0.765272544195922
21.9947156820234	0.957744994004717	0.879829337531662	0.767734846802192
22.0477223982269	0.95824384496822	0.881162071501448	0.770145301393662
22.1000899476916	0.958732257500274	0.882465470349196	0.772505550319974
22.1518335613703	0.95921057725811	0.883740495104651	0.774817166451907
22.2029679322031	0.959679278104355	0.88498806515393	0.777081656855463
22.2535072401626	0.960155866280431	0.88620906047656	0.779300466233241
22.3034651758579	0.960605308809039	0.88740432373966	0.781474980150291
22.3528549627966	0.961040080419712	0.888574662259598	0.78360652806009
22.4016893783952	0.961464124158227	0.889720849840981	0.785696386144965
22.449980773821	0.961840603240678	0.890843628501773	0.787745779984383
22.4977410927431	0.962236373492011	0.89194370993619	0.789755887063018
22.5449818890638	0.962624609244945	0.893021777456776	0.791727839129895
22.5917143436955	0.963005979440021	0.894078487050119	0.793662724418908
22.6379492804446	0.963380251946088	0.895114468831728	0.795561589740124
22.6836971810589	0.963747823160445	0.896130328311752	0.797425442450654
22.728968199491	0.964108925556679	0.897126647587081	0.799255252313121
22.7737721754248	0.964463720085665	0.898103986464584	0.801051953249287
22.8181186471133	0.964812574568899	0.8990628835202	0.802816444995576
22.8620168635651	0.965155636494243	0.900003857098149	0.804549594666969
22.9054757961236	0.965493182771922	0.900927406254058	0.806252238138458
22.9485041494706	0.965825250718295	0.901834011645703	0.807925181702369
22.9911103720911	0.966152067185098	0.902724136349554	0.809569203160898
23.0333026662301	0.966473808585859	0.903598226769466	0.811185053145764
23.0750889973689	0.966790644872555	0.904456713202013	0.81277345630422
23.1164771032516	0.967102739513779	0.90530001068701	0.814335112423107
23.1574745024844	0.96741025018625	0.906128519644482	0.815870697494573
23.198088502733	0.967725048503432	0.906942626513954	0.817380864726997
23.2383262085405	0.968018510706215	0.907742704360534	0.818866245504531
23.2781945287863	0.968308432310394	0.908529113449571	0.820327450298136
23.3177001838056	0.968594860611786	0.90930220179192	0.82176506953105
23.3568497121884	0.968852453755901	0.910062305642564	0.82317967440132
23.3956494772741	0.969113378474159	0.910809750058384	0.824571817663906
23.4341056733593	0.969373075267371	0.911544735130217	0.825942034374602
23.4722243316327	0.969631166610498	0.91226784500363	0.827290842598094
23.5100113258517	0.969885293563474	0.912979203078909	0.828618744081927
23.5474723777747	0.970135583275063	0.913679093858128	0.829926224898537
23.5846130623607	0.970382249607429	0.914367688343087	0.831213756056982
23.6214388127484	0.970625220131224	0.915045509299804	0.83248179408604
23.657954925026	0.970864666520336	0.915712559095805	0.833730781590231
23.6941665628029	0.971100685495555	0.916369332984983	0.834961147780306
23.7300787615906	0.971333370778904	0.917015924053159	0.836173308979524
23.7656964330062	0.97156290621604	0.917652567154212	0.837367669106895
23.801024368803	0.971789226363222	0.918279398295214	0.838544620138803
23.8360672447396	0.972012446136355	0.918896856806226	0.839704542550013
23.8708296242939	0.972232808010102	0.919505035491122	0.840847805735141
23.9053159622293	0.97245021642916	0.920104046472158	0.841974768411627
23.9395306080209	0.972664797443686	0.920694203933595	0.843085779005164
23.9734778091473	0.972876626063543	0.921275816862342	0.844181176018406
24.0071617142555	0.973085775083904	0.921848927790768	0.845261288383907
24.040586376203	0.973292315068308	0.922413641798961	0.846326435801953
24.0737557549843	0.973496314528152	0.922970332558546	0.847376929064141
24.1066737205469	0.97368030229212	0.923518979329887	0.848413070363388
24.1393440555004	0.973873182548103	0.924059938085984	0.849435153590948
24.1717704577251	0.974063242981672	0.924593259179991	0.85044346462119
24.203956542884	0.974258373500327	0.925119102247887	0.851438281584634
24.2359058468419	0.974439500657609	0.92563762246989	0.852419875129884
24.2676218279967	0.974618278969891	0.926148970707405	0.853388508674911
24.2991078695258	0.974794824297805	0.926653396495743	0.854344438648218
24.3303672815522	0.97497650592351	0.927150928678569	0.855287914720398
24.361403303232	0.975145327167021	0.927641653835707	0.856219180026484
24.3922191047695	0.975312325832774	0.928146074585912	0.857138471379525
24.4228177893601	0.975477529158481	0.928614781069533	0.858046019475814
24.4532023950655	0.975641041108466	0.92907783640262	0.858942049092102
24.4833758966238	0.975802875030301	0.929535614434411	0.859826779275255
24.5133412071978	0.975963076848845	0.929988002258385	0.860700423524576
24.5431011800619	0.976128418868514	0.930435211426845	0.861563189967171
24.5726586102331	0.976282429544607	0.930877357141526	0.862415281526724
24.6020162360463	0.976435185943042	0.93131468858747	0.863256896085876
24.6311767406763	0.976586826700052	0.931747099720364	0.86408822664254
24.6601427536095	0.976737270375555	0.932174773169833	0.864909461460431
24.6889168520672	0.976886594944583	0.932597947807042	0.865720784214008
24.7175015623811	0.977034880926238	0.93301666105123	0.866522374128121
24.7458993613246	0.977182125583464	0.933430855742816	0.867314406112545
24.7741126774006	0.977328365070086	0.933840726880739	0.86809705089168
24.8021438920877	0.977473616864059	0.934246437184698	0.86887047512953
24.8299953410466	0.977623904796797	0.934647948677354	0.869634841550254
24.8576693152878	0.977764681434167	0.935045609978033	0.8703903090544
24.8851680623025	0.977904798495577	0.935439235964229	0.871137032831045
24.9124937871581	0.978044320991323	0.935828988100713	0.871875164465999
24.939648653559	0.978171694571733	0.936214949567925	0.87260485204621
24.966634784875	0.978305970450936	0.936597201619363	0.873326240260568
24.9934542651371	0.97843945001659	0.936991683100739	0.874039470497213
25.0201091400041	0.978572139796265	0.937359644797587	0.874744680937517
25.0466014176981	0.978698525824392	0.93772469130889	0.875442006646844
25.0729330699129	0.97882542214774	0.938087061788851	0.876131579662261
25.0991060326945	0.978948489525733	0.938431661245401	0.87681352907725
25.1251222072951	0.979070905164241	0.938770954612	0.877487981123625
25.1509834610022	0.979192671833013	0.939107491119018	0.878155059250693
25.1766916279425	0.979313821977293	0.93944134094858	0.878814884201786
25.2022485098628	0.979434375973946	0.939772566366516	0.879467574088292
25.2276558768873	0.97954430608768	0.940101193611358	0.880113244461248
25.2529154682538	0.979660151493342	0.940427379447616	0.880752008380604
25.2780289930277	0.979780168076668	0.940751128385465	0.881383976482234
25.3029981307961	0.97989411943885	0.941072500664415	0.882009257042802
25.327824532342	0.980011514352602	0.941391552533651	0.882627956042531
25.3525098202988	0.98013019530941	0.941722018659959	0.883240177225988
25.3770555897871	0.980248180912765	0.942032635909016	0.88384602216094
25.401463409033	0.980342849562105	0.942338725994015	0.88444559029534
25.4257348199692	0.980438493115519	0.942642858518688	0.885038979012536
25.4498713388199	0.980535141342939	0.942945665839382	0.885626283684764
25.4738744566688	0.980623915149521	0.943247162993612	0.886207597724965
25.4977456400121	0.980719429585806	0.943547310024191	0.886783012637011
25.5214863312961	0.980815753902517	0.943846213724178	0.8873526180644
25.5450979494398	0.980912907305741	0.944143920278962	0.887916501837446
25.5685818903446	0.981015266464548	0.944440483020008	0.888474750019036
25.5919395273887	0.981113828860143	0.944748322067789	0.889027446949015
25.6151722119094	0.981211664945334	0.945013407251767	0.88957467528723
25.6382812736725	0.981309688984699	0.945305344124992	0.890116516055284
25.6612680213284	0.981400759743358	0.945602682737857	0.890653048677055
25.6841337428573	0.98149511024875	0.945900366003993	0.891184351018003
25.7068797060019	0.981592482590198	0.946123307946901	0.891710499423325
25.7295071586896	0.981690800212256	0.946362689367754	0.892231568754995
25.7520173294427	0.981790051064714	0.946603433497196	0.892747632427711
25.7744114277792	0.981890252979155	0.946845516118803	0.893258762443819
25.7966906446026	0.981991427409727	0.947089035353051	0.893765029427199
25.8188561525818	0.982093583753628	0.947345305788781	0.894266502656207
25.8409091065217	0.982196740049857	0.947586639636672	0.894763250095653
25.8628506437238	0.982293535927047	0.947840982394876	0.895255338427876
25.8846818843387	0.982393254763762	0.948083057374978	0.895742833082938
25.906403931709	0.982485584498551	0.94833762866248	0.896225798265519
25.9280178727035	0.982571697773842	0.948558005573751	0.896704296994354
25.9495247780444	0.982641132920371	0.948788244038718	0.897178391111807
25.9709257026247	0.982724304911028	0.949022809171503	0.897648141324166
25.9922216858191	0.982807123205657	0.949260300554475	0.898113607221906
26.013413751787	0.982893234451384	0.949500442778927	0.898574847315335
26.0345029097678	0.982973786826039	0.949743298775548	0.899031919042487
26.0554901543692	0.983054173107854	0.949988858634881	0.899484878805657
26.0763764658493	0.983134404300503	0.950237152563225	0.899933781989312
26.0971628103904	0.98321449120534	0.950488212055946	0.900378682992394
26.117850140368	0.983287923868509	0.950742042487588	0.900819635234769
26.1384393946123	0.98336632712087	0.950980234278959	0.901256691190429
26.1589314986637	0.983440145807547	0.951242920596317	0.901689902405341
26.1793273650227	0.983514373778842	0.951477265768321	0.902119319515974
26.1996278933937	0.983591703479874	0.951687883280222	0.902544952287688
26.219833970923	0.983665281734347	0.9518698652279	0.902966947758442
26.2399464724316	0.983737402549391	0.952087965260639	0.903385255213328
26.2599662606422	0.9838089839245	0.952306226656076	0.903800017580567
26.2798941864017	0.983880313285204	0.952524556304507	0.904211222981433
26.2997310888977	0.983951678261311	0.952743072927921	0.904618879436322
26.3194777958707	0.984023076380241	0.952961737656016	0.905023083397707
26.3391351238218	0.984097661065874	0.953163805101549	0.905423922412434
26.3587038782144	0.984168964489286	0.953376895911184	0.905821379142372
26.3781848536732	0.984239166236976	0.95357324574942	0.90621549616604
26.397578834177	0.984312457037383	0.95377733920373	0.906606279996451
26.4168865932486	0.984380909220106	0.953963648883358	0.906993820373877
26.4361088941395	0.984444198095915	0.954167035798119	0.907378198709191
26.4552464900112	0.984509344123761	0.954360093753673	0.907759363644872
26.4743001241123	0.984579117435683	0.954550446277681	0.908137401180869
26.4932705299515	0.984650729725182	0.954739740736006	0.908512389330699
26.5121584314672	0.984708779052356	0.954928291833773	0.908884278001391
26.5309645431931	0.984770882813389	0.955116118087725	0.90925318522881
26.5496895704206	0.984833446949361	0.955303241157455	0.909619098500864
26.5683342093576	0.984896491600189	0.955489680488487	0.90998205388346
26.5868991472833	0.984960017714249	0.955675457724401	0.910342086853033
26.6053850627007	0.985024040810298	0.955860620548546	0.910699232324408
26.6237926254855	0.985083462552928	0.956045133695994	0.9110535246527
26.6421224970312	0.985146651184523	0.956214462240081	0.911404967311859
26.6603753303921	0.985210211614271	0.956390177016843	0.911753668035968
26.6785517704229	0.985269193530826	0.956566091435098	0.912099673992355
26.6966524539152	0.985329831002361	0.956741260033798	0.912442919261358
26.7146780097316	0.985391233963211	0.956915461103392	0.912783533828195
26.7326290589365	0.985453042928698	0.957088661883139	0.913121453201002
26.750506214925	0.985517850085654	0.95726092847274	0.913456718789612
26.768310083548	0.985584266875571	0.957432262746713	0.913789485534595
26.7860412632359	0.985643417971145	0.957602664720718	0.914119684038906
26.8037003451192	0.985700974871806	0.957772134974997	0.914447318333348
26.8212879131465	0.98575653434661	0.957940731062789	0.914772489944535
26.8388045442007	0.98581307161447	0.958108457521766	0.915095155737358
26.8562508082125	0.985865268605846	0.958275317779377	0.915415462354297
26.8736272682714	0.985921294526358	0.958441324547452	0.915733367645455
26.8909344807348	0.985977639619791	0.958593526620224	0.91604884039463
26.9081729953352	0.986034318793202	0.958751108331032	0.916361996528822
26.9253433552849	0.986086915140221	0.958908577896141	0.916672833783146
26.9424460973781	0.986136310449329	0.959065062672391	0.916995143657495
26.9594817520927	0.986192871847168	0.959220381814928	0.917296365224921
26.9764508436878	0.986242546765871	0.959374494562283	0.917594016160795
26.9933538903015	0.986292515817744	0.959527461110083	0.917890027575528
27.0101914040454	0.986342766821006	0.959679265604847	0.918184423943829
27.0269638910977	0.986393312099991	0.959829950128161	0.918477205587381
27.0436718517944	0.986444167000231	0.959979508716345	0.918768454719447
27.0603157807192	0.986495324522758	0.96012794375596	0.919058159204163
27.0768961667912	0.986546798303579	0.960281885638571	0.919359455224387
27.0934134933507	0.986598590509228	0.960426237011334	0.919640215554626
27.1098682382445	0.986650688422959	0.960568214998723	0.919920017394928
27.126260873908	0.986703115959723	0.960709415955474	0.920211683544209
27.1425918674474	0.98675807439466	0.960849866942413	0.920483815452824
27.1588616807189	0.986810165041868	0.960989568200536	0.920755560227698
27.1750707704076	0.986858767668772	0.961128545545797	0.921026981243842
27.1912195881038	0.98690251307293	0.961273099874893	0.921298031367942
27.2073085803792	0.986951597624124	0.961407841231794	0.92156877731409
27.2233381888605	0.986999113050187	0.9615483482482	0.921839269082424
27.2393088503023	0.987046936610396	0.961679384426887	0.922109449191374
27.2552209966586	0.987093675362848	0.961816378456505	0.922379407411901
27.2710750551527	0.987142651488794	0.9619452996003	0.922649077018691
27.2868714483461	0.987188744740716	0.962072995541255	0.922918554087017
27.3026105942061	0.987237136561583	0.962200595409819	0.923187827081525
27.3182929061724	0.987282777228726	0.962328344172082	0.923468725731812
27.3339187932217	0.987328749174424	0.962456251594724	0.923732277606435
27.3494886599322	0.987371460148473	0.962584327313381	0.92397549680611
27.3650029065463	0.987409648834647	0.962712580832373	0.924230454184162
27.3804619290322	0.987454677701793	0.96284683669878	0.924486423184903
27.3958661191447	0.987496869711817	0.962972847121187	0.924742167390433
27.4112158644848	0.987539203769819	0.963099310599699	0.924997704019573
27.426511548558	0.987583636060013	0.963226205501901	0.925253085622956
27.441753550832	0.987626128515363	0.963353554992905	0.925519484232605
27.4569422467932	0.987667751040664	0.963481383822655	0.925769415537237
27.472078008002	0.987709629437174	0.963599815258614	0.926000108006815
27.4871612021475	0.987751769555991	0.963728976550439	0.926243697274868
27.5021921931011	0.987794181342821	0.963862395439209	0.926487104374875
27.517171340969	0.98783687133869	0.963980186280132	0.926711202275931
27.5320990021444	0.987876534990409	0.964098832650983	0.926947469661717
27.5469755293577	0.98791858884402	0.964218358964864	0.927183094654061
27.5618012717271	0.987960829826325	0.9643441254981	0.927418091772365
27.5765765748075	0.98800326485905	0.964454470614089	0.92765247749595
27.5913017806388	0.988047705818581	0.964570797313593	0.927886280630095
27.6059772277936	0.988086524303082	0.964683949441388	0.928119504374647
27.6206032514237	0.988126430890595	0.964806736855919	0.928352159421849
27.6351801833063	0.988167318157368	0.964921632045593	0.928584259898252
27.6497083518886	0.988205246221058	0.965021826374937	0.92882612248419
27.6641880823329	0.988245341078515	0.965121064167494	0.929052497088934
27.6786196965599	0.988282442948118	0.9652216013331	0.929278749624559
27.6930035132916	0.98832160664666	0.965323928293597	0.929487285491124
27.7073398480936	0.988360781262493	0.965428044185127	0.929707069878147
27.7216290134169	0.988399960722959	0.965533966079696	0.929926342521164
27.7358713186382	0.988439149227786	0.965646674224762	0.930154998111304
27.7500670701007	0.988475382055844	0.965745319866405	0.930369638951912
27.7642165711532	0.988513540712665	0.965851544856681	0.930582932437587
27.7783201221892	0.988551643996813	0.965959577485586	0.930796069478734
27.792378020685	0.988586776301181	0.966069414134513	0.931009150015906
27.8063905612377	0.988624248759482	0.966181059375914	0.931205468019619
27.8203580356019	0.98866055209932	0.9662993147001	0.931412538317694
27.834280732726	0.988695838381469	0.966412432853041	0.931619185674695
27.8481589387888	0.988731062234144	0.966519302413901	0.931825377799118
27.861992937234	0.988767836073781	0.966617029323778	0.932031144211804
27.8757830088052	0.988802200958231	0.966727151994131	0.932245857088194
27.8895294315804	0.988836570746099	0.966838666208711	0.93244657240957
27.9032324810051	0.988870947224235	0.966951560662003	0.932656492155968
27.916892429926	0.98890690463813	0.967057841175018	0.932852981197422
27.9305095486231	0.988940590193121	0.967169352135067	0.933049820677423
27.9440841048419	0.988971641958017	0.967282708271853	0.933247079650084
27.9576163638253	0.989006054896161	0.967389295027059	0.933444694729655
27.9711065883444	0.989038227908737	0.967486349030059	0.933651676656672
27.984555038729	0.989070472406594	0.967570939005051	0.933846044703154
27.9979619728983	0.989102788604601	0.967667337126747	0.934025835665888
28.0113276463898	0.989135180249539	0.967765536554435	0.934216273420197
28.0246523123893	0.989169146508896	0.967863968352419	0.934415881784118
28.037936221759	0.98920399949527	0.967962203717355	0.934620599661381
28.0511796230664	0.989234642052585	0.968060274463834	0.934802276924879
28.0643827626118	0.989265543801113	0.96816248212479	0.934993277196366
28.0775458844561	0.989296709984725	0.968250818982187	0.935156137481831
28.0906692304474	0.989328135400922	0.968343922895706	0.935329103191527
28.1037530402484	0.989359826192638	0.968436840857811	0.935504388608987
28.116797551362	0.989393221784743	0.96852956705257	0.935681269767058
28.1298029991573	0.989424791432135	0.96862630580332	0.935859697412508
28.1427696168954	0.989454221477784	0.968717472390517	0.936039673570881
28.1556976357542	0.98948461069723	0.968800575162351	0.936221192600828
28.1685872848533	0.989515876489544	0.968888160470471	0.936404291755014
28.1814387912782	0.989547383175771	0.968975572118179	0.936588962437478
28.1942523801043	0.989578116569247	0.969066907963035	0.936775213264651
28.2070282744209	0.989608616515844	0.969160308112651	0.936949094849565
28.2197666953539	0.989640728618925	0.96925405639045	0.937133555653754
28.2324678620895	0.989671610688012	0.969332495494712	0.937305467302325
28.2451319918962	0.989699663377252	0.96941483783977	0.937487485151222
28.2577593001474	0.989729543049851	0.969489365241411	0.937670410669012
28.2703500003433	0.989761023515232	0.96956504101119	0.937854219087134
28.2829043041325	0.989788497539224	0.969641877236189	0.938038951430737
28.2954224213336	0.98981776787899	0.969719882548775	0.938211198799632
28.307904559956	0.989847289094071	0.96980293064229	0.938392979606471
28.3203509262207	0.989877064947467	0.969882158409823	0.938575334287166
28.3327617245807	0.989907095236451	0.969961785499717	0.938758270520735
28.3451371577412	0.989935141719604	0.97004277229474	0.938928693461457
28.3574774266795	0.989961713196033	0.970125130989359	0.939082033738832
28.3697827306646	0.989989473155977	0.970208849792102	0.939250018584775
28.3820532672764	0.990017367414268	0.970287497847427	0.939403848037929
28.3942892324248	0.990045395633391	0.970371661675875	0.939567011889306
28.4064908203684	0.990073563434636	0.970457033244075	0.93972928645544
28.4186582237332	0.990101869151285	0.970543625274352	0.939890703056107
28.4307916335306	0.990128163134857	0.970631432120197	0.940051253950948
28.4428912391755	0.990157226767998	0.970717858690549	0.940210963652076
28.454957228504	0.99018456144513	0.970803786510636	0.940369810079952
28.4669897877912	0.990212032220854	0.97089054252427	0.940535084153311
28.4789891017679	0.990239639982778	0.970982188920151	0.940703429172175
28.490955353638	0.990267384982978	0.971070410602806	0.940871832345917
28.5028887250953	0.990293190261817	0.971153028863594	0.941008773374516
28.5147893963398	0.990320471225614	0.971228794100164	0.94114662793079
28.5266575460942	0.99034578361731	0.971295420286136	0.941285374914166
28.5384933516202	0.99037171205602	0.971375114502196	0.941425022833215
28.5502969887338	0.990398186264672	0.97144367891939	0.941565600182268
28.5620686318217	0.990424675079004	0.971517653323511	0.941707099657173
28.5738084538561	0.990449169491003	0.971591897148066	0.941849527053522
28.5855166264104	0.990474970629949	0.971666424577905	0.941992889335192
28.597193319674	0.990500738123508	0.971741235686156	0.942137207815091
28.6088387024674	0.990526471171069	0.971813941149384	0.942282462465915
28.6204529422566	0.990552170398464	0.971884757552303	0.942428661197173
28.6320362051675	0.990577837493327	0.971959824617253	0.942582581584257
28.6435886560004	0.990603473072726	0.972030799753123	0.942727662044396
28.655110458244	0.990627144289772	0.972101350318991	0.942873969205043
28.6666017740891	0.990652030229265	0.972172310600177	0.943021510599828
28.6780627644427	0.990676836178503	0.972243682489184	0.943170303242905
28.6894935889409	0.990701566406327	0.972318751789355	0.943320362422767
28.7008944059628	0.990726216378766	0.972390006507682	0.943471694858261
28.7122653726436	0.9907507915606	0.97246102274786	0.943630812004019
28.7236066448871	0.990775290891564	0.972532616778535	0.943782296459731
28.7349183773792	0.990797853831173	0.972599333811013	0.943934446775726
28.7462007236	0.990821540849888	0.972669237129793	0.944094594865795
28.7574538358369	0.990846189581205	0.972740154015729	0.944236697678452
28.7686778651961	0.990871303366382	0.972806112026608	0.944365117507738
28.7798729616156	0.990894032629521	0.97287506062874	0.944476654122094
28.7910392738767	0.990915551316632	0.972948001803764	0.944609990096783
28.8021769496162	0.99093711566058	0.973016642307989	0.944743476570331
28.8132861353376	0.990958725815775	0.973085668330634	0.944877118515147
28.8243669764235	0.990980379331198	0.97314984316051	0.945010934374078
28.835419617146	0.991002078983678	0.973216910666285	0.945151099943399
28.8464442006789	0.991023823932058	0.973284789133165	0.945282427738149
28.8574408691081	0.991045616708419	0.973352904430745	0.945414176136048
28.8684097634432	0.991067460904107	0.973421252869697	0.945546341638504
28.8793510236279	0.991089355530154	0.973489852563816	0.945678947223631
28.8902647885507	0.991112322912172	0.973553615473255	0.945811986617328
28.9011511960561	0.991135894069804	0.973620883867202	0.945945477238598
28.9120103829541	0.991156591131656	0.973683231140807	0.946069316595929
28.9228424850314	0.99117746204835	0.973748099874483	0.946200087664009
28.9336476370609	0.991198507108754	0.973813482241681	0.9463310441458
28.9444259728122	0.99121972768423	0.973881764935057	0.946462202946455
28.9551776250615	0.991241124626733	0.973946233212954	0.946593554600478
28.965902725601	0.991263686327413	0.974005175990947	0.946725099048352
28.9766014052492	0.991284990032002	0.974066562960556	0.946856857707792
28.9872737938601	0.99130650986264	0.974131330403489	0.946979060279169
28.9979200203326	0.991329222572073	0.974197621278717	0.947106858387995
29.0085402126202	0.991350736637614	0.97425562665048	0.947235197463896
29.0191344977398	0.991372509394257	0.974313935434347	0.94735385243532
29.029703001781	0.991392921361428	0.974372555489488	0.94747775475808
29.0402458499153	0.991411402598961	0.9744343003976	0.947601922898844
29.0507631664048	0.991430926120853	0.974492263922041	0.947725762421877
29.0612550746108	0.991451387846091	0.974545961991172	0.94784927797153
29.0717216970029	0.991471949801034	0.974605872347652	0.947972466698951
29.0821631551672	0.991492612553602	0.974662508024608	0.94809534822466
29.092579569815	0.991513376157445	0.974718891224306	0.948217916863409
29.1029710607912	0.991534243836478	0.974775710568758	0.948330923473209
29.1133377470824	0.991555216437493	0.974832963724904	0.948449573237841
29.1236797468252	0.991576294135526	0.974890662484377	0.948567676711766
29.133997177314	0.991597477452384	0.974948810316089	0.948685248579637
29.1442901550096	0.991618764415095	0.975007397343991	0.948802274610413
29.1545587955465	0.991638630118919	0.975066429016025	0.948918765777823
29.164803213741	0.991656537711955	0.975125907248365	0.949034725716589
29.1750235235985	0.991676470761744	0.975185839807825	0.94915550653083
29.1852198383218	0.991696389444505	0.975246219424488	0.94927865710107
29.1953922703181	0.99171629742176	0.975309685392294	0.949401948539762
29.2055409312065	0.991736193030367	0.975365398289835	0.949502119776899
29.2156659318255	0.991756077606467	0.975423763299486	0.949603052365614
29.2257673822401	0.991774474697784	0.975483036765245	0.949709976518783
29.2358453917493	0.991793811332937	0.975542748070207	0.949820483042485
29.2459000688926	0.991813971814302	0.975598587505874	0.94993240912365
29.2559315214577	0.991831359448149	0.9756515994364	0.950022992165787
29.2659398564869	0.991849669255047	0.975707149143377	0.950115574391842
29.2759251802843	0.991867929600833	0.975762346578087	0.950210176213018
29.2858875984223	0.991886139674986	0.975817668291205	0.950306795376692
29.2958272157486	0.991904300380479	0.975868990028817	0.95041049994815
29.3057441363925	0.991922411751413	0.975923237415355	0.950508841774885
29.3156384637716	0.99194047439001	0.975977595994808	0.950609407130409
29.3255103005985	0.991958489123212	0.976027920137784	0.950712203531844
29.3353597488867	0.991977295215286	0.976082810054072	0.950817231702592
29.3451869099573	0.991996509669327	0.976134552118113	0.950924493034196
29.3549918844451	0.992013925229027	0.976186381043054	0.951033990593759
29.364774772305	0.99203045049143	0.976238303063594	0.951145727421047
29.3745356728177	0.992047055513123	0.9762903179985	0.951259706529993
29.3842746845961	0.992063740744051	0.97634241869556	0.951375925690233
29.3939919055913	0.992080506710707	0.976394616682728	0.951494400671676
29.4036874330982	0.992097354237849	0.976446906998884	0.951615126399508
29.4133613637616	0.992114283344973	0.97649929760296	0.95173810631186
29.4230137935818	0.992131294747526	0.976554163589278	0.951855351930121
29.4326448179206	0.992148390301727	0.976606063816196	0.951964047357197
29.4422545315066	0.992165567513318	0.976653659257113	0.952065941015516
29.4518430284411	0.992182830196034	0.976703991183201	0.952177881742009
29.4614104022034	0.99220017682329	0.976754432236802	0.952291014407641
29.4709567456564	0.992217608777071	0.97680498819803	0.95239752417847
29.480482151052	0.992235125821564	0.976857971571642	0.952499340885452
29.4899867100364	0.992251424223323	0.976912323205104	0.952582443556369
29.4994705136554	0.992268648040622	0.976956327412508	0.952680701949137
29.5089336523596	0.992285925699427	0.977002548256024	0.952779130174555
29.5183762160096	0.992303254912519	0.977049365550621	0.9528823396981
29.5277982938812	0.992320637527491	0.977096510965105	0.952979443251772
29.5371999746705	0.992338072965976	0.977146201588405	0.953068710082545
29.5465813464986	0.99235632585126	0.977192877546857	0.953167783835654
29.5559424969169	0.992373820094208	0.977239917071366	0.953269503444868
29.5652835129119	0.992392021971183	0.97728732716472	0.953358378818965
29.5746044809099	0.992407538161662	0.977331412891165	0.953447969875397
29.583905486782	0.992421499504449	0.97737824239754	0.9535427701498
29.5931866158487	0.992436205034685	0.977427550727277	0.953631792713873
29.6024479528847	0.992451574651169	0.977473925645766	0.95372172503713
29.6116895821236	0.992466959066358	0.977520663318106	0.953812569557324
29.6209115872623	0.992482359579255	0.977567769036891	0.953904336488675
29.6301140514656	0.992498512065562	0.977615237450798	0.953997010979427
29.6392970573709	0.992513613669153	0.977665237609502	0.954090607023755
29.6484606870923	0.992528761601221	0.977712817855935	0.954185131661434
29.6576050222255	0.992543956188584	0.977756780195797	0.954280580237591
29.6667301438516	0.992559921222268	0.977802908482726	0.954376955073176
29.6758361325418	0.992574883059323	0.977849791618914	0.954467141410377
29.6849230683615	0.992589920558528	0.977897035360346	0.954567120117109
29.6939910308747	0.992605035202499	0.977944646105356	0.954661609292458
29.7030400991479	0.992620226981374	0.977992621811497	0.954757014978562
29.7120703517545	0.992635496453841	0.978037497954695	0.954846339701753
29.7210818667787	0.992650845247018	0.978080140576838	0.954940444888982
29.7300747218197	0.992666974897186	0.978124474998956	0.955035699601335
29.7390489939956	0.992682160764732	0.97817105467304	0.955131677789034
29.7480047599475	0.992697453869957	0.978214804956468	0.9552214919617
29.7569420958433	0.99271285370867	0.978258814157788	0.955315835871205
29.7658610773816	0.992728363636985	0.978299710618518	0.955411131968425
29.7747617797955	0.99274284216718	0.978343039753797	0.955500159384816
29.7836442778567	0.992757720221258	0.978388575589112	0.955580518762248
29.7925086458788	0.992771389034977	0.978431674183881	0.955669962101688
29.8013549577214	0.992786135480088	0.978474542546759	0.955759412189133
29.8101832867938	0.992800908932438	0.978517682081207	0.955842174779477
29.8189937060583	0.992815708905965	0.978557798632051	0.955929238860725
29.8277862880342	0.992830536031178	0.978600307085354	0.956016128573683
29.8365611048012	0.992845391602943	0.978643002748187	0.956102855275623
29.8453182280029	0.992860275673042	0.97868588665945	0.956189411237673
29.8540577288505	0.992874089980884	0.978730925275096	0.956275814523279
29.8627796781261	0.992888637966024	0.978770392158195	0.956362057625228
29.8714841461862	0.992903185632638	0.978813471497516	0.956448135073089
29.8801712029651	0.992917733375578	0.978853781966542	0.95653405360913
29.8888409179782	0.992931201122741	0.978894366567748	0.956619815135335
29.8974933603256	0.992945364243578	0.978935226219488	0.956705421810285
29.906128598695	0.992959563298647	0.978976703016266	0.956787109581066
29.9147467013655	0.99297369641003	0.979018042763481	0.956868326709521
29.9233477362101	0.992987751332959	0.979059220619165	0.956949224857712
29.9319317706997	0.993001715822667	0.979100211741353	0.957029955687706
29.9404988719057	0.993015577634388	0.979140991288077	0.957110670861564
29.9490491065035	0.993029324523352	0.979181534417371	0.957191522041353
29.9575825407754	0.993042944244793	0.979221816287267	0.957272660889136
29.9660992406137	0.993056424553943	0.979261812055801	0.957354239066978
29.9745992715238	0.993069753206035	0.979301496881003	0.957436408236943
29.9830826986275	0.993082917956301	0.979340845920909	0.957519320061094
29.9915495866652	0.993095906559974	0.97937983433355	0.957603126201497
30	0.993108706772286	0.979418437276962	0.957687978320215


==> Data/ratios_lambert.dat <==
xi	n6_q4	n4_q4	n4_q6
14.7712125471966	0.764715649589936	0.806291328588011	0.62097443357782
15.043877714367	0.776191178103289	0.815668036278564	0.635760705400213
15.3004306197435	0.786874720370447	0.824398187796448	0.649648708807454
15.5426696883651	0.796804738636173	0.832513220696197	0.662679414720276
15.7721080891842	0.806019695145231	0.840044572532343	0.67489379405941
15.9900310452587	0.814558052142381	0.847023680859417	0.686332817745586
16.1975394370808	0.822458271872389	0.853481983231951	0.697037456699537
16.3955834540275	0.829758816580016	0.859450917204477	0.707048681841992
16.5849889010158	0.836498148510025	0.864961920331528	0.716407464093683
16.7664780038671	0.842714729907179	0.870046430167636	0.725154774375342
16.9406860386635	0.848447023016241	0.874735884267332	0.7333315836077
17.1081747522339	0.853733490081974	0.879061720185149	0.740978862711487
17.26944328928	0.85861259334914	0.883055375475618	0.748137582607434
17.4249371621644	0.863118819128462	0.886744476801411	0.754846642925462
17.5750556695848	0.867352290883686	0.890212178752663	0.761204681045911
17.7201580752761	0.871336163513342	0.893477053553324	0.767238246329196
17.8605687874199	0.875091205768754	0.896555819062301	0.772971406465015
17.9965817266388	0.878636065271247	0.899463522369059	0.778425991172554
18.1284640304958	0.881987507459339	0.902213715094142	0.783621820571604
18.2564592118817	0.885160628951542	0.904818615287185	0.788576914158243
18.3807898651384	0.888169046774086	0.907289254033861	0.793307679345538
18.5016599954736	0.891025065427811	0.909635606635893	0.797829080124211
18.619257032895	0.893739823976103	0.911866709129205	0.802154787179742
18.7337535805855	0.896323425343264	0.913990761324857	0.806297311128948
18.8453089386625	0.898785049905319	0.916015217706468	0.810268120616019
18.9540704370838	0.90113305528901	0.917946867526038	0.814077746952878
19.0601746056864	0.903375064104669	0.919791905358309	0.817735876868894
19.1637482046701	0.905518041145605	0.921555993285865	0.821251434788221
19.2649091350346	0.907568361402214	0.923244315739728	0.824632655900667
19.3637672453734	0.909531870069244	0.924861627929124	0.827887151144999
19.4604250488653	0.911413935571815	0.926412298665229	0.831021965087585
19.554978362199	0.913219496500428	0.927900348595938	0.834043627556534
19.6475168764141	0.914953103226489	0.929329482460848	0.836958199782355
19.738124668182	0.916618954866475	0.930703121286298	0.839771315700148
19.8268806588329	0.918220932173361	0.932024427299108	0.842488218984434
19.9138590274086	0.919762626856477	0.933296328355496	0.845113796314687
19.9991295831579	0.921247367764345	0.934521538061797	0.847652607306208
20.082758102163	0.922678244307516	0.935702576519715	0.850108911486047
20.1648066321614	0.924058127449032	0.93684178601276	0.852486692646033
20.2453337691042	0.925389688547504	0.937941346628912	0.854789680863733
20.3243949085373	0.926675416301146	0.939003290166549	0.857021372446405
20.4020424745072	0.927917632009452	0.940029265616911	0.859185048021996
20.4783261283605	0.929118503341912	0.941021316758111	0.861283788974326
20.5532929595203	0.930280056779594	0.941981544680056	0.86332049239615
20.6269876600733	0.931404188874983	0.942911004023083	0.86529788471347
20.6994526847903	0.932492676457806	0.94381093886808	0.867218534116658
20.770728398014	0.933547185899223	0.944683224360068	0.869084861918482
20.8408532086863	0.934569281533428	0.945528827880075	0.870899152945528
20.9098636946464	0.935560433324093	0.946348766776101	0.872663565057679
20.9777947172069	0.936522023852983	0.947144627690578	0.87438013787986
21.0446795269057	0.937455354699207	0.947917027314145	0.876050800821119
21.1105498612379	0.938361652269866	0.948667159582247	0.877677380560978
21.1754360350858	0.939242073204788	0.949422015016987	0.879261607442038
21.239367024492	0.940097709025246	0.950118984143244	0.880805122184149
21.3023705443561	0.940929590899202	0.950822094770286	0.882309481479385
21.3644731205756	0.941738693653424	0.951471421936462	0.883776163322924
21.4257001571002	0.942525939562214	0.952128284205682	0.885206571942053
21.4860759983262	0.943292201835076	0.9527354695848	0.886602042358229
21.5456239872118	0.944038307831127	0.95332891735972	0.887963844613688
21.6043665194625	0.944765042024613	0.953909270941994	0.8892934561415
21.6623250941	0.945473148743683	0.954477140695802	0.890591696958982
21.7195203607016	0.946163334702338	0.95503310719711	0.891859262055583
21.7759721635682	0.94683627134364	0.955577721359129	0.893097687304491
21.8316995830597	0.947492597010043	0.956111398066896	0.894307971287405
21.8867209743105	0.948132918955925	0.956634903987325	0.895491067415439
21.9410540035238	0.948757815177027	0.957148550593161	0.896647886397551
21.9947156820234	0.949367255803749	0.95765315819701	0.897779542854477
22.0477223982269	0.949963190309934	0.958149030312861	0.898886567437355
22.1000899476916	0.950545251759561	0.958636055356095	0.899969390051578
22.1518335613703	0.951113375153253	0.959132734100029	0.901029217979084
22.2029679322031	0.951669347268223	0.959631305622231	0.902067012531766
22.2535072401626	0.952212792905479	0.960085254037516	0.90308290451988
22.3034651758579	0.952744128063923	0.960519666285547	0.904077910196274
22.3528549627966	0.953263750357657	0.960942709761273	0.905052672210164
22.4016893783952	0.953772040128994	0.961362012919211	0.906007807145317
22.449980773821	0.954269361375464	0.961778289141412	0.906943906789946
22.4977410927431	0.954756062617961	0.96220727807674	0.907858332400036
22.5449818890638	0.955232020713715	0.962572293759486	0.908758963721605
22.5917143436955	0.955698123449795	0.96297515456086	0.90964285336539
22.6379492804446	0.956154786862591	0.963322433242282	0.910509702448384
22.6836971810589	0.956602870263332	0.963683387872784	0.911360199347382
22.728968199491	0.957041386852217	0.964006740277813	0.91219455970868
22.7737721754248	0.957471642520971	0.964350711259651	0.913013183411208
22.8181186471133	0.957892862363782	0.964705607344295	0.913816245142721
22.8620168635651	0.958306291618428	0.965038179340944	0.914604142808156
22.9054757961236	0.958870389279315	0.96536890753288	0.915377638288833
22.9485041494706	0.959195893317114	0.965698002320858	0.916026417758688
22.9911103720911	0.959519466313862	0.966025620465819	0.916822510836693
23.0333026662301	0.959841842557241	0.966352126949215	0.917601235195547
23.0750889973689	0.960163227995191	0.966689726663508	0.91836284423921
23.1164771032516	0.960483821067303	0.96700845208462	0.919107226963788
23.1574745024844	0.960955048984529	0.967326875286816	0.919834790491174
23.198088502733	0.96120691342375	0.967645169259786	0.920438799377324
23.2383262085405	0.961464025183702	0.967963389001256	0.921182371385876
23.2781945287863	0.96172752714914	0.968255145183225	0.921905982629382
23.3177001838056	0.961997065737612	0.968511682678591	0.922609568841899
23.3568497121884	0.962272848118882	0.968781464469091	0.923291038583653
23.3956494772741	0.962555028065052	0.969055039484101	0.923957621125082
23.4341056733593	0.96284375406919	0.969331584673827	0.92450199981315
23.4722243316327	0.963139169548812	0.969606100298151	0.925151619929129
23.5100113258517	0.963441413060944	0.969878652510216	0.925816577063604
23.5474723777747	0.96375061850619	0.970126113009329	0.926462918611565
23.5846130623607	0.964067597960384	0.970386753710011	0.927083800106215
23.6214388127484	0.964391898084367	0.970622869013464	0.927581081155235
23.657954925026	0.964724283032987	0.970862636164512	0.928001459630571
23.6941665628029	0.965197349589541	0.97110524851801	0.928630896048924
23.7300787615906	0.965518528797399	0.971345162807239	0.929152576869216
23.7656964330062	0.965810244988595	0.971582459446286	0.929609746055389
23.801024368803	0.966105484002767	0.971805942973613	0.930318944310754
23.8360672447396	0.966419744971175	0.972026633233577	0.931082666583528
23.8708296242939	0.966505202293641	0.972244726043756	0.931695256096142
23.9053159622293	0.966757991406015	0.972460279127454	0.932559325032557
23.9395306080209	0.967020236247825	0.972673396169866	0.933259525335411
23.9734778091473	0.967291679309379	0.972884126841975	0.933906216971263
24.0071617142555	0.967576732557027	0.973074149590274	0.934404976424581
24.040586376203	0.967864867940886	0.973282072209375	0.93479961231971
24.0737557549843	0.967937967082613	0.973478461299954	0.935410849379897
24.1066737205469	0.968164475876221	0.973667951353573	0.936117749232951
24.1393440555004	0.968399653918658	0.973855455815403	0.936658208744372
24.1717704577251	0.968633141415639	0.974041007217112	0.93713912934183
24.203956542884	0.968874577487992	0.974224542603624	0.937560641917519
24.2359058468419	0.969237067207753	0.974406293651313	0.937927252590719
24.2676218279967	0.969425316901317	0.974586169054888	0.938141521713905
24.2991078695258	0.969622939498988	0.97476437748101	0.938402074532893
24.3303672815522	0.969946279442691	0.974940806975594	0.938752468367563
24.361403303232	0.970341418373788	0.975115613993277	0.938946196245542
24.3922191047695	0.970480389274333	0.975288872162172	0.939276145226644
24.4228177893601	0.970726333503728	0.975460615136067	0.939534670920795
24.4532023950655	0.97073687585562	0.975630799793705	0.939871360350656
24.4833758966238	0.970892778769511	0.975799526502938	0.940252224376972
24.5133412071978	0.970747576066646	0.975966819770151	0.940572647953995
24.5431011800619	0.970681859189493	0.976132786552232	0.941019323288503
24.5726586102331	0.970661181631694	0.976297422178527	0.941638791560742
24.6020162360463	0.970680618526323	0.976447092346529	0.942070479492623
24.6311767406763	0.970725991283406	0.976604317869797	0.942302274087422
24.6601427536095	0.970808110080241	0.976759980500417	0.942738466892257
24.6889168520672	0.97092252594528	0.976920447720027	0.942962815136076
24.7175015623811	0.971072960232605	0.977082805507311	0.943271437314186
24.7458993613246	0.971254349871508	0.977244424664584	0.943573828211803
24.7741126774006	0.971456163603574	0.977378091952448	0.943886955886389
24.8021438920877	0.971694904663983	0.977499477597858	0.944464407489485
24.8299953410466	0.971966290153621	0.977624215107563	0.944814706379553
24.8576693152878	0.972270702951151	0.977751875725238	0.945126025532781
24.8851680623025	0.972704216100965	0.977879288118244	0.945398437149686
24.9124937871581	0.973024998348723	0.978012250805513	0.945632111955914
24.939648653559	0.973376072245071	0.978136695024641	0.945746311044857
24.966634784875	0.97358452574979	0.978261186587721	0.94592921172725
24.9934542651371	0.97404798422651	0.978391397380247	0.94621954564465
25.0201091400041	0.974397206096901	0.97851364801436	0.946570957939187
25.0466014176981	0.974608495544644	0.978636307841484	0.946901096697829
25.0729330699129	0.97472016324653	0.978759361266744	0.947356652004863
25.0991060326945	0.974842853067457	0.978882864507318	0.947646019855774
25.1251222072951	0.974786279239078	0.979006868574547	0.947908358623782
25.1509834610022	0.974926086691548	0.979131364857221	0.948141706108153
25.1766916279425	0.975010700843684	0.979256378406914	0.948481923686411
25.2022485098628	0.975061081830701	0.979381965611602	0.948650206708925
25.2276558768873	0.975114111384519	0.979508097966031	0.948901835470184
25.2529154682538	0.975182744951863	0.979634806802988	0.949122471232171
25.2780289930277	0.975265701455537	0.979762147781709	0.949320733012723
25.3029981307961	0.975364050394567	0.979895004714326	0.949620316231195
25.327824532342	0.975478330411447	0.980021417620148	0.949844804052375
25.3525098202988	0.975608370570575	0.980139246063523	0.950109379255671
25.3770555897871	0.975748696021046	0.980245244664327	0.95025137317999
25.401463409033	0.975902510987339	0.980335963948978	0.950340355706688
25.4257348199692	0.97607577010382	0.980449518782486	0.950786610307357
25.4498713388199	0.976264586709992	0.980557582131201	0.951076606852554
25.4738744566688	0.976468852122789	0.980663394170175	0.951520339265315
25.4977456400121	0.976688745126616	0.980767969663964	0.951949507812223
25.5214863312961	0.976770825018025	0.980872342146763	0.952345012194849
25.5450979494398	0.976970250249043	0.980967929278692	0.952700047436478
25.5685818903446	0.977177120202853	0.981068884571529	0.953138800502872
25.5919395273887	0.977483445780327	0.981169487106451	0.953475836199075
25.6151722119094	0.97753608576514	0.981261423041047	0.953767079365524
25.6382812736725	0.977685221142607	0.98135834857166	0.954141270120305
25.6612680213284	0.977842600558709	0.981454750840414	0.954403008072475
25.6841337428573	0.977863738335365	0.981554788799712	0.954631849379832
25.7068797060019	0.977991565823671	0.981648291260215	0.954828064551676
25.7295071586896	0.978130381797422	0.981741439039214	0.954921478789621
25.7520173294427	0.978360737457342	0.98183425901834	0.955087530466007
25.7744114277792	0.978350454367941	0.981926789540848	0.955216206806146
25.7966906446026	0.978379683491414	0.98201903030641	0.955424741214214
25.8188561525818	0.978425997783057	0.982110995243653	0.955524124803386
25.8409091065217	0.978483773306413	0.982202717982146	0.955594615149294
25.8628506437238	0.978550357412895	0.982294179086966	0.955562364035251
25.8846818843387	0.978625132247915	0.982378102868665	0.95558019695057
25.906403931709	0.978707629031276	0.982466504183838	0.955588714559882
25.9280178727035	0.978797890614094	0.982554495652409	0.955673989632076
25.9495247780444	0.978896191642645	0.98264580699484	0.95587573272957
25.9709257026247	0.979083112882073	0.982732789278829	0.956236573917135
25.9922216858191	0.979321427405869	0.982810554480813	0.956457338593106
26.013413751787	0.979337087718258	0.982889943541865	0.956807390206581
26.0345029097678	0.979369987486138	0.982973279379367	0.957035699784246
26.0554901543692	0.979499733581849	0.983051705337865	0.957242919814719
26.0763764658493	0.979552109560039	0.983129874786963	0.957438869640069
26.0971628103904	0.979689777484451	0.983211268286622	0.957629064699781
26.117850140368	0.979708085305667	0.983294288259008	0.95780962899757
26.1384393946123	0.979620322965727	0.983369830880113	0.957981924096093
26.1589314986637	0.979623923362932	0.983441672475439	0.95814625830913
26.1793273650227	0.979657052115735	0.98351382387735	0.958238091057366
26.1996278933937	0.979790128882164	0.983589619058435	0.958415938107864
26.219833970923	0.979986327395511	0.983654707231922	0.958583613221461
26.2399464724316	0.979985279185956	0.983724251945802	0.958740954234056
26.2599662606422	0.980009107341473	0.983794103735918	0.95899279276386
26.2798941864017	0.979934956594774	0.983864302858431	0.959167107502149
26.2997310888977	0.97994133181014	0.983934827257078	0.959270624688648
26.3194777958707	0.979988494096478	0.984005692183108	0.959332330913481
26.3391351238218	0.980066635679561	0.984076909472223	0.959532209349345
26.3587038782144	0.980170646469759	0.984148485694501	0.95975991758764
26.3781848536732	0.980300559544099	0.984220427953665	0.96008413634091
26.397578834177	0.980456133566231	0.984295811948401	0.960354554494735
26.4168865932486	0.980637482291464	0.984367134931267	0.960594845721997
26.4361088941395	0.980844766167795	0.984438982104795	0.960821914859006
26.4552464900112	0.981077741998996	0.984505823996592	0.961035643617928
26.4743001241123	0.981218368967882	0.984577566020021	0.961236089963951
26.4932705299515	0.981292623950857	0.984646773827248	0.961423303013937
26.5121584314672	0.981446137286976	0.98471645010242	0.961597267532166
26.5309645431931	0.981604155908033	0.984781263977024	0.961758029521734
26.5496895704206	0.981663489167474	0.984849970277468	0.961903681089995
26.5683342093576	0.981788121216473	0.98491901513714	0.96197695950766
26.5868991472833	0.981801418908259	0.984983213668984	0.962111086712085
26.6053850627007	0.981925389146768	0.985040764502847	0.962252693721272
26.6237926254855	0.982061511739757	0.985101182745093	0.962377946560825
26.6421224970312	0.982209384995142	0.985164127551493	0.962487071336306
26.6603753303921	0.982369198419048	0.985226926172079	0.962617416856336
26.6785517704229	0.982426486998024	0.985284619425772	0.962755420303721
26.6966524539152	0.98234094179968	0.985345376247596	0.962877329481749
26.7146780097316	0.982412215004561	0.985405875072607	0.962983281913507
26.7326290589365	0.98248362720868	0.985466132944485	0.96307319999836
26.750506214925	0.982558082468369	0.985528759897314	0.963147250876274
26.768310083548	0.982703098887697	0.985588347808449	0.963299727200269
26.7860412632359	0.982887410928788	0.985646336316913	0.963563945061809
26.8037003451192	0.983083019306148	0.985704239425235	0.963746506366726
26.8212879131465	0.983060011962376	0.985762058921358	0.963899625236651
26.8388045442007	0.982963898173982	0.985819814062348	0.964040336231207
26.8562508082125	0.982889026283944	0.985872941345287	0.964171374549222
26.8736272682714	0.982835596630743	0.985928937150447	0.96429802457142
26.8909344807348	0.98280361548311	0.985984756189609	0.964418006450903
26.9081729953352	0.98279302425501	0.986040400256856	0.964531473208242
26.9253433552849	0.982800240535519	0.986091461392313	0.964638294747609
26.9424460973781	0.982720459830812	0.986147607959474	0.964738621700521
26.9594817520927	0.982717763640094	0.98620091216737	0.964776649417515
26.9764508436878	0.982743585353085	0.986252689247754	0.964889186051104
26.9933538903015	0.98278749310891	0.986304328667011	0.964995801022541
27.0101914040454	0.982849520345163	0.98635584568379	0.965182568754535
27.0269638910977	0.982929534692713	0.986407238353019	0.965327452444603
27.0436718517944	0.983027826033748	0.986458507021784	0.965449196844385
27.0603157807192	0.983207295540896	0.98650966068439	0.965567801140535
27.0768961667912	0.983329319283582	0.986560710872517	0.965680670892534
27.0934134933507	0.98345209838397	0.986611656787475	0.965875955185064
27.1098682382445	0.983591257966123	0.986662496486008	0.966009025527423
27.126260873908	0.98375274153997	0.98671323702683	0.966138841044052
27.1425918674474	0.983929011730942	0.986763885086867	0.966265357519474
27.1588616807189	0.984129021892735	0.986814451411838	0.966388517892512
27.1750707704076	0.984350391427578	0.986863194450386	0.966508412305148
27.1912195881038	0.984492428877577	0.986909692563011	0.966625017479876
27.2073085803792	0.984519614268881	0.986957066383269	0.966738361505748
27.2233381888605	0.984394044229892	0.98700430752323	0.966795490874927
27.2393088503023	0.984380630739565	0.987051427181027	0.966820610719904
27.2552209966586	0.984433373224789	0.987098417185118	0.966964497617901
27.2710750551527	0.984489237717545	0.987145285379905	0.967137442356147
27.2868714483461	0.984548039219954	0.98719203642459	0.967306959014985
27.3026105942061	0.984609917944939	0.987240732704251	0.96746805354895
27.3182929061724	0.984674896462088	0.987286325952463	0.967618230494984
27.3339187932217	0.984802349114813	0.987331899776336	0.967757538638464
27.3494886599322	0.984846313933114	0.987373854545796	0.967885886607873
27.3650029065463	0.984895740685	0.987416713576468	0.968086525798218
27.3804619290322	0.985009270883479	0.98746035454622	0.968222847373707
27.3958661191447	0.985042883547631	0.987503858220547	0.968350367078297
27.4112158644848	0.985142583427265	0.987547217203378	0.968471799856532
27.426511548558	0.9852815454084	0.98759043908326	0.96858298565571
27.441753550832	0.985294206034153	0.987633532658298	0.968688051813469
27.4569422467932	0.985178583015494	0.987676500910059	0.968782919870561
27.472078008002	0.985117222400478	0.987719333997034	0.968869283846485
27.4871612021475	0.98513576200877	0.987762046556849	0.968945593404747
27.5021921931011	0.98508337738231	0.987804643636497	0.969015685316131
27.517171340969	0.985043574184782	0.98784712658641	0.969077206159928
27.5320990021444	0.985077773424879	0.987889497829414	0.969130143921429
27.5469755293577	0.985044391386467	0.987931747821945	0.969174584692088
27.5618012717271	0.985028297209113	0.987970640430347	0.969160974549581
27.5765765748075	0.985029472610948	0.988011514718814	0.969198063997796
27.5913017806388	0.985049799239888	0.988052202508357	0.969240158353818
27.6059772277936	0.985142391794419	0.9880927032178	0.969302612926513
27.6206032514237	0.985281669088883	0.988134810487089	0.969523409948261
27.6351801833063	0.985308190063527	0.988174130394758	0.969693064260094
27.6497083518886	0.985311503045805	0.98821334094003	0.969840749151271
27.6641880823329	0.985395437886523	0.98825420418775	0.969978454793889
27.6786196965599	0.985424549031174	0.988289336809657	0.970108526831875
27.6930035132916	0.985536009447431	0.988326414545357	0.97023264711527
27.7073398480936	0.985514172926357	0.988363380127075	0.970350795948588
27.7216290134169	0.985568079869291	0.988400241981925	0.970462991490638
27.7358713186382	0.985649698587971	0.988436997198509	0.97056925684014
27.7500670701007	0.9857252752792	0.988473648308576	0.970668045331461
27.7642165711532	0.985806303032204	0.988510198914692	0.970762798946538
27.7783201221892	0.985881249548149	0.988546647982579	0.970852031423402
27.792378020685	0.98578737574446	0.988583004151682	0.970935255276198
27.8063905612377	0.985836423954325	0.988619266255566	0.971012531814139
27.8203580356019	0.985969143782772	0.988655435710371	0.971083772436998
27.834280732726	0.986126977140076	0.988691520537633	0.971149047907793
27.8481589387888	0.986043957001333	0.988727511935011	0.971210725321781
27.861992937234	0.985991817985147	0.988765029481833	0.97126489698827
27.8757830088052	0.98595469188815	0.98880012332332	0.971313125484049
27.8895294315804	0.985866793096869	0.988835200021654	0.971355469704505
27.9032324810051	0.985867622721662	0.988870265970453	0.971391898825974
27.916892429926	0.985900380680047	0.98890531275085	0.97149633367505
27.9305095486231	0.985965048615395	0.988940355154669	0.971566309686758
27.9440841048419	0.986058786426941	0.988975386347036	0.971624679061479
27.9576163638253	0.986151541964904	0.989010407722606	0.971708799754671
27.9711065883444	0.986190145017744	0.989044283827224	0.971814503458932
27.984555038729	0.98632497647776	0.989077647433852	0.971922300320513
27.9979619728983	0.986299591866259	0.989111002387445	0.972028976954687
28.0113276463898	0.986278083299093	0.989141721783973	0.972087168665156
28.0246523123893	0.986282746843946	0.989174121045224	0.972197374431567
28.037936221759	0.986224929952511	0.989206444884023	0.972263117224196
28.0511796230664	0.986240901231862	0.989238697956037	0.972406066277667
28.0643827626118	0.986297599837934	0.989270876440623	0.972541789972712
28.0775458844561	0.98639018021586	0.989302984391577	0.972625358021747
28.0906692304474	0.986434034282833	0.989335024312967	0.972679392113158
28.1037530402484	0.986563434138623	0.9893669966693	0.972852642207323
28.116797551362	0.986644550034613	0.989398907135298	0.973013529378062
28.1298029991573	0.986809486978301	0.989430749817531	0.973160275310479
28.1427696168954	0.986924704482656	0.989462531626729	0.973296307869454
28.1556976357542	0.986962017219126	0.989494257127858	0.973419628312414
28.1685872848533	0.986891310740496	0.989525923877188	0.973530199129529
28.1814387912782	0.986922564075723	0.989558936157334	0.973626602175209
28.1942523801043	0.987000124910818	0.98958745245345	0.973712293631806
28.2070282744209	0.987105408276031	0.9896175162237	0.973741661098332
28.2197666953539	0.987225708793826	0.989647518737778	0.973810346444382
28.2324678620895	0.987360871017483	0.989677461814021	0.973880723942117
28.2451319918962	0.987510962982875	0.989708711214308	0.973936199104087
28.2577593001474	0.987724146093408	0.989740637422691	0.973976730730093
28.2703500003433	0.987888842878981	0.989772674541599	0.974002322390526
28.2829043041325	0.987983543162528	0.98979892024472	0.974081379342051
28.2954224213336	0.987991029681665	0.989824473868067	0.974119027203811
28.307904559956	0.987882183202601	0.989849836519876	0.974136432657086
28.3203509262207	0.98793003498353	0.98987546442557	0.974139449641539
28.3327617245807	0.987905750318957	0.989901361093468	0.974155462754169
28.3451371577412	0.987916460198896	0.989928824440367	0.974183324963917
28.3574774266795	0.987938134663132	0.989954663934073	0.974288217759651
28.3697827306646	0.98801105874454	0.989980825828059	0.974326437379539
28.3820532672764	0.988018543407111	0.990007309883829	0.974354433127732
28.3942892324248	0.988027257326123	0.990034118332569	0.974439108902422
28.4064908203684	0.98804098444907	0.990061252794467	0.974604176472117
28.4186582237332	0.988060410240237	0.990089973866695	0.974675853912465
28.4307916335306	0.988081439586553	0.990117678638178	0.974742336802721
28.4428912391755	0.988106427279874	0.990146790244056	0.974806141459156
28.454957228504	0.98813528374265	0.990176755328786	0.974863892713409
28.4669897877912	0.988169599084485	0.990202862232427	0.974916914931372
28.4789891017679	0.98820556656835	0.990229557256078	0.974965278023037
28.490955353638	0.988245505605327	0.990255971807997	0.975010971830203
28.5028887250953	0.988289386370137	0.990282546739646	0.975049376483121
28.5147893963398	0.988382788621825	0.990309706256036	0.975107880623114
28.5266575460942	0.988425759537206	0.990338653492204	0.975114927172184
28.5384933516202	0.988514391951099	0.990366906293563	0.975227402920076
28.5502969887338	0.988526470585881	0.990393086836777	0.975332447865576
28.5620686318217	0.988475032149844	0.99041717576025	0.975430007065698
28.5738084538561	0.988468377691	0.990438410212691	0.975518846452369
28.5855166264104	0.988474728161543	0.990465209464732	0.975602052764784
28.597193319674	0.988487376195701	0.990488656438705	0.975637576176695
28.6088387024674	0.988550888588251	0.990513766385093	0.975643744792886
28.6204529422566	0.988556019812827	0.990539209241302	0.97573506086899
28.6320362051675	0.988613576568613	0.990564985259735	0.975904949223603
28.6435886560004	0.988626212856094	0.990589154007313	0.976045285641613
28.655110458244	0.988634819290145	0.990614908918875	0.976123746698993
28.6666017740891	0.98857957808951	0.990640949848705	0.976238568989442
28.6780627644427	0.988581178553409	0.990667277753548	0.976352991107095
28.6894935889409	0.988589596276752	0.990693892470533	0.976457160671885
28.7008944059628	0.988606160520441	0.99072079782886	0.976548704267224
28.7122653726436	0.988629001783699	0.990746110358365	0.976587675191575
28.7236066448871	0.988661972058748	0.990772195639291	0.97666550262169
28.7349183773792	0.988703505307439	0.990796400191291	0.976734278194854
28.7462007236	0.988796752493888	0.990818050952372	0.976790230060548
28.7574538358369	0.988833476176206	0.990842713043786	0.976829832100999
28.7686778651961	0.988881960453894	0.990867416736237	0.976856036127855
28.7798729616156	0.988940655032603	0.990890337555383	0.976828325045514
28.7910392738767	0.989009580305528	0.9909144702212	0.976843629385804
28.8021769496162	0.989020791708535	0.990939660525953	0.976904127168061
28.8132861353376	0.989110851220283	0.990961507257251	0.977031460996089
28.8243669764235	0.989073825499314	0.990983849303701	0.977025660578178
28.835419617146	0.989101002980118	0.991006630291673	0.977063950171845
28.8464442006789	0.9891355667347	0.991029385405334	0.977089028818887
28.8574408691081	0.989178935748136	0.991052114640737	0.97710277993687
28.8684097634432	0.989227632327664	0.991074103099944	0.977102100887737
28.8793510236279	0.989325685080387	0.99109569058428	0.977148303195195
28.8902647885507	0.989314598911991	0.991117249513745	0.977262799583121
28.9011511960561	0.989339623800354	0.991138780340211	0.97732117385487
28.9120103829541	0.989306224924097	0.991160286665565	0.977358146632587
28.9228424850314	0.989306087165679	0.991181765762396	0.977382797317595
28.9336476370609	0.989318906231045	0.991203218425539	0.977422489009884
28.9444259728122	0.989339875417086	0.991224647991538	0.977483224358467
28.9551776250615	0.989405267199758	0.991246054149453	0.97753772083854
28.965902725601	0.989499386309757	0.991267439270222	0.977583545965011
28.9766014052492	0.989481376853486	0.991288800669783	0.977621911950146
28.9872737938601	0.989473636929397	0.991310141040166	0.977710753087664
28.9979200203326	0.989476167686655	0.991331459320921	0.977764038417875
29.0085402126202	0.989529623407231	0.991352759758423	0.977809265731878
29.0191344977398	0.989480242844072	0.99137500629064	0.977847627720273
29.029703001781	0.989471095665935	0.991397758200356	0.977882539509522
29.0402458499153	0.98946985677212	0.991418474692744	0.977910985686817
29.0507631664048	0.989478588472351	0.991438491566226	0.977955440473477
29.0612550746108	0.98949805865807	0.991458328744342	0.977937636843563
29.0717216970029	0.989528251151337	0.991476556792398	0.978021103906937
29.0821631551672	0.989505665579594	0.991495949102851	0.978096553337786
29.092579569815	0.989574317765888	0.991515447183298	0.978221365441155
29.1029710607912	0.98959406459767	0.99153504753618	0.978301278510924
29.1133377470824	0.989664108778937	0.991554754193664	0.978338507749287
29.1236797468252	0.989684890035165	0.991574566846319	0.978412542753207
29.133997177314	0.989719199854563	0.991592943761094	0.978489922467385
29.1442901550096	0.989703047413454	0.991612419656543	0.978562234951563
29.1545587955465	0.989762407302075	0.991631961938449	0.978626160240163
29.164803213741	0.989785519510582	0.991651571877007	0.978647715967903
29.1750235235985	0.989820132607854	0.991671249821707	0.978713687129971
29.1852198383218	0.989866291040951	0.991690996840029	0.978770623033868
29.1953922703181	0.989924077551196	0.99171170741553	0.978874615727061
29.2055409312065	0.989993494278137	0.991731534443316	0.978903741359458
29.2156659318255	0.990013033695486	0.991751098027446	0.978971480457409
29.2257673822401	0.989960931367437	0.991770638852803	0.979029993177936
29.2358453917493	0.989997720428615	0.991790231789758	0.979078069368384
29.2459000688926	0.990042527289722	0.991809953747241	0.979120253221551
29.2559315214577	0.990092172047426	0.9918298057709	0.979151968191022
29.2659398564869	0.990126194901779	0.99185065178261	0.97913930631642
29.2759251802843	0.990144484943305	0.991868929776964	0.979168244696236
29.2858875984223	0.990161890013512	0.991885422809591	0.979186593438092
29.2958272157486	0.990187317491079	0.991903630780734	0.979194265325181
29.3057441363925	0.990221068251442	0.991920934963764	0.97924596859629
29.3156384637716	0.990298709660529	0.991938408037763	0.979361216401055
29.3255103005985	0.990336114912276	0.991956033820666	0.979396892514514
29.3353597488867	0.990369316088365	0.991973702081416	0.979426233702707
29.3451869099573	0.990348518421888	0.991991412679702	0.979414732637441
29.3549918844451	0.990373897575717	0.992009168415414	0.979438177311289
29.364774772305	0.990347046825873	0.992026966929032	0.979518745073152
29.3745356728177	0.990365461161714	0.992044809829518	0.979537097573435
29.3842746845961	0.990389389941202	0.992062697955073	0.979586629572347
29.3939919055913	0.990418894337233	0.992081448091401	0.9795964186512
29.4036874330982	0.990395224752735	0.992099056114319	0.979661452762562
29.4133613637616	0.990414715218637	0.992116742413888	0.979770184959967
29.4230137935818	0.990439520525801	0.992135314770598	0.979834788712865
29.4326448179206	0.990504689797981	0.99215279519937	0.979891009484491
29.4422545315066	0.990528251807152	0.992169054591745	0.979937824528361
29.4518430284411	0.990545317158427	0.992185767404833	0.980030646378913
29.4614104022034	0.990564893723786	0.992202690764201	0.980081433206783
29.4709567456564	0.990590529164482	0.992219731151464	0.980124085322704
29.480482151052	0.9906221470048	0.992237666300869	0.980162737398096
29.4899867100364	0.990657861095455	0.992254820934975	0.980159931160964
29.4994705136554	0.990700858040837	0.99227162416249	0.980132031181121
29.5089336523596	0.990692577826353	0.992287237529643	0.980245424415533
29.5183762160096	0.990712304366676	0.992303784758334	0.98031470955581
29.5277982938812	0.990745997214011	0.992320401120381	0.980374410267925
29.5371999746705	0.990783763660469	0.992335812252078	0.980424494892666
29.5465813464986	0.990823689171271	0.992352112816392	0.980464989132418
29.5559424969169	0.990810358313097	0.992369210074204	0.980495844803687
29.5652835129119	0.99082351161152	0.992385240528458	0.98051708596005
29.5746044809099	0.990845267108976	0.992401338649536	0.980528727108538
29.583905486782	0.990870625780118	0.992417504595734	0.98058228345614
29.5931866158487	0.990898483075244	0.992433740191832	0.980606373306577
29.6024479528847	0.990928325820183	0.992450044800771	0.980616838067274
29.6116895821236	0.990960104012828	0.992466418853753	0.980671743862998
29.6209115872623	0.991029238040958	0.992482862019674	0.980697960205603
29.6301140514656	0.991048975499108	0.992498156281306	0.980773850961017
29.6392970573709	0.991107230531498	0.992514305810542	0.980801917728664
29.6484606870923	0.991126623170602	0.99253049543522	0.980825719887577
29.6576050222255	0.991179833208243	0.992545519426201	0.980845258471709
29.6667301438516	0.991129793502957	0.992561357802218	0.980860536069523
29.6758361325418	0.991094198429169	0.992577204339854	0.980873157392563
29.6849230683615	0.99106691168077	0.992593058782408	0.980880835614867
29.6939910308747	0.99104643926126	0.992608923559765	0.980884071773259
29.7030400991479	0.991031373012688	0.992624797576785	0.980852700071658
29.7120703517545	0.991021787505372	0.99263950727968	0.980854763650917
29.7210818667787	0.991017625866811	0.992654527197015	0.98087336527172
29.7300747218197	0.991018930437587	0.992669819011355	0.981012446562089
29.7390489939956	0.991025636693271	0.992685079203015	0.981081596657291
29.7480047599475	0.991037770672325	0.992700307867509	0.981147172432039
29.7569420958433	0.991055332825774	0.992715505162385	0.981177721962348
29.7658610773816	0.991078306032113	0.992730671326617	0.98124281106543
29.7747617797955	0.991106733861753	0.992746497155196	0.981275483460768
29.7836442778567	0.991140590504045	0.992761531095796	0.981289793074929
29.7925086458788	0.991179876397021	0.992777350006867	0.981401132545562
29.8013549577214	0.99122460334115	0.992790995559532	0.981503198310365
29.8101832867938	0.991274767123294	0.99280389351847	0.98159600569147
29.8189937060583	0.991364170890675	0.992816475988091	0.981679495431628
29.8277862880342	0.991477349974434	0.992829206212037	0.981722558321828
29.8365611048012	0.991499447487841	0.992842086147627	0.981793679045189
29.8453182280029	0.991478759286184	0.992855115624038	0.98186405132361
29.8540577288505	0.991499954612624	0.992868294726332	0.981925916940408
29.8627796781261	0.991477358946482	0.992881623453571	0.981977533640638
29.8714841461862	0.991481736080559	0.992895102456732	0.981987355033834
29.8801712029651	0.991435247383948	0.992908732988482	0.982031194544282
29.8888409179782	0.991453362320884	0.992922513567224	0.982062920432502
29.8974933603256	0.9914393838723	0.992936445264482	0.982082498620224
29.906128598695	0.991427902866578	0.99295060240473	0.982092070164478
29.9147467013655	0.991418232780371	0.992964899728035	0.982098507370006
29.9233477362101	0.991411403125358	0.992979330555383	0.98210279731016
29.9319317706997	0.991408443413219	0.992993888207762	0.982105927058294
29.9404988719057	0.991410383155633	0.993008566006158	0.982108883687762
29.9490491065035	0.991418251864281	0.993023357271559	0.982112654271918
29.9575825407754	0.991433079050841	0.993038255324951	0.982118225884114
29.9660992406137	0.991455894226994	0.993053253487322	0.982126585597704
29.9745992715238	0.99148772690442	0.993068345079658	0.982138720486042
29.9830826986275	0.991529606594797	0.993083523422947	0.982155617622482
29.9915495866652	0.991582562809806	0.993098781838175	0.982178264080376
30	0.991647625061126	0.99311411364633	0.982207646933078

